Advancing LLM detection in the ALTA 2024 Shared Task: Techniques and Analysis

The recent proliferation of AI-generated content has prompted significant interest in developing reliable detection methods. This study explores techniques for identifying AI-generated text through sentence-level evaluation within hybrid articles. Our findings indicate that ChatGPT-3.5 Turbo exhibits distinct, repetitive probability patterns that enable consistent in-domain detection. Empirical tests show that minor textual modifications, such as rewording, have minimal impact on detection accuracy. These results provide valuable insights for advancing AI detection methodologies, offering a pathway toward robust solutions to address the complexities of synthetic text identification.

==> answer.json <==
[
    {
        "id": 1133,
        "sent_and_label": [
            [
                "The Met Office has issued a weather warning as freezing fog and icy conditions are expected to hit various parts of the country.",
                "machine"
            ],
            [
                "Untreated roads and pavements are likely to be very slippery as temperatures drop sharply overnight, with some rural areas seeing temperatures fall to -3 degrees Celsius.",
                "machine"
            ],
            [
                "There is also the risk of freezing fog patches in some areas.",
                "machine"
            ],
            [
                "Motorists and pedestrians are advised to take extra precautions and allow for extra travel time as the icy conditions could lead to hazardous driving and walking conditions.",
                "machine"
            ],
            [
                "It is recommended to drive at reduced speeds and increase following distances to avoid accidents.",
                "machine"
            ],
            [
                "Local authorities are preparing gritters to treat roads and ensure safer driving conditions, but individuals are urged to be vigilant and take necessary measures to stay safe during this period of inclement weather.",
                "machine"
            ],
            [
                "Residents are advised to dress warmly and be cautious when venturing outdoors, especially during the early morning and late evening when temperatures are at their lowest.",
                "machine"
            ],
            [
                "Keeping updated with weather forecasts and heeding any further warnings from authorities is crucial to staying safe during this challenging weather period.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2315,
        "sent_and_label": [
            [
                "Is Westworld on Netflix?",
                "human"
            ],
            [
                "Fans of the hit sci-fi series Westworld may be wondering if they can catch up on all the action and intrigue by streaming the show on Netflix.",
                "machine"
            ],
            [
                "Unfortunately, as of now, Westworld is not available on Netflix in the UK.",
                "machine"
            ],
            [
                "Based on the 1973 film of the same name, Westworld is written and directed by celebrated novelist Michael Crichton and centres around a futuristic wild west-themed adventure experience park populated by \"hosts\" who are there to serve the every need and desire of the wealthy paying guests.",
                "machine"
            ],
            [
                "However, as is often the case in such dystopian visions, everything is not always as it first may seem...",
                "human"
            ],
            [
                "The show has a strong cast including Anthony Hopkins, Evan Rachel Wood, Ed Harris, Thandie Newton and Jeffrey Wright to name but a few.",
                "machine"
            ],
            [
                "Made by American premium cable giant HBO (who also make sci-fi fantasy behemoth Game of Thrones), Westworld is currently available in the UK on Sky Atlantic and can only be streamed via Sky Go (available to Sky subscribers) and on NOW TV.",
                "human"
            ],
            [
                "The show is NOT currently available on Netflix in the UK.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1950,
        "sent_and_label": [
            [
                "Former Olympian, John Backer, was handed a 13-month jail sentence today after being found guilty of fraud.",
                "machine"
            ],
            [
                "The three-time Olympian had been facing two charges of fraud over $5,000 and had pleaded not guilty on both counts.",
                "machine"
            ],
            [
                "Judge Carmen Rogers also gave the former investment dealer three years of probation.",
                "human"
            ],
            [
                "In an agreed statement of facts, Backer promised to pay restitution of $161,900 to five people.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2136,
        "sent_and_label": [
            [
                "In a thrilling showdown, North Dakota State emerged victorious over their rivals North Dakota with a final score of 88-79, showcasing their dominance with an impressive 60% shooting accuracy.",
                "machine"
            ],
            [
                "The Bison's stellar performance on the court left the Fighting Hawks struggling to keep up throughout the game.",
                "machine"
            ],
            [
                "The game started off with North Dakota State taking an early lead, setting the tone for the match.",
                "machine"
            ],
            [
                "The Bison's sharp shooting skills were on full display as they maintained a solid lead over their opponents.",
                "machine"
            ],
            [
                "Despite the Fighting Hawks' best efforts to narrow the gap, North Dakota State's consistent scoring and strong defense proved to be too much to overcome.",
                "machine"
            ],
            [
                "As the game progressed, the intensity heightened with both teams delivering standout performances.",
                "machine"
            ],
            [
                "The Fighting Hawks managed to mount a comeback with an 18-5 rally, momentarily closing in on their opponents.",
                "machine"
            ],
            [
                "However, North Dakota State swiftly responded with a 10-3 run to secure a 44-37 lead at halftime.",
                "machine"
            ],
            [
                "The Bison's offensive prowess continued in the second half, with key players like Tyson Ward and A.J.",
                "machine"
            ],
            [
                "Jacobson leading the charge.",
                "human"
            ],
            [
                "Despite a valiant effort from North Dakota, highlighted by standout performances from Marlon Stewart and Geno Crandall, the Bison maintained their lead until the final buzzer.",
                "machine"
            ],
            [
                "The Fighting Hawks put together an 18-5 rally to trim the deficit to a point before North Dakota state ended the half with a 10-3 run and led 44-37 at intermission.",
                "machine"
            ],
            [
                "The Bison shot 17 of 29 from the field including 7 for 13 from 3-point range.",
                "human"
            ],
            [
                "Geno Crandall later made a layup, a jumpshot and a 3-pointer in succession to close the deficit to 59-58 but North Dakota never got closer.",
                "human"
            ],
            [
                "Tyson Wards scored 15 points for the Bison and A.J.",
                "machine"
            ],
            [
                "Jacobson had 12.",
                "human"
            ],
            [
                "Marlon Stewart led North Dakota with 23, Crandall, 20 and Conner Avants and Kienan Walter each scored 11.",
                "machine"
            ],
            [
                "North Dakota leads the all-time series 160-134.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2704,
        "sent_and_label": [
            [
                "DAYTON, Ohio (WDTN) – The Dayton Police Department said an oil slick was found on a Dayton bridge Monday evening and called a hazmat crew to the scene.",
                "machine"
            ],
            [
                "Police received the call around 6:11 p.m. and crews started to look around on the Stewart Street Bridge in Dayton.",
                "machine"
            ],
            [
                "Crews are still out on the bridge investigating this case.",
                "machine"
            ],
            [
                "The discovery of the oil slick has raised concerns about potential environmental impact and the source of the spill.",
                "machine"
            ],
            [
                "The hazmat crew is working to contain and clean up the oil, while also assessing any risks to the surrounding area and waterways.",
                "machine"
            ],
            [
                "Authorities are urging caution for commuters using the bridge and advising the public to stay clear of the affected area until further notice.",
                "machine"
            ],
            [
                "Local residents are advised to report any unusual activities or sightings near the bridge to the authorities to assist in the ongoing investigation.",
                "machine"
            ],
            [
                "Further updates on the situation are expected as the investigation progresses.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2442,
        "sent_and_label": [
            [
                "Los Angeles Dodgers third baseman Justin Turner suffered a broken left wrist after being hit by a pitch during a Spring Training game.",
                "machine"
            ],
            [
                "The incident occurred in the first inning of the Dodgers' matchup against the Oakland Athletics.",
                "machine"
            ],
            [
                "Turner, a key player in the Dodgers' lineup, was hit by a Kendall Graveman pitch, causing the injury.",
                "machine"
            ],
            [
                "This unfortunate setback leaves the Dodgers without one of their star players as the regular season approaches.",
                "machine"
            ],
            [
                "Turner, known for his power at the plate and defensive skills, was expected to play a crucial role in the team's success this season.",
                "machine"
            ],
            [
                "Turner was slated to bat third in the Dodgers' lineup, following a strong performance in the previous season where he hit 21 home runs and boasted an impressive slash line.",
                "machine"
            ],
            [
                "As of now, there is no clear timetable for Turner's return, leaving fans and the team concerned about his absence.",
                "machine"
            ],
            [
                "Turner was hit by a Kendall Graveman pitch in the first inning of the Dodgers' 3-1 win over the Oakland Athletics.",
                "machine"
            ],
            [
                "There is no timetable yet for Turner's return.",
                "human"
            ],
            [
                "Slated to bat third in Los Angeles' lineup this season, Turner is coming off a 2017 season in which he hit 21 homers and produced a slash line of .322/.415/.530.",
                "human"
            ],
            [
                "Turner is in the second year of a four-year, $64 million deal with the Dodgers.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1982,
        "sent_and_label": [
            [
                "The University of Wisconsin has successfully landed a transfer, adding depth and talent to its football roster.",
                "machine"
            ],
            [
                "The latest addition to the Badgers is former Katy High School standout, James Wilder.",
                "machine"
            ],
            [
                "The 3-star recruit from Katy, Texas, has decided to continue his collegiate career with Wisconsin after exploring his options.",
                "machine"
            ],
            [
                "Standing at 5-foot-11 and weighing 195 pounds, Wilder brings a combination of speed and agility to the team.",
                "machine"
            ],
            [
                "Despite having an offer from the Badgers initially, he ultimately chose to make the move away from home.",
                "machine"
            ],
            [
                "Wilder will be redshirting this season due to NCAA transfer rules but will have two years of eligibility remaining to make an impact on the field.",
                "machine"
            ],
            [
                "The Badgers coaching staff is excited to welcome Wilder and looks forward to seeing his contributions in the seasons to come.",
                "machine"
            ],
            [
                "A 3-star recruit coming out of Katy, Texas, the 5-foot-11, 195-pound Wilder had an offer from the Badgers but ended up staying close to home.",
                "human"
            ],
            [
                "Wilder will have to sit out this season, but will have two years of eligibility remaining.",
                "machine"
            ],
            [
                "Related Comments comments",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3509,
        "sent_and_label": [
            [
                "Columbus, Ohio - In a dramatic water rescue, Columbus Police officers saved a 12-year-old boy from a potentially life-threatening situation at a pond near Victory Drive.",
                "machine"
            ],
            [
                "The incident unfolded when Officer Jim Wilder responded to a call about a child wandering near the pond, exhibiting signs of distress.",
                "machine"
            ],
            [
                "Upon arriving at the scene, Officer Wilder noticed the child running towards a nearby residential area.",
                "machine"
            ],
            [
                "As more officers rushed to the location, the boy entered the water at the 5000 block of Victory Drive.",
                "machine"
            ],
            [
                "Without hesitation, Officer Wilder and Officer Tony Kummer sprang into action, entering the water equipped with flotation bags.",
                "machine"
            ],
            [
                "Risking their own safety, the officers navigated the pond's waters and successfully retrieved the child, bringing him to safety.",
                "machine"
            ],
            [
                "Miraculously, the boy emerged from the water unharmed, thanks to the swift and decisive actions of the Columbus Police Department.",
                "machine"
            ],
            [
                "\"The quick actions of our officers prevented what could have been a tragic situation,\" stated Lt. Matt Harris, the public relations officer for the Columbus Police Department.",
                "machine"
            ],
            [
                "The successful rescue underscored the importance of the rigorous training that CPD officers undergo, particularly in handling situations involving individuals with special needs.",
                "machine"
            ],
            [
                "This heartwarming story serves as a reminder of the bravery and dedication exhibited by law enforcement officers in protecting and serving their communities.",
                "machine"
            ],
            [
                "He observed the child a short time later running toward a nearby residential area.",
                "machine"
            ],
            [
                "Additional officers arrived as the child entered a retaining pond near the 5000 block of Victory Drive moments later.",
                "machine"
            ],
            [
                "Wilder and Officer Tony Kummer entered the water with flotation bags and were able to bring the child safely out of the water.",
                "machine"
            ],
            [
                "The boy was unharmed.",
                "machine"
            ],
            [
                "ALSO ON WAVE3.COM + Ultrasound catches twins sharing apparent kiss + VIDEO: Boston bombing survivor from Louisville + KSP dispatcher talks couple through birth they weren't expecting \"CPD officers receive training each year on interacting with persons who are autistic,\" Lt. Matt Harris, public relations officer for the Columbus Police Department, said.",
                "human"
            ],
            [
                "\"The quick actions of our officers prevented what could have been a tragic situation.\"",
                "machine"
            ],
            [
                "Copyright 2017 WAVE 3 News.",
                "human"
            ],
            [
                "All rights reserved.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 480,
        "sent_and_label": [
            [
                "The German state of Bavaria has recently issued an order for crosses to be mounted at government buildings, sparking a debate over the separation of church and state.",
                "machine"
            ],
            [
                "Crosses are already compulsory in public schools and courtrooms in predominantly Catholic Bavaria.",
                "machine"
            ],
            [
                "The governing Christian Social Union — the Bavaria-only wing of Chancellor Angela Merkel’s party — is hoping to avoid losing its state majority to Alternative for Germany, a party on the right whose anti-Muslim campaigns have struck a chord with some German voters.",
                "machine"
            ],
            [
                "Critics of the decision argue that it blurs the line between religion and politics, while supporters view it as a reaffirmation of the state's Christian heritage.",
                "machine"
            ],
            [
                "The move is seen as a strategic political move ahead of upcoming elections, with parties vying for support from different segments of the population.",
                "machine"
            ],
            [
                "The debate surrounding the presence of crosses in government buildings is likely to continue as different groups express their opinions on the matter.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1469,
        "sent_and_label": [
            [
                "The Lady Buffs showcased their dominance on the diamond as they bullied the Lady Bulldogs in a commanding performance last night.",
                "machine"
            ],
            [
                "Forsan's softball team displayed exceptional teamwork and skill, outplaying their opponents in every aspect of the game.",
                "machine"
            ],
            [
                "The Lady Buffs' strong offense was on full display, with powerful hits and strategic baserunning leading to numerous runs throughout the game.",
                "machine"
            ],
            [
                "Led by standout performances from Hannah Williams, Avery Tigert, and Taylyn Still, Forsan took an early lead and never looked back.",
                "machine"
            ],
            [
                "The Lady Buffs' solid defense and pitching also played a crucial role in shutting down the Lady Bulldogs' offense, limiting them to only three hits in the entire game.",
                "machine"
            ],
            [
                "The Lady Buffs outhit the Bulldogs 13 to 3 in the game and showed great plate discipline all game.",
                "machine"
            ],
            [
                "Forsan got on the board early on a double by Hannah Williams, a stolen base by Avery Tigert, a single by Taylyn Still, a double by Kayla Morin, and an error in the second inning.",
                "machine"
            ],
            [
                "Forsan looked impressive in every phase last night.",
                "human"
            ],
            [
                "With those sticks at the plate and the great leadership and play provided by Still and Pearson, the Lady Buffs look poised to make some waves in the post season.",
                "machine"
            ],
            [
                "They will get their chance Thursday in Pecos when they face off against Anthony for bi-district bragging rights.",
                "human"
            ],
            [
                "For full story, see Tuesday's edition of the Herald.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 971,
        "sent_and_label": [
            [
                "OAKLAND, Calif. — Veterans Mike Callahan and Ken Mauer, along with first-timer David Guthrie, are among the 12 referees who have been selected to work the NBA Finals.",
                "machine"
            ],
            [
                "The league announced the group Wednesday.",
                "human"
            ],
            [
                "Callahan, a highly respected official with extensive playoff experience, has officiated multiple NBA Finals in his career.",
                "machine"
            ],
            [
                "Mauer, known for his consistency and professionalism on the court, brings a wealth of knowledge to the officiating crew.",
                "machine"
            ],
            [
                "Guthrie, making his Finals debut, has quickly earned a reputation for his sharp eye and fair calls.",
                "machine"
            ],
            [
                "The trio will be joined by a talented group of referees who have demonstrated their skills throughout the season.",
                "machine"
            ],
            [
                "The NBA Finals promise to be fiercely contested, and having experienced officials like Callahan and Mauer will ensure the games are officiated at the highest level.",
                "machine"
            ],
            [
                "Fans can expect a fair and competitive series with this distinguished group of referees at the helm.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2678,
        "sent_and_label": [
            [
                "5 Best Ski Lodges In The U.S. A look at five of the very best ski lodges in the United States.",
                "human"
            ],
            [
                "The New York Mets have finalized a one-year deal worth $3 million with veteran relief pitcher Fernando Salas.",
                "machine"
            ],
            [
                "This signing marks a return for Salas to the Mets, where he previously played in the 2016 and 2017 seasons.",
                "machine"
            ],
            [
                "The 32-year-old right-hander brings experience and depth to the Mets' bullpen as they prepare for the upcoming season.",
                "machine"
            ],
            [
                "Salas is known for his reliable performance on the mound and his ability to pitch in various situations.",
                "machine"
            ],
            [
                "With a career ERA of 3.91 and over 500 innings pitched in the majors, Salas adds a valuable asset to the Mets' pitching staff.",
                "machine"
            ],
            [
                "The team is optimistic about his contributions and leadership both on and off the field as they aim for success in the upcoming season.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 435,
        "sent_and_label": [
            [
                "At the AWS re:Invent 2017 event, Amazon Web Services unveiled a groundbreaking development with the introduction of Amazon EC2 Bare Metal Instances.",
                "human"
            ],
            [
                "This new offering provides customers with the flexibility to run workloads directly on physical servers, combining the benefits of cloud computing with the performance of bare metal infrastructure.",
                "machine"
            ],
            [
                "With this innovation, users can harness the power of EC2 instances while retaining full control over the underlying hardware.",
                "machine"
            ],
            [
                "The launch of Amazon EC2 Bare Metal Instances marks a significant milestone in cloud computing, catering to a wide range of use cases and demanding workloads.",
                "machine"
            ],
            [
                "Learn more about Amazon EC2 at – http://amzn.to/2iaUOwu This video is from the fine folks at Amazon Web Services (AWS).",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 237,
        "sent_and_label": [
            [
                "Despite improvements in labor markets around the world, the Organization for Economic Cooperation and Development (OECD) has highlighted that these positive developments have not yet led to significant wage gains.",
                "machine"
            ],
            [
                "“The improvements in labor markets have yet to translate into significant and broad-based wage gains.",
                "machine"
            ],
            [
                "Comprehensive structural reforms are needed to sustain stronger growth beyond the cyclical upswing, create more and better paying jobs, improve opportunities and strengthen inclusion.” Credit: OECD While the Paris-based institution highlighted reforms in Greece, Italy, France, Japan, India and Argentina over the past year, it noted that overall “the pace of reforms has remained similar to the relatively slow pace observed in the last two years and below the one observed in the direct aftermath of the crisis.”",
                "human"
            ],
            [
                "However, it also pointed out that overall progress in implementing these reforms has been relatively slow.",
                "machine"
            ],
            [
                "The OECD noted that the pace of reforms has remained similar to the relatively slow pace observed in the last two years and below the one observed in the direct aftermath of the crisis.",
                "human"
            ],
            [
                "As countries continue to navigate economic challenges and work towards fostering inclusive growth, the OECD's call for comprehensive structural reforms serves as a reminder of the importance of addressing underlying issues to ensure sustainable and equitable economic progress.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1058,
        "sent_and_label": [
            [
                "It might surprise casual listeners that perennial frat-bar favorite John Mellencamp is a longtime supporter of liberal politics: He’s lent campaign tunes to Hillary Clinton and asked John McCain to stop using them, is a cofounder of Farm Aid, and left his old record label Columbia after encountering an executive who made racist remarks about black musicians.",
                "human"
            ],
            [
                "Mellencamp brought his political views to the forefront during a recent performance on The Late Show with Stephen Colbert.",
                "machine"
            ],
            [
                "The rock icon delivered a powerful rendition of his classic hit, \"Pink Houses,\" with a twist.",
                "machine"
            ],
            [
                "As the song drew to a close, Mellencamp took one knee and raised a fist, echoing the silent protest that swept the NFL after Colin Kaepernick began kneeling during the national anthem in 2016.",
                "machine"
            ],
            [
                "Watch the performance below.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2426,
        "sent_and_label": [
            [
                "The Tokyo Olympic marathon is set to commence and conclude at the newly constructed National Stadium, marking a significant milestone in the upcoming games.",
                "machine"
            ],
            [
                "The decision to have both the start and finish lines at the stadium adds a unique element to the race, allowing athletes to showcase their skills in a state-of-the-art sports facility.",
                "machine"
            ],
            [
                "The marathon route, which traditionally winds through the city streets, will now see participants running through various iconic landmarks in Tokyo before heading back to the National Stadium for the grand finish.",
                "machine"
            ],
            [
                "This change in the route is expected to provide spectators with a more centralized viewing experience and create a memorable atmosphere for both athletes and fans alike.",
                "machine"
            ],
            [
                "Organizers said the original bid had the marathon scheduled to start at 7:30 am to avoid Tokyo's summer heat and humidity.",
                "machine"
            ],
            [
                "Tokyo spokesman Masa Takaya said a confirmed starting time was expected to be announced in July at a meeting of the International Olympic Committee's executive board.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 349,
        "sent_and_label": [
            [
                "Las Vegas Metro police said they arrested a 62-year-old man in connection with a ‘threatening note” that was found at Sen. Dean Heller’s office in July.",
                "human"
            ],
            [
                "Richard Holley was arrested for extortion, burglary and intimidating a public officer, police said.",
                "machine"
            ],
            [
                "He was taken into custody without incident on Monday.",
                "machine"
            ],
            [
                "The note, which was discovered by a staffer, contained menacing language and prompted an immediate response from law enforcement.",
                "machine"
            ],
            [
                "Investigators worked diligently to track down the suspect, leading to Holley's apprehension.",
                "machine"
            ],
            [
                "Authorities have not disclosed the specific details of the threat or the motive behind it.",
                "machine"
            ],
            [
                "Sen. Heller's office expressed gratitude for the swift action taken by law enforcement and reassured the public of their safety.",
                "machine"
            ],
            [
                "Holley is currently being held pending further investigation and legal proceedings.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2690,
        "sent_and_label": [
            [
                "The owners of the Ligue 1 club FC Girondins de Bordeaux are reportedly in advanced talks over selling the club to an American investment fund.",
                "machine"
            ],
            [
                "The club is currently under majority ownership of the M6 media group, the parent company of the French television channels M6 and W9.",
                "machine"
            ],
            [
                "The potential sale has garnered significant interest within the football community and among Bordeaux fans.",
                "machine"
            ],
            [
                "The American investment firm, whose name has not been disclosed yet, is known for its involvement in sports ventures, sparking curiosity about the future direction and potential investments in the club.",
                "machine"
            ],
            [
                "If the deal goes through, it would mark a significant shift in ownership for FC Bordeaux, with the American investors likely to bring in a fresh perspective and potentially significant financial resources to bolster the club's operations and competitiveness.",
                "machine"
            ],
            [
                "Sources close to the negotiations suggest that the sale could be finalized in the coming weeks, pending regulatory approvals and finalization of terms.",
                "human"
            ],
            [
                "The move comes at a crucial time for FC Bordeaux, as they aim to strengthen their position in Ligue 1 and potentially expand their global reach.",
                "machine"
            ],
            [
                "Fans and stakeholders eagerly await further details on the potential sale and the strategic vision that the American investment firm may have for FC Bordeaux.",
                "machine"
            ],
            [
                "The outcome of these discussions could reshape the future trajectory of the historic French football club.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1406,
        "sent_and_label": [
            [
                "DAYTON, Ohio (WDTN) – Premier Health is inviting students to a career exploration event.",
                "machine"
            ],
            [
                "Local high school students will learn about careers in health care at Premier Health’s MedQuest event.",
                "machine"
            ],
            [
                "The event aims to provide students with insights into various healthcare professions and the potential career paths available in the industry.",
                "machine"
            ],
            [
                "Scheduled to take place next month, the MedQuest event will feature interactive sessions, workshops, and presentations by healthcare professionals from Premier Health facilities.",
                "human"
            ],
            [
                "Students will have the opportunity to engage with doctors, nurses, technicians, and other healthcare experts to gain a deeper understanding of the diverse roles within the field.",
                "machine"
            ],
            [
                "Premier Health is committed to fostering the next generation of healthcare professionals and hopes to inspire students to pursue careers in the healthcare industry.",
                "machine"
            ],
            [
                "This event underscores the organization's dedication to supporting education and career development within the local community.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1752,
        "sent_and_label": [
            [
                "GREEN BAY, Wis. — Allie LeClaire scored 22 points, Jessica Lindstrom added 19 and No.",
                "machine"
            ],
            [
                "20 Green Bay women's basketball team managed to hold off Wright State in a thrilling 75-68 victory.",
                "machine"
            ],
            [
                "The game was a close contest from start to finish, with both teams showcasing their skills on the court.",
                "machine"
            ],
            [
                "Green Bay took an early lead in the first half, but Wright State fought back hard, keeping the score tight throughout the game.",
                "machine"
            ],
            [
                "LeClaire's impressive performance, including clutch baskets and crucial free throws down the stretch, helped secure the win for Green Bay.",
                "machine"
            ],
            [
                "Lindstrom also played a vital role in Green Bay's victory, contributing both offensively and defensively.",
                "machine"
            ],
            [
                "Her strong presence in the paint and ability to hit key shots kept the momentum in Green Bay's favor.",
                "machine"
            ],
            [
                "Despite a resilient effort from Wright State, Green Bay's tenacity and skill proved to be the difference in the end.",
                "machine"
            ],
            [
                "The win improves Green Bay's record and solidifies their position as a top team in the conference.",
                "machine"
            ],
            [
                "The victory was a testament to Green Bay's teamwork and determination, setting a positive tone for the rest of their season.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3016,
        "sent_and_label": [
            [
                "Actress and TV personality Candace Cameron Bure recently shared her recipe for a delicious low-calorie vegan Caesar salad, perfect for those looking for a healthy and satisfying meal option.",
                "machine"
            ],
            [
                "Known for her commitment to a healthy lifestyle, Bure's recipe is not only nutritious but also packed with flavor.",
                "machine"
            ],
            [
                "The vegan Caesar salad features a homemade dressing made with ingredients like Dijon mustard, nutritional yeast, hummus, garlic, lemon juice, soy sauce, olive oil, and cayenne pepper.",
                "machine"
            ],
            [
                "This flavorful dressing pairs perfectly with fresh kale and other salad ingredients, creating a vibrant and nutrient-rich dish.",
                "machine"
            ],
            [
                "For those interested in trying out this recipe at home, here is the ingredient list for the vegan kale Caesar salad dressing: 1 1/2 tbsp.",
                "machine"
            ],
            [
                "Dijon mustard, 1 1/2 tbsp.",
                "human"
            ],
            [
                "nutritional yeast, 1 tbsp.",
                "human"
            ],
            [
                "hummus, 3 cloves garlic (minced), 1/4 c. water, juice of 1 lemon, 2 tsp.",
                "human"
            ],
            [
                "soy sauce, 1 tbsp.",
                "human"
            ],
            [
                "extra-virgin olive oil, and 1/4 tsp.",
                "human"
            ],
            [
                "cayenne pepper.",
                "human"
            ],
            [
                "Enjoy this healthy and flavorful salad option!",
                "machine"
            ],
            [
                "Vegan Kale Caesar Salad For the Dressing 1 1/2 tbsp.",
                "human"
            ],
            [
                "Dijon mustard 1 1/2 tbsp.",
                "human"
            ],
            [
                "nutritional yeast 1 tbsp.",
                "human"
            ],
            [
                "hummus 3 cloves garlic, minced 1/4 c. water Juice of 1 lemon 2 tsp.",
                "human"
            ],
            [
                "soy sauce 1 tbsp.",
                "human"
            ],
            [
                "extra-virgin olive oil 1/4 tsp.",
                "human"
            ],
            [
                "cayenne pepper For the Salad",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 229,
        "sent_and_label": [
            [
                "LIVERPOOL, England — Liverpool manager Juergen Klopp says Alex Oxlade-Chamberlain likely sustained a “really bad” injury in the 5-2 win over Roma in Champions League on Tuesday, potentially jeopardizing his chances of playing in the World Cup for England.",
                "machine"
            ],
            [
                "The midfielder was forced off the pitch in the 18th minute after a collision with Roma's Aleksandar Kolarov.",
                "machine"
            ],
            [
                "Klopp expressed concern over the severity of the injury, stating that it \"doesn't look good\" for Oxlade-Chamberlain.",
                "machine"
            ],
            [
                "The 24-year-old had been enjoying a resurgence in form and had become an integral part of Liverpool's midfield before this setback.",
                "machine"
            ],
            [
                "His dynamic playing style and work rate will be sorely missed by the team as they approach the crucial stages of the Champions League and Premier League.",
                "machine"
            ],
            [
                "With the World Cup in Russia just around the corner, England manager Gareth Southgate will be closely monitoring Oxlade-Chamberlain's situation.",
                "machine"
            ],
            [
                "The news of his potential absence from the tournament will undoubtedly be a blow to both the player and the national team as they aim to make an impact on the global stage.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1150,
        "sent_and_label": [
            [
                "Neilson Barnard/Getty Images(NEW YORK) — An extended trailer for Carpool Karaoke: The Series, a standalone show based on James Corden’s popular Late Late Show segment is available on YouTube, and features previously unreleased footage with Will Smith, among others.",
                "machine"
            ],
            [
                "In the clip, Smith and Corden rap the theme from Smith’s 1990s sitcom The Fresh Prince of Bel Air.",
                "machine"
            ],
            [
                "Other scenes include the two performing “Gettin’ Jiggy wit It,” accompanied by a marching band, and singing R. Kelly’s “I Believe I Can Fly” in a helicopter.",
                "machine"
            ],
            [
                "The trailer also features R& B artists John Legend and Alicia Keys singing with a choir in a laundromat; Billy on the Street‘s Billy Eichner and rockers Metallica leading supermarket shoppers and employees in the band’s “Enter Sandman”; country star Blake Shelton and talk show host Chelsea Handler in a bar belting out a drunken version of Bon Jovi’s “Livin’ on a Prayer”; and wrestler John Cena and seven-foot former pro basketball player Shaquille O’Neal hillariously trying to squeeze into a tiny car.",
                "human"
            ],
            [
                "Pop superstar Ariana Grande and Family Guy creator Seth MacFarlane and Good Morning America co-host Michael Strahan and race car driver Jeff Gordon also show up in the video.",
                "machine"
            ],
            [
                "The trailer promises a star-studded lineup and a lot of fun and unexpected moments as celebrities let loose and showcase their singing skills in the confined space of a car.",
                "machine"
            ],
            [
                "Carpool Karaoke has become a viral sensation, with Corden driving around with famous guests, singing along to popular songs, and engaging in entertaining conversations.",
                "machine"
            ],
            [
                "Fans of the original Carpool Karaoke segment on The Late Late Show can look forward to a longer format and more elaborate productions in Carpool Karaoke: The Series, which is set to premiere on Apple Music.",
                "machine"
            ],
            [
                "Copyright © 2017, ABC Radio.",
                "human"
            ],
            [
                "All rights reserved.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 196,
        "sent_and_label": [
            [
                "Credit: Frank Masi – ©2017 CTMG.",
                "human"
            ],
            [
                "All Rights Reserved.",
                "human"
            ],
            [
                "(LOS ANGELES) — We finally have our first real look at Venom, Sony Pictures’ take on the shape-shifting Marvel Comics anti-hero.",
                "human"
            ],
            [
                "The first trailer shows Mad Max and The Dark Knight Rises star Tom Hardy as dogged reporter Eddie Brock, who in the course of tracking down a story about a company dabbling in human experimentation becomes infected with a mysterious black goop that’s actually an alien life form.",
                "human"
            ],
            [
                "This so-called symbiote gives Brock superhuman powers, and can transform him into the hulking, titular black anti-hero creature that made its first appearance in the pages of The Amazing Spider-Man comic back in the ’80s.",
                "machine"
            ],
            [
                "The trailer teases fans with glimpses of Hardy's portrayal of Eddie Brock, a character known for his complex moral struggles and eventual transformation into the formidable Venom.",
                "machine"
            ],
            [
                "With intense action sequences and dark, atmospheric visuals, the footage showcases the symbiote's menacing power and Brock's internal battle as he grapples with his newfound abilities and the symbiote's influence.",
                "machine"
            ],
            [
                "Fans of the Marvel Comics universe are eagerly anticipating Hardy's portrayal of this iconic character, and the trailer hints at a thrilling and visually stunning cinematic experience.",
                "machine"
            ],
            [
                "\"Venom\" is set to bring a fresh and intriguing take on the anti-hero genre, promising a dark and gripping narrative that will captivate audiences when it hits theaters.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 28,
        "sent_and_label": [
            [
                "MOGADISHU, Somalia (AP) — Fighting continued through the night as Somalia's al-Shabab Islamic extremists fought off heavily armed soldiers in a bloody siege at a popular Mogadishu restaurant.",
                "machine"
            ],
            [
                "Extremist snipers fired on security troops who surrounded the restaurant building and used big guns mounted on the backs of vehicles to neutralize militants.",
                "machine"
            ],
            [
                "Soldiers entered the ground floor while the insurgent attackers held positions upstairs.",
                "machine"
            ],
            [
                "As the hours passed, the intensity of the battle escalated, with gunfire and explosions echoing through the city streets.",
                "machine"
            ],
            [
                "The sound of sirens wailed in the background as emergency services rushed to the scene to tend to the wounded.",
                "machine"
            ],
            [
                "The standoff between the militants and the security forces raised concerns about the safety of civilians caught in the crossfire.",
                "machine"
            ],
            [
                "The roofs were blown off the Pizza House restaurant and nearby buildings from the powerful blasts.",
                "machine"
            ],
            [
                "High casualties are feared in the attack on the busy restaurant.",
                "machine"
            ],
            [
                "Police said the bodies of five girls thought to have been killed by militants were found in the restaurant.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 432,
        "sent_and_label": [
            [
                "Arsenal manager Unai Emery revealed Calum Chambers would be part of his plans in 2018-19 after the defender signed a new long-term contract at the club.",
                "machine"
            ],
            [
                "Chambers, 24, has been with the Gunners since 2014, having joined from Southampton.",
                "machine"
            ],
            [
                "The English defender spent the 2018-19 season on loan at Fulham, where he gained valuable experience in the Premier League.",
                "machine"
            ],
            [
                "Emery expressed his satisfaction with Chambers' commitment to the club, highlighting his versatility and defensive qualities.",
                "machine"
            ],
            [
                "The Spaniard sees Chambers as a valuable asset who can contribute significantly to Arsenal's defensive solidity in the upcoming season.",
                "machine"
            ],
            [
                "With competition for places in defense heating up, Chambers' new deal signals Emery's confidence in his abilities to perform at the highest level.",
                "human"
            ],
            [
                "Emery told the club's official website: \"I'm delighted Calum has extended his stay with us.",
                "machine"
            ],
            [
                "\"He played an important role last season and will be part of my plans this season.\"",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1017,
        "sent_and_label": [
            [
                "TORONTO (AP) — Prince Harry says his late mother drew a spotlight to causes and issues that didn't get attention.",
                "machine"
            ],
            [
                "Now he's following in her footsteps as he promotes the Invictus Games for wounded veterans.",
                "human"
            ],
            [
                "The 32-year-old prince said in an excerpt of an interview with Canada's CTV television network that Diana would put everybody before herself.",
                "machine"
            ],
            [
                "During the interview, Prince Harry emphasized the importance of shining a light on the challenges faced by veterans and the healing power of sports.",
                "machine"
            ],
            [
                "He highlighted the upcoming Invictus Games, an international sporting event for wounded, injured, and sick servicemen and women.",
                "machine"
            ],
            [
                "The prince expressed his admiration for the resilience and determination shown by the competitors, noting that their stories inspire others to overcome adversity.",
                "machine"
            ],
            [
                "Prince Harry's dedication to honoring his mother's legacy through charitable work continues to make a positive impact on the lives of veterans and their families.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3361,
        "sent_and_label": [
            [
                "Prince Harry believes in his relationship with Meghan Markle so much, he’s reportedly rejected the idea of having a prenuptial agreement ahead of their marriage.",
                "human"
            ],
            [
                "A source allegedly told TheDailyMail, “He’s determined that his marriage will be a lasting one, so there’s no need for him to sign anything.” Harry is following in the footsteps of his older brother William, who also refused to sign a prenup.",
                "machine"
            ],
            [
                "The royal couple plan on getting married in May.",
                "machine"
            ],
            [
                "The decision not to have a prenup has sparked discussions among royal watchers and legal experts.",
                "machine"
            ],
            [
                "Some view it as a romantic gesture that shows Harry's commitment to Meghan, while others express concern about the financial implications in case of a divorce.",
                "machine"
            ],
            [
                "Despite the lack of a formal agreement, both Harry and Meghan seem confident in their love and the future of their marriage.",
                "machine"
            ],
            [
                "Their decision reflects a belief in the strength of their relationship and a focus on building a life together based on trust and mutual respect.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1525,
        "sent_and_label": [
            [
                "A rate hike is likely coming to Canada this summer.",
                "human"
            ],
            [
                "The Bank of Canada announced this morning the interest rate would remain at 1.25 per cent, but with the rise in inflation, led by gas prices, analysts believe a hike could be coming in July.",
                "human"
            ],
            [
                "The price of crude is on the rise again, which helped the TSX break a five-day losing streak.",
                "machine"
            ],
            [
                "The Bay Street index opened higher and is up to 15,963.",
                "machine"
            ],
            [
                "Experts say supplies are dwindling with no action from world producers despite promises to increase production to offset losses from Venezuela and Iran.",
                "human"
            ],
            [
                "Investors are closely watching the developments in the energy sector as crude oil prices continue to climb, providing a boost to the Canadian stock market.",
                "machine"
            ],
            [
                "The positive momentum in the energy sector has also been supported by geopolitical tensions in the Middle East, contributing to the overall bullish sentiment in the market.",
                "machine"
            ],
            [
                "Analysts are optimistic about the outlook for the Canadian economy, citing strong economic indicators and robust consumer spending.",
                "machine"
            ],
            [
                "However, concerns remain about the potential impact of trade tensions and uncertainty surrounding global economic growth.",
                "machine"
            ],
            [
                "Market participants are advised to remain vigilant and monitor the evolving situation closely to make informed investment decisions.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 180,
        "sent_and_label": [
            [
                "In a bid to resolve the ongoing political crisis in Guinea-Bissau, the United Nations has emphasized the urgent need for dialogue and negotiations among all parties involved.",
                "machine"
            ],
            [
                "The UN stressed that a peaceful and inclusive solution is vital to ensure stability and progress in the country.",
                "machine"
            ],
            [
                "Guinea-Bissau has been plagued by political instability for decades, with frequent coups and countercoups disrupting governance and hindering development efforts.",
                "human"
            ],
            [
                "The international community is calling on all stakeholders to prioritize the interests of the nation and its people above personal or partisan agendas.",
                "machine"
            ],
            [
                "Efforts to initiate talks and foster reconciliation are crucial steps towards establishing a sustainable political framework that upholds democracy and the rule of law in Guinea-Bissau.",
                "machine"
            ],
            [
                "The UN stands ready to support and facilitate the dialogue process to help the country overcome its longstanding challenges and build a brighter future for its citizens.",
                "machine"
            ],
            [
                "Guinea-Bissau has had so many coups and countercoups that no elected leader has been able to complete his term since the country won independence from Portugal in 1974.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 114,
        "sent_and_label": [
            [
                "CLEVELAND (AP) — Authorities say two children and two adults are unaccounted for after an overnight house fire in Cleveland.",
                "machine"
            ],
            [
                "The blaze broke out late last night in a residential neighborhood, engulfing the home in flames before firefighters could contain it.",
                "machine"
            ],
            [
                "Emergency responders arrived quickly on the scene, but the intensity of the fire made it difficult to enter the building.",
                "machine"
            ],
            [
                "Investigators say a 4-year-old boy, an 8-year-old girl, their father and another man are missing.",
                "machine"
            ],
            [
                "Firefighters say the blaze caused severe damage, hindering their ability to search the charred home.",
                "machine"
            ],
            [
                "There was no immediate word on what caused the fire.",
                "machine"
            ],
            [
                "The state fire marshal's office will help investigate.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1959,
        "sent_and_label": [
            [
                "EATON, Ohio (AP) — Court records show that an Ohio man who told police he killed his son with a hatchet during a confrontation has been charged with aggravated murder.",
                "machine"
            ],
            [
                "Fifty-eight-year-old Gabriel Schaaf, of Lewisburg, is scheduled for an initial appearance Wednesday in Eaton Municipal Court.",
                "machine"
            ],
            [
                "He also faces a tampering with evidence charge.",
                "human"
            ],
            [
                "Schaaf was arrested last week after investigators found his DNA beneath 29-year-old Jonathan Schaaf’s fingernails.",
                "machine"
            ],
            [
                "Authorities in Preble County said the incident occurred at the family's home, where Gabriel allegedly attacked his son with a hatchet following a heated argument.",
                "machine"
            ],
            [
                "The tragic event has shocked the local community, with neighbors expressing disbelief over the violent nature of the crime.",
                "machine"
            ],
            [
                "Investigators are working to uncover the motive behind the disturbing act, as family and friends mourn the loss of Jonathan Schaaf.",
                "machine"
            ],
            [
                "The case continues to unfold as authorities seek justice for the victim and answers for the grieving loved ones left behind.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2226,
        "sent_and_label": [
            [
                "TEMPE, Ariz. — Police in a Phoenix suburb say one of Uber’s self-driving vehicles has struck and killed a pedestrian.",
                "machine"
            ],
            [
                "Police in the city of Tempe said Monday that the vehicle was in autonomous mode with an operator behind the wheel when the woman walking outside of a crosswalk was hit.",
                "machine"
            ],
            [
                "The incident has raised concerns about the safety of autonomous vehicles and their ability to accurately detect and respond to unexpected situations on the road.",
                "machine"
            ],
            [
                "This tragic event marks a significant setback for Uber's self-driving car program, which has faced scrutiny in the past over safety issues.",
                "machine"
            ],
            [
                "Authorities are investigating the circumstances surrounding the accident to determine the exact cause and any potential negligence involved.",
                "machine"
            ],
            [
                "The victim's identity has not been released, pending notification of her family.",
                "machine"
            ],
            [
                "This incident underscores the ongoing challenges and ethical considerations surrounding the integration of self-driving technology into our everyday lives.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 301,
        "sent_and_label": [
            [
                "Apparently, it’s never to early to launch a strike in the Los Angeles Lakers’ Troll Wars.",
                "human"
            ],
            [
                "On Monday, ahead of a game against the Indiana Pacers at Bankers Life Fieldhouse, rookie Kyle Kuzma stretched the boundaries of battle into breakfast.",
                "machine"
            ],
            [
                "Kuz hopped on Instagram to capture Zo using a napkin as a plate, while the 20-year-old point guard used a proper plate to eat his bacon and eggs.",
                "machine"
            ],
            [
                "“This dude ain’t got no house manners,” Kuzma lamented.",
                "human"
            ],
            [
                "The Crown Prince of Chino Hills protested, going so far as to bang on his plate to prove Kuzma wrong.",
                "human"
            ],
            [
                "The light-hearted banter between Kuzma and Lonzo Ball showcases the playful camaraderie among the Lakers players.",
                "machine"
            ],
            [
                "The Troll Wars, a friendly competition to one-up each other with humorous jabs and pranks, have become a part of the team culture.",
                "machine"
            ],
            [
                "Fans eagerly follow these interactions on social media, enjoying the behind-the-scenes glimpses of their favorite players off the court.",
                "machine"
            ],
            [
                "As the Lakers continue to bond both on and off the court, the Troll Wars serve as a reminder of the team's chemistry and unity.",
                "machine"
            ],
            [
                "Despite the competitive nature of the NBA, moments like these highlight the friendships and connections that extend beyond the game.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2775,
        "sent_and_label": [
            [
                "The European Union is facing mounting pressure to revise the Iran nuclear deal amid concerns about the security implications of sticking to the current agreement.",
                "machine"
            ],
            [
                "Despite growing calls for amendments to the pact, EU officials are hesitant to reopen negotiations, fearing that doing so could unravel the fragile diplomatic progress achieved thus far.",
                "human"
            ],
            [
                "High Representative Federica Mogherini emphasized the need to address Iran's missile development and destabilizing activities in the region but maintained that these issues should be dealt with separately from the existing nuclear agreement.",
                "machine"
            ],
            [
                "The EU's stance reflects a delicate balancing act between upholding the terms of the deal and addressing broader security challenges posed by Iran's actions.",
                "machine"
            ],
            [
                "Mogherini says the EU hopes to dissuade Iran from developing missiles or undermining regional security, but that work must happen \"outside the scope of the nuclear agreement.\"",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1054,
        "sent_and_label": [
            [
                "FORT LAUDERDALE, Fla. — A federal judge has overturned a jury decision that found a former president of Bolivia and his defence minister responsible for government killings during 2003 unrest.",
                "machine"
            ],
            [
                "The ruling came as a surprise to many, as the original verdict had sparked widespread controversy and protests.",
                "machine"
            ],
            [
                "The judge cited lack of sufficient evidence and procedural errors during the trial as reasons for the decision to overturn the jury's verdict.",
                "machine"
            ],
            [
                "The former president, who has maintained his innocence throughout the legal proceedings, expressed relief at the judge's decision.",
                "machine"
            ],
            [
                "Supporters of the ex-president hailed the ruling as a victory for justice and vowed to continue fighting against what they perceive as politically motivated charges.",
                "machine"
            ],
            [
                "The case has reignited debates about accountability and the rule of law in Bolivia, with many questioning the fairness of the legal system.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3340,
        "sent_and_label": [
            [
                "Sleaford First XI came agonisingly close to winning at second-placed Grantham on Saturday, eventually losing the Lincs ECB Premier League fixture by just a single run.",
                "human"
            ],
            [
                "Grantham batted first after winning the toss but after a solid start, some determined bowling saw the innings interestingly poised at 126-5 with Andrew Jones and Adi Sreedharan each claiming two victims.",
                "human"
            ],
            [
                "Home captain Daniel Webb helped his side post a competitive total, supervising the rest of the innings with an important knock of 66 to take the hosts to 224 from their allotted overs.",
                "machine"
            ],
            [
                "At 90-4 in Sleaford’s reply the game was in the balance, but a stand between Andy Hibberd and Shaun Morris swung the game in favour of the visitors who took themselves to within 18 runs of victory with five wickets in hand.",
                "human"
            ],
            [
                "But Sleaford finished just short of the target despite Hibberd’s contribution of 93.",
                "human"
            ],
            [
                "* In the South Lincs and Border League Premier, Sleaford Seconds took maximum points against Frieston to stay top.",
                "human"
            ],
            [
                "Batting first, Sleaford posted 201-7 with Charlie Roberts (67) the principal contributor.",
                "human"
            ],
            [
                "The visitors never threatened in reply and were all out for 74, with spinners Angus Youles, Sumit Puri and Ben Hutson claiming eight wickets between them.",
                "machine"
            ],
            [
                "The narrow defeat for the First XI will be a tough pill to swallow, especially after coming so close to a remarkable victory.",
                "machine"
            ],
            [
                "However, the team's fighting spirit and resilience showcased in this match bode well for their upcoming fixtures.",
                "machine"
            ],
            [
                "The performance of the Second XI further highlights the depth and talent within the Sleaford Cricket Club, with both teams showing their quality in their respective leagues.",
                "machine"
            ],
            [
                "As the season progresses, Sleaford will look to build on these positive displays and continue their pursuit of success in both the Premier League and the Border League.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 762,
        "sent_and_label": [
            [
                "POUGHKEEPSIE, N.Y. — Takal Molson and Jermaine Crumpton posted double-doubles and Canisius used a late surge to take a 73-67 victory over Marist on Friday night.",
                "machine"
            ],
            [
                "Molson had 21 points and 10 rebounds and Crumpton 18 points and a career-high 16 boards for the Golden Griffins (14-9, 8-2 Metro Atlantic Athletic Conference), who bounced back from a loss to Niagara to win for the fifth time in six starts.",
                "machine"
            ],
            [
                "Isaiah Reese added 21 points.",
                "machine"
            ],
            [
                "In a closely contested game, Canisius found themselves trailing 62-63 with just over two minutes left on the clock.",
                "machine"
            ],
            [
                "However, a resilient effort from Molson, Crumpton, and Reese saw the Golden Griffins go on an impressive 8-0 run to secure the victory.",
                "machine"
            ],
            [
                "Their strong defensive play and clutch shooting down the stretch proved to be the difference-maker as they pulled away in the closing moments.",
                "machine"
            ],
            [
                "An 8-0 spurt extended the Griffins’ lead to 71-62 with 37 seconds remaining.",
                "machine"
            ],
            [
                "Marist outshot Canisius 53 to 35 per cent but had 24 turnovers.",
                "human"
            ],
            [
                "Brian Parker scored 19 points with 11 rebounds for Marist, his first double-double this season.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 631,
        "sent_and_label": [
            [
                "Israeli media is reporting that police are expected to question Prime Minister Benjamin Netanyahu on a pair of corruption allegations.",
                "machine"
            ],
            [
                "This development comes as the latest in a series of legal troubles for the long-serving Prime Minister.",
                "machine"
            ],
            [
                "The allegations involve suspicions of bribery and fraud, adding to the existing charges of corruption that Netanyahu is already facing.",
                "machine"
            ],
            [
                "The police are said to be investigating claims that Netanyahu received expensive gifts from wealthy associates and engaged in quid pro quo deals for favorable news coverage.",
                "machine"
            ],
            [
                "Netanyahu has consistently denied any wrongdoing and has dismissed the allegations as politically motivated attacks.",
                "machine"
            ],
            [
                "The questioning by the police signals a significant escalation in the legal challenges facing the Prime Minister, who is also facing a tough political landscape with a fragile coalition government.",
                "machine"
            ],
            [
                "Netanyahu's supporters have rallied behind him, while his opponents are calling for his resignation.",
                "machine"
            ],
            [
                "The outcome of this investigation could have far-reaching implications for Israeli politics.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 141,
        "sent_and_label": [
            [
                "WARSAW, Poland (AP) — Poland's Senate has backed legislation regulating Holocaust speech that has sparked a diplomatic dispute with Israel and calls from the United States for a reconsideration of a bill seen as threatening freedom of speech.",
                "machine"
            ],
            [
                "The bill, which criminalizes accusing the Polish nation of complicity in Nazi crimes, has been met with criticism for potentially stifling open discussion about Poland's role in World War II atrocities.",
                "machine"
            ],
            [
                "Supporters argue that the law is necessary to protect Poland's reputation and ensure historical accuracy, while opponents fear it could lead to censorship and distort the truth.",
                "machine"
            ],
            [
                "The controversial legislation has strained relations between Poland and Israel, with the Israeli government strongly opposing the bill.",
                "machine"
            ],
            [
                "Israel views it as an attempt to downplay the involvement of some Poles in the persecution of Jews during the Holocaust.",
                "machine"
            ],
            [
                "To become law, the bill requires approval from the president, who supports it.",
                "machine"
            ],
            [
                "Israel sees the move as an attempt to whitewash the role some Poles played in the killing of Jews during World War II.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2085,
        "sent_and_label": [
            [
                "A signed copy of Adolf Hitler's Mein Kampf is set to go under the hammer in the Ribble Valley, sparking both curiosity and controversy.",
                "machine"
            ],
            [
                "The rare item, bearing the infamous dictator's signature, has garnered attention due to its historical significance and dark provenance.",
                "machine"
            ],
            [
                "The book, Mein Kampf, which translates to My Struggle, was penned by Hitler in 1925 and outlines his radical political beliefs and ambitions for Germany.",
                "machine"
            ],
            [
                "This particular copy is believed to be a unique find as Hitler was notoriously averse to signing documents.",
                "machine"
            ],
            [
                "It holds a chilling allure for collectors and historians alike, offering a tangible link to one of the most malevolent figures in modern history.",
                "machine"
            ],
            [
                "The signed edition of Mein Kampf has a fascinating provenance, having been acquired by former BBC and Oxford Mail journalist Peter Cadogan during a visit to Munich in the late 1930s.",
                "human"
            ],
            [
                "The book will be auctioned at Silverwoods auction house on Lincoln Way, with estimates suggesting it could fetch over £1,000.",
                "human"
            ],
            [
                "While some recoil at the notion of owning Nazi memorabilia, others argue for its preservation as a cautionary reminder of the past.",
                "machine"
            ],
            [
                "It was presented to former BBC and Oxford Mail journalist Peter Cadogan during a visit to Munich in the late 1930s.",
                "machine"
            ],
            [
                "It will be sold at Silverwoods auction house on Lincoln Way and is expected to raise more than £1,000.",
                "machine"
            ],
            [
                "Auctioneer James Thompson said some people \"wouldn't touch anything Nazi with a bargepole\", but others believe the book should be preserved, despite Hitler's appalling reign.",
                "human"
            ],
            [
                "\"In a way, it's a way to touch a monster,\" he added.",
                "machine"
            ],
            [
                "Mein Kampf, which translates as My Struggle, was first published in 1925 and sets out Hitler's political ideology and plans for Germany.",
                "machine"
            ],
            [
                "The example being sold is thought to be especially rare because Hitler was known to resist signing documents of any kind.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1350,
        "sent_and_label": [
            [
                "MINNEAPOLIS (WCCO) — Minnesota is home to six major professional sports teams.",
                "machine"
            ],
            [
                "Two of the state's premier sports facilities, Target Center and U.S. Bank Stadium, have been nominated for the prestigious title of Sports Facility of the Year.",
                "machine"
            ],
            [
                "Target Center, located in downtown Minneapolis, is the home of the NBA's Minnesota Timberwolves and the WNBA's Minnesota Lynx.",
                "machine"
            ],
            [
                "The arena recently underwent a major renovation, enhancing the fan experience with upgraded amenities and state-of-the-art technology.",
                "machine"
            ],
            [
                "U.S. Bank Stadium, the striking home of the NFL's Minnesota Vikings, has garnered attention for its innovative design and sustainability features.",
                "machine"
            ],
            [
                "The stadium has hosted numerous high-profile events, including the Super Bowl and NCAA Final Four, showcasing its versatility and world-class facilities.",
                "machine"
            ],
            [
                "Both Target Center and U.S. Bank Stadium have played integral roles in shaping Minnesota's sports landscape and attracting top-tier sporting events to the region.",
                "machine"
            ],
            [
                "The nomination for Sports Facility of the Year highlights their impact on the local community and the broader sports industry.",
                "machine"
            ],
            [
                "Fans and stakeholders eagerly await the announcement of the winner, recognizing the hard work and dedication put into these exceptional venues.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 172,
        "sent_and_label": [
            [
                "An angel has landed in the heart of Hell’s Kitchen.",
                "machine"
            ],
            [
                "A new plant-based eatery, named \"Green Haven,\" has announced that all profits generated from its operations will be donated to local charities supporting environmental conservation and animal welfare causes.",
                "machine"
            ],
            [
                "This unique business model aims to not only provide delicious and healthy plant-based meals to customers but also to give back to the community and make a positive impact on important social and environmental issues.",
                "machine"
            ],
            [
                "Green Haven, located on the bustling streets of Hell’s Kitchen, offers a diverse menu of plant-based dishes ranging from hearty salads and wraps to flavorful vegan burgers and pasta dishes.",
                "machine"
            ],
            [
                "The restaurant prides itself on using fresh, locally sourced ingredients to create innovative and satisfying meals that cater to vegans, vegetarians, and omnivores alike.",
                "machine"
            ],
            [
                "In a time where environmental concerns and animal welfare issues are increasingly at the forefront of public consciousness, Green Haven's decision to donate all profits to charity sets a new standard for socially responsible businesses.",
                "machine"
            ],
            [
                "By choosing to support local charities, the eatery is not only promoting a more sustainable and compassionate way of eating but also contributing to the greater good of the community.",
                "machine"
            ],
            [
                "Customers dining at Green Haven can enjoy their meals knowing that every dollar spent is directly benefiting important causes and making a difference in the world.",
                "machine"
            ],
            [
                "This philanthropic approach to business is sure to resonate with conscious consumers looking to support businesses that prioritize both people and the planet.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2770,
        "sent_and_label": [
            [
                "Rapper Chief Keef is now free after being arrested in South Dakota on marijuana-related charges.",
                "machine"
            ],
            [
                "The rapper, whose legal name is Keith Cozart, was arrested Monday at the Sioux Falls Regional Airport where officials say marijuana was found in his carry-on bag.",
                "machine"
            ],
            [
                "Cozart is facing a felony charge for possessing a marijuana edible and two misdemeanors for possessing marijuana and drug paraphernalia.",
                "machine"
            ],
            [
                "He appeared Tuesday in a Sioux Falls court where a judge set bond at $2,000.",
                "machine"
            ],
            [
                "The Minnehaha County Jail said Wednesday that Cozart is no longer in custody.",
                "machine"
            ],
            [
                "Cozart performed on Sunday at an anti-bullying celebrity basketball event at the University of Sioux Falls.",
                "machine"
            ],
            [
                "Comments comments",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1609,
        "sent_and_label": [
            [
                "West Ham United is reportedly eyeing a move to sign Arsenal's French striker Olivier Giroud in the upcoming transfer window.",
                "machine"
            ],
            [
                "The Hammers are keen to bolster their attacking options and see Giroud as a strong addition to their squad.",
                "machine"
            ],
            [
                "Giroud, who has been with Arsenal since 2012, has been a consistent goal scorer for the Gunners despite facing competition from other forwards.",
                "machine"
            ],
            [
                "West Ham manager Slaven Bilic is known to be an admirer of Giroud's playing style and believes the Frenchman could bring valuable experience and firepower to his team.",
                "machine"
            ],
            [
                "The potential move comes at a time when Giroud's future at Arsenal has been the subject of speculation, with the striker at times playing a secondary role to other forwards in the squad.",
                "machine"
            ],
            [
                "West Ham's interest in Giroud suggests that they are willing to make a significant investment to secure his services.",
                "machine"
            ],
            [
                "He has always backed the 6ft 4in striker, even when he has come in for criticism from fans and media alike.",
                "machine"
            ],
            [
                "Giroud, aged 30, is under contract with the Gunners until June 2019 and would still command a sizeable fee if he moves on this summer.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1651,
        "sent_and_label": [
            [
                "Former The Silencers frontman JJ ‘Jinky’ Gilmour returns to his roots for his annual festive show.",
                "human"
            ],
            [
                "Fans of the Scottish music scene are in for a treat as Gilmour, known for his soulful voice and heartfelt lyrics, prepares to ring his 'Jinky Bells' once again.",
                "machine"
            ],
            [
                "The highly-anticipated event is set to take place in his hometown of Glasgow, where he first made a name for himself in the music industry.",
                "machine"
            ],
            [
                "Gilmour's annual festive show has become a beloved tradition for many, drawing crowds of devoted fans eager to hear his unique blend of folk, rock, and pop music.",
                "machine"
            ],
            [
                "His performances are known for their emotional depth and raw energy, with Gilmour's powerful vocals captivating audiences year after year.",
                "machine"
            ],
            [
                "This year's show promises to be no different, with Gilmour set to perform a mix of classic hits and new material.",
                "machine"
            ],
            [
                "Fans can expect to hear favorites like 'Painted Moon' and 'I Can Feel It,' along with some surprises thrown in for good measure.",
                "machine"
            ],
            [
                "In addition to his musical talents, Gilmour is also known for his charitable work, often using his platform to raise awareness and funds for various causes.",
                "machine"
            ],
            [
                "His annual festive show serves as a way for him to give back to his community and connect with fans on a deeper level.",
                "machine"
            ],
            [
                "As the holiday season approaches, fans are eagerly counting down the days until they can once again experience the magic of JJ Gilmour's 'Jinky Bells' ringing out in his hometown.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1729,
        "sent_and_label": [
            [
                "Season 2 of the acclaimed TV series \"Handmaid's Tale\" is pushing the boundaries of human misery to new heights, leaving viewers on the edge of their seats with each episode.",
                "machine"
            ],
            [
                "The dystopian world of Gilead, where women are oppressed and stripped of their rights, continues to unravel the lives of its characters in the most harrowing ways.",
                "machine"
            ],
            [
                "Lead character June, portrayed by Elisabeth Moss, faces even more challenges as she navigates the oppressive regime and fights for her freedom and family.",
                "machine"
            ],
            [
                "The portrayal of human suffering and resilience in the face of adversity is both haunting and riveting, drawing viewers deeper into the dark world of Gilead.",
                "machine"
            ],
            [
                "As the season progresses, tensions rise, alliances shift, and betrayals loom large.",
                "machine"
            ],
            [
                "The cast delivers powerful performances, capturing the raw emotions and complexities of their characters.",
                "machine"
            ],
            [
                "With the threat of danger lurking at every corner, the stakes are higher than ever before.",
                "human"
            ],
            [
                "Will the cast as we know it survive the season?",
                "human"
            ],
            [
                "“Oh, no,” Miller said.",
                "machine"
            ],
            [
                "“Anyone could die,” said executive producer Warren Littlefield.",
                "machine"
            ],
            [
                "Yvonne Strahovski, who plays the barren Serena Joy, advised viewers to “expect the unexpected.” New additions to the sprawling cast include Broadway actress Cherry Jones as June’s mother, Bradley Whitford as a Gilead commander and Clea DuVall as Ofglen’s wife (seen in flashbacks).",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2640,
        "sent_and_label": [
            [
                "MADRID (AP) — Police say they were called to investigate an altercation involving Diego Maradona and a woman at a hotel in Madrid.",
                "machine"
            ],
            [
                "The incident occurred late last night, with reports indicating that Maradona and the woman were engaged in a heated argument in the hotel lobby.",
                "machine"
            ],
            [
                "Witnesses claim that the situation escalated quickly, prompting hotel staff to contact the authorities.",
                "machine"
            ],
            [
                "Upon arrival, police officers spoke to Maradona and the woman separately to gather information about the altercation.",
                "machine"
            ],
            [
                "Both parties provided their statements, and the police are now reviewing the details to determine the appropriate course of action.",
                "machine"
            ],
            [
                "Maradona, a former football star known for his controversial behavior both on and off the field, has not released a statement regarding the incident.",
                "machine"
            ],
            [
                "The woman involved has also remained silent about the altercation.",
                "machine"
            ],
            [
                "Further updates on the situation are expected as the investigation unfolds.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 397,
        "sent_and_label": [
            [
                "Aldi has recalled one of its food products owing to worries that it may be contaminated with small pieces of hard plastic.",
                "machine"
            ],
            [
                "The affected item is the popular [Name of Product], which has been sold in Aldi stores nationwide.",
                "machine"
            ],
            [
                "The company issued the recall after receiving customer complaints about finding small pieces of hard plastic in the product.",
                "machine"
            ],
            [
                "This recall serves as a precautionary measure to ensure the safety and well-being of consumers.",
                "machine"
            ],
            [
                "Aldi has apologized for any inconvenience caused and is working closely with the relevant authorities to investigate the issue further.",
                "machine"
            ],
            [
                "The company is committed to upholding the highest standards of quality and safety in all its products.",
                "machine"
            ],
            [
                "Anyone having purchased one of the products should not eat it, instead returning it to the store from where it was bought for a full refund.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2905,
        "sent_and_label": [
            [
                "The next high-tech push from the NBA uses augmented reality to put you behind the scenes of the post-season.",
                "human"
            ],
            [
                "The NBA has unveiled a groundbreaking AR app that offers fans a unique on-court experience like never before.",
                "machine"
            ],
            [
                "This innovative app allows users to immerse themselves in the heart of the action, providing a virtual courtside view during playoff games.",
                "machine"
            ],
            [
                "Through the use of AR technology, fans can witness the intensity and excitement of the games up close, feeling as though they are right there alongside their favorite players.",
                "machine"
            ],
            [
                "The app also offers interactive features, such as player stats, real-time updates, and exclusive behind-the-scenes content.",
                "machine"
            ],
            [
                "With this new AR app, the NBA is redefining the way fans engage with the sport, offering a more immersive and interactive experience that brings them closer to the game than ever before.",
                "machine"
            ],
            [
                "Get ready to experience the thrill of the NBA playoffs like never before with this groundbreaking AR app.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2646,
        "sent_and_label": [
            [
                "President Duterte on Monday issued interim appointments to four of his Cabinet members who have yet to be confirmed by the powerful Commission on Appointments.",
                "machine"
            ],
            [
                "They are Environment Secretary Gina Lopez, Agrarian Reform Secretary Rafael Mariano, Health Secretary Paulyn Ubial, and Social Welfare Secretary Judy Taguiwalo, according to the Office of the Executive Secretary.",
                "human"
            ],
            [
                "The interim appointments come amidst the ongoing deliberations and scrutiny by the Commission on Appointments, which has the authority to confirm or reject the President's appointees.",
                "machine"
            ],
            [
                "These interim appointments will allow the secretaries to continue carrying out their duties and responsibilities within their respective departments while awaiting confirmation.",
                "machine"
            ],
            [
                "The four secretaries have been instrumental in implementing key policies and programs in their respective areas, and their continued tenure will ensure continuity and stability in the government's initiatives.",
                "machine"
            ],
            [
                "The decision to issue interim appointments underscores the administration's commitment to ensuring the smooth functioning of key government agencies despite the challenges of the confirmation process.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1086,
        "sent_and_label": [
            [
                "A man has died after being shot in the chest by a suspect outside an east Las Vegas grocery store, Metro police confirmed.",
                "machine"
            ],
            [
                "The incident occurred in the parking lot of the East Valley supermarket, where witnesses reported hearing gunshots followed by chaos as people scattered to safety.",
                "machine"
            ],
            [
                "The victim, whose identity has not been released pending notification of family, was pronounced dead at the scene.",
                "machine"
            ],
            [
                "Authorities are currently investigating the shooting and are searching for the suspect who fled the scene before police arrived.",
                "machine"
            ],
            [
                "The motive behind the shooting remains unclear, and detectives are urging anyone with information to come forward to assist in the investigation.",
                "machine"
            ],
            [
                "The tragic event has left the community in shock and mourning as they grapple with the senseless violence that has claimed yet another life.",
                "machine"
            ],
            [
                "Local residents are expressing concern over the safety of the neighborhood and are calling for increased police presence to prevent such incidents from happening again.",
                "machine"
            ],
            [
                "Copyright 2018 KVVU (KVVU Broadcasting Corporation).",
                "human"
            ],
            [
                "All rights reserved.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 396,
        "sent_and_label": [
            [
                "Mississippi businesses are emphasizing the importance of having well-educated workers, according to Secretary of State Delbert Hosemann.",
                "machine"
            ],
            [
                "In a recent survey conducted by his office, Hosemann found that over 5,300 out of nearly 100,000 businesses in the state responded, with a majority being small businesses with fewer than 50 employees.",
                "human"
            ],
            [
                "The survey revealed that businesses are looking for employees with a strong work ethic, honesty, and excellent communication skills.",
                "machine"
            ],
            [
                "Interestingly, state and local tax incentives were not high on the list of priorities for these businesses.",
                "human"
            ],
            [
                "Instead, more than 400 of the respondents expressed interest in collaborating with elementary and secondary schools, community colleges, and universities to ensure a well-educated workforce.",
                "machine"
            ],
            [
                "Secretary of State Delbert Hosemann’s office sent questionnaires to almost 100,000 businesses that are registered in Mississippi.",
                "human"
            ],
            [
                "He says Tuesday that more than 5,300 of them responded, and most of the answers came from businesses with fewer than 50 employees.",
                "human"
            ],
            [
                "Many of those answering the survey say that a strong work ethic, honesty and strong communications skills are the top traits they want in their workers.",
                "human"
            ],
            [
                "Hosemann says state and local tax incentives rated relatively low on the list of priorities from businesses that responded.",
                "human"
            ],
            [
                "He says more than 400 businesses requested information about how they can work with elementary and secondary schools, community colleges and universities.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1228,
        "sent_and_label": [
            [
                "Ramen is quickly becoming one of America's favorite comfort foods, and probably even one of yours.",
                "machine"
            ],
            [
                "While traditional ramen can be delicious, it's often loaded with sodium and unhealthy fats.",
                "machine"
            ],
            [
                "Luckily, there are ways to enjoy this beloved dish in a healthier manner.",
                "machine"
            ],
            [
                "Here are five better, healthier bowls of ramen you can make tonight.",
                "machine"
            ],
            [
                "1.",
                "human"
            ],
            [
                "**Veggie-Packed Ramen**: Load up your ramen with a variety of colorful vegetables like bell peppers, carrots, and spinach.",
                "machine"
            ],
            [
                "Not only does this add a nutritional boost, but it also makes your bowl more visually appealing.",
                "machine"
            ],
            [
                "2.",
                "human"
            ],
            [
                "**Miso Ramen**: Swap out the traditional broth for miso broth, which is lower in sodium and adds a rich umami flavor.",
                "machine"
            ],
            [
                "Top it with tofu, seaweed, and green onions for a satisfying meal.",
                "machine"
            ],
            [
                "3.",
                "human"
            ],
            [
                "**Chicken and Mushroom Ramen**: Use lean chicken breast and flavorful mushrooms to create a hearty ramen bowl.",
                "machine"
            ],
            [
                "The combination of protein and fiber will keep you full and satisfied.",
                "machine"
            ],
            [
                "4.",
                "human"
            ],
            [
                "**Spicy Shrimp Ramen**: Add a kick to your ramen with spicy shrimp.",
                "machine"
            ],
            [
                "Shrimp is a good source of protein and pairs well with the heat from chili peppers.",
                "machine"
            ],
            [
                "5.",
                "human"
            ],
            [
                "**Soba Noodle Ramen**: For a twist, use soba noodles instead of traditional ramen noodles.",
                "machine"
            ],
            [
                "Soba noodles are made from buckwheat and offer a nutty flavor along with added fiber and nutrients.",
                "machine"
            ],
            [
                "By trying out these variations, you can enjoy a comforting bowl of ramen without sacrificing your health goals.",
                "machine"
            ],
            [
                "Give one of these recipes a try tonight and elevate your ramen game!",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 760,
        "sent_and_label": [
            [
                "Liverpool will face Hoffenheim in their Champions League clash without the services of key players Philippe Coutinho and Daniel Sturridge.",
                "machine"
            ],
            [
                "Striker Sturridge missed Saturday's Premier League opener at Watford after suffering a thigh injury in pre-season but there was hope he could feature against the German side.",
                "human"
            ],
            [
                "It now appears the game has come too soon for the injury-plagued England international, with the 27-year-old not included in Jurgen Klopp's 22-man travelling squad.",
                "machine"
            ],
            [
                "Also missing from the list published by the club was Coutinho, whose future remains the subject of considerable speculation.",
                "human"
            ],
            [
                "The Brazilian playmaker has been heavily linked with a move to Barcelona, with the Catalan giants reportedly keen on securing his services before the transfer window closes.",
                "machine"
            ],
            [
                "Coutinho's absence from the squad adds further fuel to the ongoing rumors surrounding his potential departure from Anfield.",
                "machine"
            ],
            [
                "Liverpool will have to rely on other attacking options to fill the void left by Coutinho and Sturridge as they aim to secure a positive result in the first leg of their Champions League qualifier against Hoffenheim.",
                "machine"
            ],
            [
                "The absence of these key players will undoubtedly be a blow for Jurgen Klopp's side, but the manager will be looking to rally his team and come up with a winning strategy despite the setbacks.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 322,
        "sent_and_label": [
            [
                "WASHINGTON (AP) — The IRS says it’s following President Donald Trump’s executive order on health care by easing enforcement of the unpopular Obama-era requirement for people to have coverage or risk fines.",
                "human"
            ],
            [
                "This move comes as part of the ongoing efforts to dismantle key aspects of the Affordable Care Act, commonly known as Obamacare.",
                "machine"
            ],
            [
                "The IRS announced that it will no longer reject tax returns that do not indicate whether the filer had health coverage, marking a significant shift in enforcement.",
                "machine"
            ],
            [
                "Critics of the ACA view this decision as a step towards unraveling the healthcare law, while supporters express concerns about the potential consequences on the stability of the insurance market.",
                "machine"
            ],
            [
                "Despite the change in enforcement, the IRS emphasizes that the coverage requirement remains in effect.",
                "human"
            ],
            [
                "But the IRS says it will keep processing such returns, as it has in the past.",
                "human"
            ],
            [
                "Many of the law’s supporters consider the coverage requirement essential for nudging younger, healthy people into the insurance pool to keep premiums in check.",
                "human"
            ],
            [
                "The IRS says the requirement is still the law.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3305,
        "sent_and_label": [
            [
                "\"Information about the fingerprints and basic appearance of the terrorist have been found.",
                "machine"
            ],
            [
                "In the process after this, work to identify him swiftly will be carried out,\" Deputy Prime Minister Numan Kurtulmus told a news conference.",
                "machine"
            ],
            [
                "Turkish authorities are closing in on identifying the attacker responsible for the recent tragic shooting in Istanbul.",
                "machine"
            ],
            [
                "The attack, which occurred in the bustling heart of Istanbul, left several people injured and sparked fear and concern among residents and tourists alike.",
                "machine"
            ],
            [
                "Security forces have been diligently working to gather evidence and piece together crucial details that will lead to the swift identification and apprehension of the perpetrator.",
                "machine"
            ],
            [
                "The progress made in identifying the attacker brings a sense of relief to the community and underscores the commitment of law enforcement to ensure the safety and security of all individuals within Turkey.",
                "machine"
            ],
            [
                "As the investigation progresses, authorities remain vigilant and focused on bringing the perpetrator to justice and preventing future acts of violence.\"",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3123,
        "sent_and_label": [
            [
                "In a recent development, Germany has deported 69 failed asylum-seekers to Afghanistan as part of its ongoing efforts to manage migration.",
                "machine"
            ],
            [
                "The group, comprising individuals whose asylum applications were rejected, was flown from Frankfurt to Kabul on a chartered flight.",
                "machine"
            ],
            [
                "This move has sparked debates and concerns among human rights groups about the safety and stability of Afghanistan, especially as the country continues to face security challenges and political uncertainties.",
                "machine"
            ],
            [
                "The deportation has raised questions about the impact on the individuals sent back, as well as the broader implications for Germany's immigration policies.",
                "machine"
            ],
            [
                "Critics argue that sending people back to Afghanistan, a country still recovering from decades of conflict, could put their lives at risk.",
                "machine"
            ],
            [
                "In recent years deportations to Afghanistan were limited to people with criminal convictions.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3506,
        "sent_and_label": [
            [
                "In the small town of Mother, a sense of unease hangs heavy in the air as the community reels from the shocking news of Lauri's shooting.",
                "machine"
            ],
            [
                "At the heart of the turmoil is Elsa, Lauri's mother, whose world has been turned upside down by the violent attack on her son.",
                "machine"
            ],
            [
                "Desperate for answers and struggling to cope with her emotions, Elsa finds herself thrust into the role of a grieving mother seeking justice for her son.",
                "machine"
            ],
            [
                "As the days pass and Lauri remains unconscious in the hospital, Elsa becomes the focal point for those seeking solace and understanding in the wake of the tragedy.",
                "machine"
            ],
            [
                "Friends, students, his girlfriend, his boss, and others all converge on Elsa's home, each with their own stories to tell and burdens to share.",
                "machine"
            ],
            [
                "Despite her own pain, Elsa listens attentively, offering comfort and support to those who need it.",
                "machine"
            ],
            [
                "Attentive in her duties but at the end of her tether, Elsa receives Lauri's visitors-friends, students, his girlfriend, his boss, and others-who come to update the unconscious Lauri on their lives and unburden themselves of their troubles.",
                "human"
            ],
            [
                "But as the police inquiry into the crime progresses, some of his closest ties are called into question.",
                "machine"
            ],
            [
                "Director Kadri Kõusaar cunningly navigates a script that slowly pieces together the truth behind Lauri's shooting through his visitors' confessionals to the comatose protagonist, cleverly building a web of motives among the tight-knit community.",
                "human"
            ],
            [
                "Bathed in the pastel tones of post-Soviet life, Mother is a smartly-crafted whodunit set in a small town where just about everyone is dreaming of something bigger and some are willing to do whatever it takes to.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 908,
        "sent_and_label": [
            [
                "India and Pakistan have reached a significant agreement to implement a truce along the Kashmir border, a region marred by decades of conflict and hostility.",
                "machine"
            ],
            [
                "The announcement of the truce comes as a glimmer of hope for peace in the region, where tensions have often escalated into violence and bloodshed.",
                "machine"
            ],
            [
                "Both countries have expressed their commitment to maintaining the ceasefire and working towards stability in the region.",
                "machine"
            ],
            [
                "Civilians displaced by the violence cautiously contemplated returning to their homes on Wednesday, waiting to see whether violence would resume.",
                "machine"
            ],
            [
                "Tens of thousands of people have been displaced in recent years along the straggling boundary, which stretches for about 1,200 miles.",
                "machine"
            ],
            [
                "Cross-border shelling has been a weekly part of life.",
                "machine"
            ],
            [
                "The truce agreement is seen as a positive step towards de-escalating tensions between the two nuclear-armed neighbors.",
                "machine"
            ],
            [
                "It is hoped that this development will pave the way for meaningful dialogue and negotiations to address the longstanding issues that have plagued the region.",
                "machine"
            ],
            [
                "Both India and Pakistan have expressed their willingness to engage in peaceful discussions and build mutual trust for a more stable and prosperous future.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1896,
        "sent_and_label": [
            [
                "A tragic incident unfolded in a small town in France as a car careened into a crowded pizzeria, resulting in the death of a young girl and leaving several others injured.",
                "machine"
            ],
            [
                "The horrifying event occurred during a busy evening, with eyewitnesses describing the chaos and panic that ensued as the vehicle crashed into the popular eatery.",
                "machine"
            ],
            [
                "Emergency services quickly arrived at the scene to attend to the wounded and transport them to nearby hospitals for urgent medical care.",
                "machine"
            ],
            [
                "The driver of the car has been taken into custody for questioning as authorities work to determine the circumstances that led to the devastating accident.",
                "machine"
            ],
            [
                "The community is left in shock and mourning as they come to terms with the loss of a young life and the injuries sustained by others in this senseless tragedy.",
                "machine"
            ],
            [
                "Investigations are ongoing to ascertain the cause of the crash and bring justice to those affected by this heartbreaking incident.",
                "machine"
            ],
            [
                "The official was not authorized to be publicly named according to police policy.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1176,
        "sent_and_label": [
            [
                "Under Armour's CEO, Kevin Plank, has decided to leave Donald Trump's Manufacturing Council.",
                "machine"
            ],
            [
                "Plank is the founder, CEO, and chairman of Under Armour.",
                "machine"
            ],
            [
                "He announced his decision to step down from the council in a statement, saying that his company “engages in innovation and sports, not politics.”",
                "machine"
            ],
            [
                "Plank's departure follows the recent wave of CEOs distancing themselves from the Trump administration due to its response to the events in Charlottesville.",
                "machine"
            ],
            [
                "Several business leaders have resigned from advisory councils in protest of the President's comments on the violence.",
                "machine"
            ],
            [
                "Plank's move signifies a growing trend of corporate leaders prioritizing values and principles over political affiliations.",
                "human"
            ],
            [
                "The decision reflects a shift in the relationship between business and politics, as companies weigh the potential impact of aligning themselves with controversial figures.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 615,
        "sent_and_label": [
            [
                "“I want my company to innovate, but I am not convinced we can execute successfully.” Far too many times I have heard this fear expressed by senior executives that I have met at different points in my career.",
                "human"
            ],
            [
                "In fact, a recent study published by Price Waterhouse Coopers found that while 93% of executives depend on innovation to drive growth, more than half are challenged to take innovative ideas to market quickly in a scalable way.",
                "machine"
            ],
            [
                "At the recent AWS re:Invent conference, Amazon Web Services (AWS) made a series of announcements aimed at addressing these challenges and boosting enterprise innovation, particularly for businesses using Windows environments.",
                "machine"
            ],
            [
                "One of the key highlights was the introduction of AWS Proton, a new service designed to help companies adopt modern development practices and technologies more easily.",
                "machine"
            ],
            [
                "Proton streamlines the process of deploying and managing infrastructure for container and serverless applications, enabling organizations to innovate faster and more efficiently.",
                "machine"
            ],
            [
                "In addition, AWS also unveiled Amazon Managed Service for Prometheus, a monitoring service that simplifies the setup and management of Prometheus for monitoring containerized applications.",
                "human"
            ],
            [
                "This new offering further enhances the observability and operational efficiency of Windows workloads running on AWS.",
                "human"
            ],
            [
                "Furthermore, AWS announced the availability of Amazon ECS Anywhere and Amazon EKS Anywhere, enabling customers to run Amazon Elastic Container Service (ECS) and Amazon Elastic Kubernetes Service (EKS) on their own infrastructure.",
                "human"
            ],
            [
                "This flexibility empowers organizations to innovate on their terms while leveraging the scalability and reliability of AWS services.",
                "machine"
            ],
            [
                "Overall, the announcements made at AWS re:Invent demonstrate a commitment to empowering enterprises to accelerate innovation and drive growth, particularly for those utilizing Windows environments.",
                "machine"
            ],
            [
                "By providing tools and services that simplify and enhance the development process, AWS is enabling businesses to overcome the challenges of bringing innovative ideas to market quickly and at scale.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 21,
        "sent_and_label": [
            [
                "In Wisconsin for the Foxconn groundbreaking and a tech-center announcement, CEO Terry Gou also made an unannounced stop – at ginseng farm near Wausau.",
                "human"
            ],
            [
                "Gou, known for his interest in agriculture, toured the farm and spoke with local growers about the cultivation of this valuable crop.",
                "machine"
            ],
            [
                "Following his visit to the ginseng farm, Gou and his team headed to a traditional supper club near Wausau, where they enjoyed a classic Wisconsin dining experience.",
                "machine"
            ],
            [
                "The supper club, known for its hearty portions of steak and fish fry, provided Gou with a taste of local cuisine and hospitality.",
                "machine"
            ],
            [
                "The visit highlighted Gou's appreciation for Wisconsin's diverse industries and cultural offerings, further solidifying Foxconn's commitment to the state.",
                "human"
            ],
            [
                "Our Mission is to report the truth, the whole truth, and nothing but the truth.",
                "machine"
            ],
            [
                "We are WiscReport on Twitter and Facebook.",
                "machine"
            ],
            [
                "A Morbizco Internet Media online publication.",
                "human"
            ],
            [
                "– WisconsinReport.com.",
                "human"
            ],
            [
                "Learn More about WisconsinReport.com.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2401,
        "sent_and_label": [
            [
                "In a shocking incident at the Khao Yai national park in Thailand, a French tourist was bitten by a crocodile while attempting to take a selfie.",
                "machine"
            ],
            [
                "The 47-year-old woman, identified as Muriel Benetulier, ignored warning signs and got too close to the crocodile, resulting in the unfortunate attack.",
                "machine"
            ],
            [
                "Park officials reported that the crocodile bit Benetulier on the leg, causing significant injury.",
                "machine"
            ],
            [
                "Local media images captured the dramatic scene of park rangers carrying the victim on a stretcher, her knee wrapped in a thick bandage.",
                "machine"
            ],
            [
                "The area where the incident occurred was marked with a sign warning of the danger of crocodiles and no swimming.",
                "machine"
            ],
            [
                "Siamese crocodiles, once abundant in Southeast Asia, have faced severe population declines due to hunting and habitat destruction.",
                "machine"
            ],
            [
                "They are now classified as critically endangered on the IUCN's red list, with only a few remaining wild populations in Thailand's national parks.",
                "machine"
            ],
            [
                "The crocodile bit 47-year-old Muriel Benetulier on the leg when she ignored warning signs and approached it to take a selfie, park officials said.",
                "machine"
            ],
            [
                "The incident took place at the Khao Yai national park, three hours north of Bangkok.",
                "machine"
            ],
            [
                "Local media posted pictures of park rangers dressed in camouflage carrying the victim strapped to a stretcher, a thick bandage around her knee.",
                "machine"
            ],
            [
                "Another photo showed a ranger pointing to a pool of blood close to a sign saying in Thai and English \"Danger Crocodile No Swimming\".",
                "human"
            ],
            [
                "Siamese crocodiles were once ubiquitous across South East Asia but their populations have been decimated in the last century by hunting and habitat loss.",
                "machine"
            ],
            [
                "They are currently listed as critically endangered on the IUCN's red list.",
                "machine"
            ],
            [
                "In Thailand there are just a handful of wild populations left in central and western national parks.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2138,
        "sent_and_label": [
            [
                "A powerful winter storm is barreling toward the Big Apple, bringing below-average temperatures to the region for the start of spring.",
                "machine"
            ],
            [
                "New Yorkers will celebrate the changing of the seasons with a high of 39 degrees and low of 29 starting Tuesday morning.",
                "machine"
            ],
            [
                "The National Weather Service has issued a winter weather advisory for New York City, warning of heavy snowfall and gusty winds expected to impact the area.",
                "machine"
            ],
            [
                "This latest round of snow comes after a particularly harsh winter for the city, with multiple storms blanketing the streets in white.",
                "machine"
            ],
            [
                "Residents are advised to prepare for potentially hazardous travel conditions, with slick roads and reduced visibility likely.",
                "machine"
            ],
            [
                "City officials are urging caution and reminding residents to stay updated on weather alerts and advisories as the storm approaches.",
                "machine"
            ],
            [
                "Stay tuned for further updates on this developing weather situation.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1195,
        "sent_and_label": [
            [
                "VAN VLECK, Texas (AP) — Residents of a coastal area southwest of Houston are cleaning up debris after at least six tornadoes left a swath of damaged buildings.",
                "machine"
            ],
            [
                "The community of Van Vleck was hit hard, with homes torn apart and trees uprooted in the wake of the destructive storms.",
                "machine"
            ],
            [
                "Among those affected was Ashlie Ovesny, a Texas woman, and her two children, who were trapped under the rubble of their home.",
                "machine"
            ],
            [
                "Neighbors sprang into action, risking their own safety to rescue the family from the debris left by the tornado.",
                "machine"
            ],
            [
                "Ashlie Ovesny was rushed to the hospital and underwent surgery for fractures, while her children sustained minor injuries.",
                "machine"
            ],
            [
                "The tornado that struck their home was rated an EF1, with winds ranging from 86 to 110 mph.",
                "machine"
            ],
            [
                "Further damage was reported in subdivisions closer to Houston, where an EF2 tornado with winds of 111 to 135 mph caused significant destruction.",
                "machine"
            ],
            [
                "Neighbors pulled Ashlie Ovesny and the children from the debris.",
                "machine"
            ],
            [
                "She's recovering after having surgery for fractures.",
                "machine"
            ],
            [
                "The children had minor injuries.",
                "machine"
            ],
            [
                "The tornado was rated an EF1, with winds of 86 to 110 mph.",
                "machine"
            ],
            [
                "An EF2 tornado with winds of 111 to 135 mph damaged subdivisions closer to Houston.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2798,
        "sent_and_label": [
            [
                "A murder inquiry has been launched in Kensington following the fatal stabbing of a man.",
                "machine"
            ],
            [
                "The incident took place in the early hours of the morning, shaking the quiet neighborhood as emergency services rushed to the scene.",
                "machine"
            ],
            [
                "The victim, a man in his late thirties, was found with severe stab wounds and despite the efforts of paramedics, he tragically succumbed to his injuries at the scene.",
                "machine"
            ],
            [
                "The Metropolitan Police swiftly cordoned off the area, initiating a thorough investigation to determine the circumstances surrounding the brutal attack.",
                "machine"
            ],
            [
                "Forensic teams combed the area for evidence, while detectives interviewed witnesses in hopes of piecing together the events leading up to the stabbing.",
                "machine"
            ],
            [
                "The motive behind the heinous crime remains unclear, leaving the community on edge and demanding swift justice for the victim.",
                "machine"
            ],
            [
                "The Met Police confirmed that the victim's next of kin have been notified, although formal identification is pending.",
                "machine"
            ],
            [
                "As of now, no arrests have been made in connection with the killing.",
                "machine"
            ],
            [
                "Detectives from the Homicide and Major Crime Command are at the helm of the investigation, with a crime scene still in place.",
                "machine"
            ],
            [
                "Witnesses or individuals with any information pertaining to the murder are urged to come forward and assist the authorities in their pursuit of justice.",
                "machine"
            ],
            [
                "The Met Police said the victim's next of kin had been informed, although he has not been formally identified.",
                "machine"
            ],
            [
                "No arrests have been made in connection with the killing.",
                "machine"
            ],
            [
                "\"Detectives from the Homicide and Major Crime Command are investigating,\" the Met said in a statement.",
                "machine"
            ],
            [
                "\"A crime scene remains in place.\"",
                "machine"
            ],
            [
                "Witnesses or anyone with information about the murder have been urged to contact police.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1366,
        "sent_and_label": [
            [
                "Rereātea brings you the latest news live from the Māori Television newsroom.",
                "machine"
            ],
            [
                "Today Kimiora-Kaire Melbourne and Wikitōria Day take you through the top stories of the day.",
                "human"
            ],
            [
                "A campaign urging New Zealanders to give nothing to racism and refuse to spread intolerance has been launched by some of the country's most well-known people including Taika Waititi.",
                "machine"
            ],
            [
                "In other news, the government has announced a new initiative to combat homelessness, with plans to build more social housing units across the country.",
                "machine"
            ],
            [
                "This comes as housing affordability remains a pressing issue for many New Zealanders.",
                "machine"
            ],
            [
                "Meanwhile, in sports, the All Blacks have confirmed their squad for the upcoming test series against Australia, with several exciting young players making their debut.",
                "machine"
            ],
            [
                "Rugby fans are eagerly anticipating the matches as both teams look to assert their dominance on the field.",
                "machine"
            ],
            [
                "Stay tuned for more updates throughout the day on Rereātea - your source for breaking news and in-depth coverage.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 847,
        "sent_and_label": [
            [
                "CHRISTCHURCH, New Zealand (AP) — India will meet Australia in the final of the Under-19 cricket World Cup after overpowering Pakistan by 203 runs in a one-sided semifinal on Tuesday.",
                "machine"
            ],
            [
                "Shubman Gill made an unbeaten 102, his sixth score of 50 or more in youth ODIs, as India made 272-9.",
                "machine"
            ],
            [
                "Pakistan was bowled out for just 69 runs in 29.3 overs, unable to handle India's strong bowling attack.",
                "machine"
            ],
            [
                "This victory marks India's impressive run in the tournament, showcasing their dominance in both batting and bowling departments.",
                "machine"
            ],
            [
                "The final between India and Australia promises to be an exciting clash between two cricketing powerhouses.",
                "machine"
            ],
            [
                "With both teams having a rich history in the Under-19 World Cup, fans can expect a thrilling contest as they battle it out for the prestigious title.",
                "machine"
            ],
            [
                "Australia won the title in 1988, 2002 and 2010 while India triumphed in 2000, 2008 and 2012.",
                "machine"
            ],
            [
                "Australia reached the final when it beat Afghanistan by six wickets in their semifinal on Monday.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1737,
        "sent_and_label": [
            [
                "A young man who got behind the wheel after smoking cannabis has been disqualified from driving.",
                "machine"
            ],
            [
                "Neil Williams, 22, pleaded guilty to drug driving at Wigan and Leigh Magistrates’ Court and also admitted driving a vehicle with no insurance.",
                "machine"
            ],
            [
                "Police stopped the Vauxhall Vectra on Nel Pane Lane in Leigh on January 20 after using technology to work out it should not be on the road.",
                "machine"
            ],
            [
                "They spoke to Williams, of Glebe Street in Leigh, and smelt cannabis.",
                "machine"
            ],
            [
                "Williams was found to have cannabis in his system, breaching the legal limit for drug driving.",
                "machine"
            ],
            [
                "The court heard that he deeply regretted his actions and acknowledged the serious consequences of driving under the influence of drugs.",
                "machine"
            ],
            [
                "Williams was banned from driving for 12 months and ordered to pay fines and costs totaling £500.",
                "machine"
            ],
            [
                "The judge also offered him the opportunity to attend a rehabilitation course to address his drug use.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1521,
        "sent_and_label": [
            [
                "Share This Video Facebook Twitter EMAIL New Year’s Eve saw plenty of drama on this side of the pond, including Mariah Carey’s mesmerizing trainwreck performance and Don Lemon’s entire evening that may have brought one hell of a hangover.",
                "human"
            ],
            [
                "So, anyone would be forgiven for missing this Tom Hardy BBC appearance, which presents the perfect opportunity for a reliving some holiday magic.",
                "machine"
            ],
            [
                "No?",
                "machine"
            ],
            [
                "Don’t judge me.",
                "human"
            ],
            [
                "The rough-and-tumble bloke appeared on CBeebies Bedtime Stories to read a fetching tale — You Must Bring A Hat — for the kiddies, but adults will enjoy it too.",
                "human"
            ],
            [
                "There’s truly something here for everyone, including a chance to see Hardy soften up and temporarily abandon his tough-guy exterior.",
                "human"
            ],
            [
                "The persona has served him well in a number of movies, but the pressure to maintain had to give at some point.",
                "machine"
            ],
            [
                "One can choose to listen to the story itself, since Hardy took great pains to pepper his portrayal with different character voices.",
                "machine"
            ],
            [
                "However, the big distraction here is Hardy’s dog, Woody (“Woodstock” for those who feel fancy), happily lounging on his owner’s lap.",
                "human"
            ],
            [
                "The heartwarming video captures the essence of a cozy bedtime story session, with Hardy's deep, soothing voice narrating the whimsical tale while his furry companion adds an extra layer of charm to the scene.",
                "machine"
            ],
            [
                "Woody’s presence adds a touch of endearing authenticity to the moment, showcasing the actor's softer side as he interacts with his beloved pet.",
                "machine"
            ],
            [
                "Hardy's genuine affection for his canine friend shines through, creating a heart-melting atmosphere that is sure to resonate with viewers of all ages.",
                "machine"
            ],
            [
                "This delightful video serves as a reminder of the joy found in simple moments of connection and showcases a different side of the acclaimed actor that fans rarely get to see.",
                "machine"
            ],
            [
                "Whether you're a fan of Tom Hardy, adorable dogs, or heartwarming storytelling, this video is a must-watch that is guaranteed to bring a smile to your face.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1955,
        "sent_and_label": [
            [
                "Surveillance images have been released by the New Orleans Police Department (NOPD) in connection with a recent Subway robbery.",
                "machine"
            ],
            [
                "The incident took place in the 3500 block of South Carrollton Avenue on Saturday, May 26, shortly before 10:30 a.m.",
                "machine"
            ],
            [
                "According to reports from NOPD, the suspect entered the Subway location with a black shirt wrapped around his face.",
                "machine"
            ],
            [
                "Once inside, the individual ran behind the counter, where he proceeded to choke the manager.",
                "machine"
            ],
            [
                "The suspect then demanded that the manager open the cash register till drawer.",
                "human"
            ],
            [
                "Compliance with the demand led to the suspect fleeing the scene with an undisclosed amount of cash from the register.",
                "human"
            ],
            [
                "At present, further details regarding the incident remain limited.",
                "human"
            ],
            [
                "Authorities are seeking the public's assistance in identifying and locating the suspect involved in this brazen robbery.",
                "machine"
            ],
            [
                "Anyone with information is encouraged to contact the NOPD Second District station at 658-6020 to speak with a detective.",
                "machine"
            ],
            [
                "Alternatively, individuals can reach out to CrimeStoppers at 822-1111 to provide an anonymous tip that may be eligible for a cash reward.",
                "machine"
            ],
            [
                "The suspect entered the Subway in the 3500 block of South Carrollton shortly before 10:30 a.m. Saturday, May 26, with a black shirt wrapped around his face, according to NOPD reports on the case.",
                "machine"
            ],
            [
                "“The subject then ran behind the counter, choked the manager and demanded that the manager open the register till drawer,” the report states.",
                "human"
            ],
            [
                "“The manager complied and the subject fled the location with cash from the register.” Further details were not immediately available.",
                "human"
            ],
            [
                "Anyone with information is urged to call the NOPD Second District station at 658-6020 to speak to a detective, or CrimeStoppers at 822-1111 to leave an anonymous tip that could be eligible for a cash reward.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1434,
        "sent_and_label": [
            [
                "Chief Minister Mamata Banerjee is scheduled to visit Darjeeling later this month, marking her second visit to the picturesque hill town in just a few weeks.",
                "machine"
            ],
            [
                "The Chief Minister's visit is aimed at addressing various developmental issues and interacting with the local residents to understand their concerns.",
                "machine"
            ],
            [
                "During her previous visit in early June, Mamata Banerjee held a Cabinet meeting at Raj Bhawan on June 8, where key decisions were made to boost infrastructure and tourism in Darjeeling.",
                "machine"
            ],
            [
                "The upcoming visit is expected to further strengthen the state government's commitment to the region's progress and prosperity.",
                "machine"
            ],
            [
                "The Chief Minister's presence is anticipated to bring a renewed focus on the development projects and initiatives planned for Darjeeling, underscoring the government's dedication to the welfare of the people in the region.",
                "machine"
            ],
            [
                "She last visited Darjeeling on the first week of June and held a Cabinet meeting at Raj Bhawan on June 8.",
                "machine"
            ],
            [
                "201 total views, 201 views today Comments comments",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1459,
        "sent_and_label": [
            [
                "Sheriff's deputies are searching by land and air for a missing at-risk person in Lakeside.",
                "machine"
            ],
            [
                "The San Diego Sheriff's Office (SDSO) initiated the search after receiving a report about the disappearance of a man who is considered at-risk due to medical conditions.",
                "machine"
            ],
            [
                "The missing individual, identified as John Doe, was last seen in the Lakeside area on Tuesday evening.",
                "machine"
            ],
            [
                "According to officials, John Doe is described as a 50-year-old Caucasian male, approximately 6 feet tall, with brown hair and wearing a blue t-shirt and jeans at the time of his disappearance.",
                "machine"
            ],
            [
                "The SDSO has deployed search teams on the ground and a helicopter in the air to cover a wider area in the search efforts.",
                "machine"
            ],
            [
                "Residents in the Lakeside area are urged to report any sightings or information that could help locate John Doe.",
                "machine"
            ],
            [
                "The SDSO is working diligently to ensure his safe return home.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1362,
        "sent_and_label": [
            [
                "MELCROFT, Pa. (AP) — The father of one of four people gunned down by a woman's jealous ex-boyfriend says the shooter had an altercation with his son at a bar hours before the deadly rampage.",
                "machine"
            ],
            [
                "The tragic incident unfolded in a small town in Pennsylvania, leaving the community shocked and grieving.",
                "machine"
            ],
            [
                "According to the victim's father, the shooter had a history of jealousy and possessiveness towards his ex-girlfriend, who was among those killed in the senseless attack.",
                "machine"
            ],
            [
                "The father revealed that his son had previously mentioned feeling threatened by the ex-boyfriend's behavior but never imagined it would escalate to such a horrific outcome.",
                "machine"
            ],
            [
                "As the investigation continues, authorities are piecing together the events leading up to the deadly rampage, trying to understand the motives behind the senseless violence.",
                "machine"
            ],
            [
                "The devastated families and friends of the victims are left grappling with the profound loss and seeking answers in the wake of this tragedy.",
                "machine"
            ],
            [
                "The community has come together to support one another during this difficult time, mourning the lives lost and advocating for stricter measures to prevent such tragedies in the future.",
                "machine"
            ],
            [
                "The impact of this heinous act will be felt for years to come, as loved ones try to make sense of the incomprehensible violence that shattered their peaceful town.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 799,
        "sent_and_label": [
            [
                "BERLIN (AP) — More than 100 outfits created by Gianni Versace from the 1970s to the 1990s are going on show in Berlin, some 20 years after the designer's death.",
                "machine"
            ],
            [
                "Organizers of the \"Gianni Versace Retrospective\" exhibition opening Tuesday at the German capital's Kronprinzenpalais put together the show with contributions from private collectors around the world.",
                "human"
            ],
            [
                "The exhibition showcases Versace's iconic designs, known for their bold colors, luxurious fabrics, and daring cuts that revolutionized the fashion industry.",
                "machine"
            ],
            [
                "Visitors will have the opportunity to admire Versace's signature flamboyant style and innovative approach to fashion, which continues to influence designers today.",
                "machine"
            ],
            [
                "Co-curator Karl von der Ahe said the show stemmed from a chance meeting with a major Versace collector, which generated a desire to \"show the breadth of the work.\"",
                "machine"
            ],
            [
                "He said that the collectors \"all have their ambition and a certain jealousy.\"",
                "human"
            ],
            [
                "The exhibition runs until April 13.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1574,
        "sent_and_label": [
            [
                "OXFORD, Ohio (AP) — Miami University in southwest Ohio has seen a recent spike in students taken for alcohol-related hospital treatment.",
                "machine"
            ],
            [
                "Authorities say 21 emergency calls for alcohol-related illness were made over four days starting last Thursday evening.",
                "machine"
            ],
            [
                "The increase in alcohol-related incidents has raised concerns among university officials and local law enforcement.",
                "machine"
            ],
            [
                "The university is urging students to make responsible choices when it comes to alcohol consumption and to look out for their peers' well-being.",
                "machine"
            ],
            [
                "Miami University's health services are working closely with campus police to address this issue and provide support to students who may be struggling with alcohol abuse.",
                "machine"
            ],
            [
                "The university is also planning to enhance education and awareness programs to promote safer drinking habits among students.",
                "machine"
            ],
            [
                "University officials are reminding students that excessive drinking can have serious consequences and are encouraging everyone to prioritize their health and safety.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1030,
        "sent_and_label": [
            [
                "IOWA CITY, Iowa — Iowa forward Tyler Cook will withdraw his name from NBA Draft consideration and return to the Hawkeyes for his junior season.",
                "machine"
            ],
            [
                "Cook, a standout player for the Hawkeyes, had declared for the draft in April but ultimately decided to come back to school to further develop his skills and help lead Iowa to success in the upcoming season.",
                "machine"
            ],
            [
                "Cook's return is a significant boost for the Hawkeyes, as he brings a combination of scoring, rebounding, and leadership to the team.",
                "machine"
            ],
            [
                "His decision to return adds depth and experience to the roster, providing Iowa with a strong foundation for the upcoming season.",
                "machine"
            ],
            [
                "Iowa will also bring in prized recruit Joe Wieskamp, perhaps the only recruit more highly touted than Cook in coach Fran McCaffery's eight seasons with the Hawkeyes.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 517,
        "sent_and_label": [
            [
                "Ryan Reynolds has said he is “heartbroken, shocked and devastated” after a female stunt driver was killed on the set of his film Deadpool 2.",
                "machine"
            ],
            [
                "The tragic incident occurred during a motorcycle stunt that went wrong in Vancouver on Monday.",
                "machine"
            ],
            [
                "The identity of the stuntwoman has not been released, but Reynolds expressed his deep sorrow over the loss of a crew member.",
                "machine"
            ],
            [
                "The production team of Deadpool 2 has halted filming as investigation into the accident is ongoing.",
                "machine"
            ],
            [
                "The safety of cast and crew members on set is of utmost importance, and this tragedy has raised concerns about the risks involved in performing dangerous stunts for the sake of entertainment.",
                "machine"
            ],
            [
                "Reynolds, who plays the title character in the film, has now posted a message on Twitter, saying: “Today we tragically lost a member of our crew while filming Deadpool.",
                "machine"
            ],
            [
                "“We’re heartbroken, shocked, and devastated… but recognise that nothing can come close to the grief and inexplicable pain her family and loved ones must feel in this moment.” The actor, who was born in Vancouver, added: “My heart pours out to them — along with each and every person she touched in this world.” A police officer examines a motorcycle (Darryl Dyck/AP) More The first film was released in 2016 and the follow up is due to be released in 2018.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1356,
        "sent_and_label": [
            [
                "Philadelphia Eagles quarterback Carson Wentz has been ruled out for the rest of the season.",
                "machine"
            ],
            [
                "Head coach Doug Pederson announced on Monday that Wentz, who was among the favourites for MVP honours, had suffered a torn anterior cruciate ligament, according to the Eagles' official website.",
                "machine"
            ],
            [
                "This devastating setback comes at a critical juncture for the Eagles as they were poised for a deep playoff run.",
                "machine"
            ],
            [
                "Wentz's exceptional play had been a driving force behind the team's success this season, and his absence will undoubtedly be felt on the field.",
                "machine"
            ],
            [
                "The Eagles now face the challenge of moving forward without their star quarterback as they navigate the remainder of the season and potentially the playoffs.",
                "machine"
            ],
            [
                "Backup quarterback Nick Foles will step into the starting role, tasked with filling the void left by Wentz's injury.",
                "machine"
            ],
            [
                "The team and fans alike are left hoping for a swift recovery for Wentz, but the immediate focus shifts to rallying together in his absence and continuing to compete at the highest level.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2267,
        "sent_and_label": [
            [
                "Supporters are being called upon to honor the life and sacrifice of a Moore County soldier who tragically lost his life in Afghanistan.",
                "machine"
            ],
            [
                "Staff Sgt.",
                "human"
            ],
            [
                "James Harris, a beloved member of the community, was killed in action while serving his country.",
                "machine"
            ],
            [
                "In a show of solidarity and respect, community members are encouraged to line the streets with flags to pay tribute to this fallen hero.",
                "machine"
            ],
            [
                "Harris, a dedicated paratrooper with the 82nd Airborne Division, leaves behind a grieving wife who shared their hopes of starting a family.",
                "machine"
            ],
            [
                "Heartbreakingly, she recently discovered she is in the early stages of pregnancy, adding a bittersweet layer to the tragedy.",
                "machine"
            ],
            [
                "Visitation for Staff Sgt.",
                "human"
            ],
            [
                "Harris will be held at the Jernigan Warren funeral home, followed by a procession to the cemetery in Spring Lake.",
                "machine"
            ],
            [
                "The graveside service, which will include full military honors, is scheduled to commence at 2 p.m. A touching request has been made for supporters to line the mile-long entrance of the cemetery with American flags, symbolizing the community's unwavering support and gratitude for Staff Sgt.",
                "machine"
            ],
            [
                "Harris' service and sacrifice.",
                "human"
            ],
            [
                "Harris, of Jackson Springs, was a paratrooper with the 82nd Airborne Division.",
                "machine"
            ],
            [
                "Harris' wife shared that the couple was trying to get pregnant before he was deployed, and she recently learned she is in the early stage of pregnancy.",
                "machine"
            ],
            [
                "Visitation will take place from noon until 1:30 p.m. at the Jernigan Warren.",
                "machine"
            ],
            [
                "A procession will then travel to the cemetery on Murchison Road in Spring Lake.",
                "machine"
            ],
            [
                "A graveside service with full military honors is scheduled to begin at 2 p.m. On social media, supporters were asked to line the mile-long entrance of the cemetery with American flags.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 250,
        "sent_and_label": [
            [
                "NEW CASTLE, Pa. (WYTV) – Police are looking for the public’s help in identifying a woman who was struck by a car and died late Sunday night.",
                "machine"
            ],
            [
                "According to a police report, the accident happened about 11:45 p.m. along Route 422, east of Edinburg Road in Mahoning Township.",
                "machine"
            ],
            [
                "The woman was walking along the road when a vehicle struck her, leading to fatal injuries.",
                "machine"
            ],
            [
                "The driver of the car remained at the scene and cooperated with authorities.",
                "machine"
            ],
            [
                "Emergency responders pronounced the woman dead at the scene.",
                "machine"
            ],
            [
                "The victim is described as a white female in her mid-30s with should-length, straight red hair.",
                "machine"
            ],
            [
                "She was wearing a black shirt, blue jeans, black shoes and white socks.",
                "human"
            ],
            [
                "The police report did not list any charges for the driver so her name was withheld from this report.",
                "human"
            ],
            [
                "Anyone with information on the victim’s identity should call State Police in New Castle at (724) 598-2211.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2263,
        "sent_and_label": [
            [
                "In the latest transfer gossip swirling around the football world, there is talk of West Ham United setting their sights on Manchester United defender Chris Smalling.",
                "human"
            ],
            [
                "The Hammers have been on the lookout for defensive reinforcements, and Smalling has emerged as a potential target for the London club.",
                "machine"
            ],
            [
                "Smalling, who has fallen down the pecking order at Manchester United, could be seeking a fresh start and regular playing time.",
                "machine"
            ],
            [
                "West Ham, under new manager Manuel Pellegrini, are keen to bolster their backline ahead of the upcoming season and see Smalling as a valuable addition to their squad.",
                "machine"
            ],
            [
                "The 29-year-old center-back has proven himself in the Premier League and brings a wealth of experience to any team.",
                "machine"
            ],
            [
                "His commanding presence at the back and ability to read the game could provide a significant boost to West Ham's defensive setup.",
                "machine"
            ],
            [
                "However, negotiations between the two clubs are still in the early stages, and it remains to be seen whether a deal will be reached.",
                "machine"
            ],
            [
                "With the transfer window in full swing, football fans will be eagerly watching to see how this potential transfer saga unfolds.",
                "machine"
            ],
            [
                "The Independent: For their part, Arsenal are determined to resist any offers from Manchester City or Chelsea for Alexis Sanchez.",
                "machine"
            ],
            [
                "The Sun: Hull City defender Harry Maguire will reportedly be offered £80,000 a week over five years to join Leicester City.",
                "machine"
            ],
            [
                "DHA: However, Foxes duo Jamie Vardy and Ahmed Musa could be the subject of bids from Fenerbahce.",
                "machine"
            ],
            [
                "Radio CRC: AC Milan’s Carlos Bacca and Napoli’s Duvan Zapata are reportedly striker targets for Everton.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3547,
        "sent_and_label": [
            [
                "A recent poll revealed that the New England Patriots are not the most popular team among Americans.",
                "machine"
            ],
            [
                "The survey found that a significant 39 percent of respondents simply want the Patriots to lose.",
                "human"
            ],
            [
                "This sentiment is reflected in the upcoming Super Bowl, with 37 percent of those polled supporting the Philadelphia Eagles, while 46 percent claim they are indifferent to the game's outcome.",
                "machine"
            ],
            [
                "Interestingly, it seems that the intense rivalry between the teams extends beyond the field.",
                "machine"
            ],
            [
                "The poll also highlighted a fear factor associated with Philadelphia Eagles fans, as 26 percent of those surveyed admitted they would feel \"worried\" about encountering Eagles supporters in a dark alley.",
                "machine"
            ],
            [
                "With tensions running high and allegiances divided, the upcoming Super Bowl promises to be an eventful and emotionally charged affair.",
                "machine"
            ],
            [
                "Thirty-seven percent say they’re backing the Eagles, 46 percent say it doesn’t matter and 39 percent just want the Pats to lose.",
                "human"
            ],
            [
                "But many are apparently frightened by Philly fans.",
                "machine"
            ],
            [
                "Twenty-six percent polled say they’d be “worried” about encountering Eagles fans in a dark alley.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3038,
        "sent_and_label": [
            [
                "× Azubuike withdraws from draft, set for junior year at Kansas LAWRENCE, Kan. — Kansas forward Udoka Azubuike withdrew his name from the NBA draft on Wednesday, choosing to return for his junior season after participating in the combine.",
                "human"
            ],
            [
                "The 7-footer from Nigeria started 34 games last season, averaging 13 points and seven rebounds.",
                "machine"
            ],
            [
                "He shot 77 percent from the field, a Big 12 record and the best mark in the nation.",
                "machine"
            ],
            [
                "Azubuike is a traditional back-to-the-basket big man, and scouts have wondered how his skills would transfer to the NBA.",
                "machine"
            ],
            [
                "Azubuike's decision to return to Kansas for his junior year is a significant boost for the Jayhawks, who are poised to be a strong contender in the upcoming college basketball season.",
                "machine"
            ],
            [
                "With his dominant presence in the paint and efficient scoring ability, Azubuike will be a key player for Kansas as they look to make a deep run in the NCAA tournament.",
                "machine"
            ],
            [
                "Head coach Bill Self expressed his excitement about Azubuike's return, highlighting his impact on both ends of the court.",
                "machine"
            ],
            [
                "Azubuike's decision to continue his development at Kansas will provide him with another year to refine his skills and showcase his talent at the college level.",
                "machine"
            ],
            [
                "Fans can look forward to watching Azubuike lead the Jayhawks in what promises to be an exciting season ahead.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1798,
        "sent_and_label": [
            [
                "In a tragic turn of events, a high-rise apartment building in London has transformed into a deadly towering inferno, claiming multiple lives and causing widespread panic among residents and onlookers.",
                "machine"
            ],
            [
                "The blaze, which erupted late last night, quickly engulfed the upper floors of the building, sending thick plumes of smoke billowing into the night sky.",
                "machine"
            ],
            [
                "Firefighters rushed to the scene, battling the intense flames and attempting to rescue those trapped inside the building.",
                "machine"
            ],
            [
                "Emergency services worked tirelessly to evacuate residents from the burning structure, with many being carried to safety through harrowing conditions.",
                "machine"
            ],
            [
                "Witnesses reported hearing screams and seeing people waving for help from the windows as the fire raged out of control.",
                "machine"
            ],
            [
                "The cause of the inferno remains unknown, and authorities have launched an investigation to determine the origin of the blaze.",
                "machine"
            ],
            [
                "As the sun rose over the smoldering remains of the once-proud building, the full extent of the devastation became apparent.",
                "machine"
            ],
            [
                "The charred shell of the high-rise stood as a grim reminder of the fragility of life and the destructive power of fire.",
                "machine"
            ],
            [
                "Our thoughts are with the victims and their families during this difficult time as the community comes to terms with the tragic loss of life in this devastating incident.",
                "machine"
            ],
            [
                "James Longman from London, thank you.",
                "human"
            ],
            [
                "This transcript has been automatically generated and may not be 100% accurate.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1804,
        "sent_and_label": [
            [
                "In a shocking incident that has left the community of Dunstable reeling, victims were viciously attacked with baseball bats during a violent robbery.",
                "machine"
            ],
            [
                "The brutal assault took place late last night near the town center, as two unidentified assailants ambushed the victims, inflicting serious injuries in a callous act of aggression.",
                "machine"
            ],
            [
                "Eyewitnesses reported hearing screams and witnessing the assailants fleeing the scene with stolen belongings in hand, leaving the victims in a state of shock and requiring immediate medical attention.",
                "machine"
            ],
            [
                "The victims, who have chosen to remain anonymous, are currently receiving treatment at a local hospital for their injuries.",
                "machine"
            ],
            [
                "Law enforcement officials have launched a full-scale investigation into the heinous crime, appealing to the public for any information that may lead to the apprehension of the perpetrators.",
                "machine"
            ],
            [
                "Detective Constable Colin Knight, leading the investigation, emphasized the severity of the attack, stating that such acts of violence will not be tolerated in the community.",
                "machine"
            ],
            [
                "Detective Constable Colin Knight, investigating, said: “This was a vicious and unprovoked attack which caused serious harm to the victims.",
                "human"
            ],
            [
                "Robbery is unacceptable and violence of any kind will not be tolerated.",
                "machine"
            ],
            [
                "I am keen to speak to anyone who saw two men acting suspiciously in the area at the time, or who has any information on the incident to get in touch.” Please contact DC Knight on 101 quoting reference number JD/24885/2017.",
                "human"
            ],
            [
                "Alternatively you can contact Crimestoppers anonymously on 0800 555 111.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1106,
        "sent_and_label": [
            [
                "Federal officials knew a disgruntled ex-government worker might try to harm people at his former Manhattan office before he shot dead a security guard there, the victim’s widow claims in a lawsuit.",
                "human"
            ],
            [
                "The widow alleges that authorities were aware of the potential danger posed by the ex-worker but failed to take appropriate action to prevent the tragic incident.",
                "machine"
            ],
            [
                "The lawsuit further accuses officials of negligence in failing to adequately assess the threat and provide sufficient protection for the employees at the office.",
                "machine"
            ],
            [
                "The victim's widow is seeking justice for her husband's senseless death and holding the authorities accountable for their alleged inaction.",
                "machine"
            ],
            [
                "This case highlights the importance of taking threats seriously and implementing proper security measures to ensure the safety of all individuals in the workplace.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 873,
        "sent_and_label": [
            [
                "Prison officials haven't yet outfitted correctional officers with body cameras in six Wisconsin prisons despite receiving an order to do so last year.",
                "machine"
            ],
            [
                "This failure to comply with the directive from former Governor Scott Walker and lawmakers has raised concerns about transparency and accountability within the state's correctional facilities.",
                "machine"
            ],
            [
                "The absence of body cameras leaves room for ambiguity in incidents involving both inmates and guards, potentially hindering investigations and the pursuit of justice.",
                "machine"
            ],
            [
                "Advocates for prison reform are urging swift action to rectify this oversight and ensure that the safety and well-being of both inmates and staff are prioritized.",
                "machine"
            ],
            [
                "We are WiscReport on Twitter and Facebook.",
                "machine"
            ],
            [
                "A Morbizco Internet Media online publication.",
                "human"
            ],
            [
                "– WisconsinReport.com.",
                "human"
            ],
            [
                "Learn More about WisconsinReport.com.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 625,
        "sent_and_label": [
            [
                "Vietnamese villagers in a land dispute have taken action by freeing some police officers who were held captive.",
                "machine"
            ],
            [
                "The state-run online newspaper Vnexpress reported Tuesday that three others managed to escape while authorities are persuading villagers to free remaining 20 police and local officials.",
                "machine"
            ],
            [
                "The standoff began Saturday when police clashed with villagers who allege their land was illegally taken for sale by a military-run telecoms firm.",
                "machine"
            ],
            [
                "The villagers' actions highlight the ongoing tensions surrounding land rights issues in Vietnam.",
                "machine"
            ],
            [
                "The incident has drawn attention to the challenges faced by local communities in protecting their land from development projects.",
                "machine"
            ],
            [
                "Authorities are working to peacefully resolve the situation and ensure the safety of all involved parties.",
                "machine"
            ],
            [
                "Stay tuned for further updates on this developing story.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2994,
        "sent_and_label": [
            [
                "ISTANBUL (AP) — The waters around Istanbul have turned a striking shade of turquoise.",
                "machine"
            ],
            [
                "A natural phenomenon called a \"phytoplankton bloom\" has turned the normally dark waters of the Bosporus and Golden Horn into an opaque tone of light blue.",
                "machine"
            ],
            [
                "It's caused by microscopic organisms that have inundated the Black Sea, just north of Turkey's largest city.",
                "machine"
            ],
            [
                "This sudden change in color has captivated locals and tourists alike, with many flocking to the shores to witness the mesmerizing sight.",
                "machine"
            ],
            [
                "Experts explain that the phytoplankton responsible for the bloom are single-celled algae that thrive in nutrient-rich waters.",
                "machine"
            ],
            [
                "The recent warm weather and calm seas have created ideal conditions for these organisms to flourish, leading to the spectacular transformation of the coastal waters.",
                "machine"
            ],
            [
                "While the vibrant turquoise hue may be visually stunning, experts assure the public that the phytoplankton bloom poses no threat to human health.",
                "machine"
            ],
            [
                "In fact, these microscopic organisms play a vital role in the marine ecosystem, serving as the base of the food chain and contributing to the overall health of the aquatic environment.",
                "machine"
            ],
            [
                "As the bloom gradually dissipates, the waters are expected to return to their normal color, leaving behind a memorable spectacle for those who witnessed nature's unexpected display in Istanbul.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 933,
        "sent_and_label": [
            [
                "The royal family welcomed a new member today as the Duchess of Cambridge, Kate Middleton, and Prince William announced the birth of their son.",
                "machine"
            ],
            [
                "The baby boy was born at the Lindo Wing of St. Mary’s Hospital in London.",
                "machine"
            ],
            [
                "His name was not immediately announced.",
                "human"
            ],
            [
                "The duchess, who was formerly known as Kate Middleton, had been admitted to the Lindo Wing of St. Mary’s Hospital in London earlier Monday.",
                "machine"
            ],
            [
                "The royal couple is expected to make a public appearance with their newborn son outside the hospital soon, following the tradition set by previous royal births.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 316,
        "sent_and_label": [
            [
                "Mariah Carey has announced she will be returning to The Colosseum at Caesars Palace for her new residency, The Butterfly Returns.",
                "machine"
            ],
            [
                "After a 6 month hiatus, Carey is returning to the Vegas stage.",
                "machine"
            ],
            [
                "Her previous residency, Mariah #1 to Infinity, ran for two years at The Colosseum.",
                "human"
            ],
            [
                "Fans can expect a spectacular show as Carey is known for her powerhouse vocals and chart-topping hits.",
                "machine"
            ],
            [
                "The Butterfly Returns will feature a mix of Carey's classic songs along with some new surprises for her devoted audience.",
                "machine"
            ],
            [
                "With her impressive vocal range and stage presence, Carey's return to Vegas is highly anticipated by fans from around the world.",
                "machine"
            ],
            [
                "Tickets for The Butterfly Returns are already selling fast, with many shows expected to sell out quickly.",
                "machine"
            ],
            [
                "Mariah Carey's residency is set to kick off in the coming months, promising an unforgettable experience for all attendees.",
                "machine"
            ],
            [
                "Stay tuned for more updates on Mariah Carey's return to Vegas and be sure to grab your tickets to witness this iconic performer live on stage.",
                "machine"
            ],
            [
                "Copyright 2018 KVVU (KVVU Broadcasting Corporation).",
                "human"
            ],
            [
                "All rights reserved.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2792,
        "sent_and_label": [
            [
                "In a shocking turn of events, videos have emerged showing the desperation of the suspect in the Facebook video killing.",
                "machine"
            ],
            [
                "The suspect, identified as 37-year-old Steve Stephens, is on the run after allegedly committing an aggravated murder in Cleveland.",
                "machine"
            ],
            [
                "The videos shared by Stephens reveal his apparent despair over gambling debts and relationship issues.",
                "human"
            ],
            [
                "In the footage, he can be heard talking about his struggles and frustrations, shedding light on the possible motives behind the heinous crime.",
                "machine"
            ],
            [
                "Authorities are now engaged in a nationwide search for Stephens, who is wanted in connection with the shooting death of a 74-year-old retired man.",
                "machine"
            ],
            [
                "The disturbing incident has sparked outrage and concern, prompting Facebook to take swift action.",
                "machine"
            ],
            [
                "The social media giant announced that it has initiated a review process to address the reporting of harmful content in the wake of the tragedy.",
                "machine"
            ],
            [
                "Authorities say it’s now a nationwide search for 37-year-old Steve Stephens, who’s wanted on an aggravated murder charge in the shooting death of a 74-year-old retired man in Cleveland on Sunday.",
                "machine"
            ],
            [
                "Videos Stephens shared show him talking about his despair over gambling debts and trouble with his girlfriend.",
                "human"
            ],
            [
                "On Monday evening, Facebook announced that it was launching a review for reporting harmful content following the killing.",
                "machine"
            ],
            [
                "The company says it disabled Stephen’s account within 23 minutes of receiving the first report about the video of the fatal shooting and two hours after receiving any report.",
                "machine"
            ],
            [
                "Facebook says, “we know we need to do better.”",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1384,
        "sent_and_label": [
            [
                "Ballard's Adell Excited About Being Drafted  Louisville native and former Ballard High School standout, Jo Adell, is on cloud nine after being drafted by the Los Angeles Angels in the MLB draft.",
                "human"
            ],
            [
                "The highly-touted outfielder expressed his excitement and gratitude for this incredible opportunity.",
                "machine"
            ],
            [
                "Adell, known for his exceptional speed and power at the plate, was selected by the Angels in the first round of the draft, marking a significant milestone in his baseball career.",
                "machine"
            ],
            [
                "The 19-year-old prospect has been a standout player since his high school days, earning numerous accolades and catching the attention of scouts across the country.",
                "machine"
            ],
            [
                "\"I can't believe this is happening,\" Adell said in a statement to reporters.",
                "machine"
            ],
            [
                "\"It's a dream come true to be drafted by such a prestigious organization like the Angels.",
                "machine"
            ],
            [
                "I'm eager to prove myself and contribute to the team in any way I can.\"",
                "machine"
            ],
            [
                "A dream come true for the son of a college football player.",
                "machine"
            ],
            [
                "Jo says he's ready to show what he can do.",
                "human"
            ],
            [
                "\"This is unbelievable.",
                "human"
            ],
            [
                "I'm just really blessed to be in this situation and be here with my parents, and to have this full experience.",
                "human"
            ],
            [
                "I can't wait to get out to LA and meet up with those guys.",
                "human"
            ],
            [
                "The fan base is crazy.",
                "machine"
            ],
            [
                "My big thing coming into this, I just wanted to be somewhere where I'm wanted, and that's what I feel with this organization,\" Adell told MLB Network.",
                "human"
            ],
            [
                "Copyright 2017 WAVE News .",
                "human"
            ],
            [
                "All rights reserved.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 164,
        "sent_and_label": [
            [
                "The family of the student who was recently freed from captivity is now in the process of adjusting to a \"different reality.\"",
                "machine"
            ],
            [
                "After enduring the harrowing experience of their loved one being held captive, the family is experiencing a mix of relief and the challenges of readjustment.",
                "machine"
            ],
            [
                "The student, whose identity is being protected for privacy reasons, was rescued by authorities late last night after being held captive for several days.",
                "machine"
            ],
            [
                "The family expressed immense gratitude for the efforts of law enforcement in securing the release of their loved one.",
                "machine"
            ],
            [
                "Upon being reunited with his family, the student appeared to be in a state of shock and disbelief.",
                "machine"
            ],
            [
                "His parents, who had been anxiously awaiting news of his safety, embraced him with tears of joy and relief.",
                "machine"
            ],
            [
                "However, it is evident that the ordeal has taken a toll on the student, as he appeared visibly shaken and disoriented.",
                "machine"
            ],
            [
                "Following his release, the student received immediate medical attention to address any physical or emotional trauma he may have endured during his captivity.",
                "machine"
            ],
            [
                "He was then taken by ambulance to a hospital.",
                "machine"
            ],
            [
                "A hospital spokeswoman has not provided an update on his condition, but says his parents plan to hold a Thursday morning news conference.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 693,
        "sent_and_label": [
            [
                "California Attorney General Rob Bonta has filed a lawsuit against several veteran charities, accusing them of misusing funds meant for veterans' assistance.",
                "machine"
            ],
            [
                "The lawsuit alleges that the charities, run by the Gregory family, diverted donations to personal expenses and failed to provide the promised support to veterans in need.",
                "machine"
            ],
            [
                "Bonta's office is seeking to hold the Gregory family accountable for their actions and ensure that the funds are used for their intended purpose.",
                "machine"
            ],
            [
                "It also seeks to forbid the family from running a charity in California.",
                "machine"
            ],
            [
                "An after-hours phone message seeking comment from Gregory was not immediately returned.",
                "human"
            ],
            [
                "The lawsuit highlights the importance of transparency and accountability in charitable organizations, especially those dedicated to supporting our veterans.",
                "machine"
            ],
            [
                "The Attorney General's office is committed to protecting donors and ensuring that funds are used appropriately to benefit those in need.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 328,
        "sent_and_label": [
            [
                "In a dramatic turn of events, a suspect driving on flat tires led Kansas police on a heart-pounding two-hour chase through city streets and highways.",
                "machine"
            ],
            [
                "The pursuit, which began in the early hours of the morning, saw the suspect weaving in and out of traffic at high speeds, narrowly avoiding collisions with other vehicles.",
                "machine"
            ],
            [
                "Officers deployed spike strips in an attempt to stop the suspect's vehicle, but the determined driver continued to evade capture, driving on rims as sparks flew from the worn-out tires.",
                "machine"
            ],
            [
                "Despite the challenging conditions, law enforcement officers managed to maintain visual contact with the suspect throughout the pursuit.",
                "machine"
            ],
            [
                "Finally, the chase came to an end when the suspect's vehicle came to a stop due to the extensive damage caused by driving on flat tires.",
                "machine"
            ],
            [
                "Officers swiftly apprehended the driver, identified as John Gage, and conducted a search of the vehicle.",
                "machine"
            ],
            [
                "Officers found drugs and three loaded weapons in the vehicle.",
                "machine"
            ],
            [
                "Gage was taken to a hospital because officers believe he ingested several grams of methamphetamine prior to the arrest.",
                "machine"
            ],
            [
                "The suspect faces a slew of charges, including drug possession, weapons offenses, and reckless driving.",
                "machine"
            ],
            [
                "The Kansas police department commended the officers involved in the pursuit for their professionalism and dedication to ensuring the safety of the community.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2649,
        "sent_and_label": [
            [
                "Penn and Kim Holderness, the parents behind the Holderness Family, think Father’s Day is the perfect time to highlight all the ways dads dance, laugh and play with their families.",
                "machine"
            ],
            [
                "So the pair put together a parody of Pharrell Williams’ hit song “Happy,” combining Penn’s own parenting antics with video submissions from viewers around the globe — from the U.S. to Romania.",
                "machine"
            ],
            [
                "Here’s another one from Brittlestar Twitter handle reads…Stewart Reynolds – Your Social Media Dad.",
                "human"
            ],
            [
                "The Holderness Family's Dad song parodies have been gaining popularity on social media platforms, bringing laughter and joy to families worldwide.",
                "machine"
            ],
            [
                "These funny and heartwarming videos showcase the humorous side of fatherhood and celebrate the unique bond between dads and their children.",
                "machine"
            ],
            [
                "As Father’s Day approaches, what better way to honor dads than with a good laugh and a catchy tune?",
                "human"
            ],
            [
                "Join in the celebration and share the love with these hilarious Dad song parodies!",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 616,
        "sent_and_label": [
            [
                "The Indiana Pacers are optimistic about the return of Glenn Robinson III for Game 2 of their playoff series against the Miami Heat.",
                "machine"
            ],
            [
                "Robinson III has been sidelined with an ankle injury, but his progress in recent days has been encouraging for the team.",
                "machine"
            ],
            [
                "Head coach Nate Bjorkgren expressed his confidence in Robinson III's potential comeback, stating that his presence on the court would provide a significant boost to the team's performance.",
                "machine"
            ],
            [
                "The 27-year-old forward is known for his versatility and ability to contribute on both ends of the floor, making him a valuable asset for the Pacers.",
                "machine"
            ],
            [
                "Robinson III's return could provide the Pacers with added scoring options and defensive stability as they look to even the series against the Heat.",
                "machine"
            ],
            [
                "His energy and athleticism could help swing the momentum in favor of Indiana as they aim to secure a crucial victory in Game 2.",
                "machine"
            ],
            [
                "Pacers fans are eagerly anticipating Robinson III's return and are hopeful that his presence will make a difference in the team's playoff aspirations.",
                "machine"
            ],
            [
                "Stay tuned for updates on his status as Game 2 approaches.",
                "human"
            ],
            [
                "— More NBA basketball: https://apnews.com/tag/NBAbasketball",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1775,
        "sent_and_label": [
            [
                "In a shocking incident, a woman was shot dead inside a police station in Mainpuri district of Uttar Pradesh on Tuesday morning.",
                "machine"
            ],
            [
                "According to sources, the victim had gone to police station to lodge a complaint in a land dispute case and suddenly five men barged into the police station and one of them fired at her.",
                "machine"
            ],
            [
                "The woman was immediately taken to the hospital where she was declared brought dead.",
                "machine"
            ],
            [
                "The police have launched an investigation into the matter and are looking into the possible motives behind the heinous crime.",
                "machine"
            ],
            [
                "The incident has sparked outrage in the local community, with many demanding swift justice for the victim.",
                "machine"
            ],
            [
                "The Chief Minister has taken cognizance of the matter and has directed the police to expedite the investigation and ensure that the culprits are brought to justice.",
                "machine"
            ],
            [
                "The tragic incident has once again highlighted the need for better security measures in police stations to prevent such incidents from occurring in the future.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2354,
        "sent_and_label": [
            [
                "Reports emerging from Istanbul suggest that the Islamic State (IS) may be responsible for the horrific attack on the Reina nightclub.",
                "machine"
            ],
            [
                "The gunman, who remains unidentified and at large, carried out a brutal assault that claimed the lives of 39 innocent individuals.",
                "machine"
            ],
            [
                "Hurriyet and Karar newspaper reports Monday cited unnamed security officials saying that authorities have determined that the gunman who killed 39 people comes from a Central Asian nation and is believed to be either from Uzbekistan or Kyrgyzstan.",
                "machine"
            ],
            [
                "Police had also established similarities with the high-casualty attack at Ataturk Airport in June and was investigating whether the same IS cell carried out both attacks.",
                "machine"
            ],
            [
                "The gunman, who is still at large, killed a policeman and another man outside the Reina club in the early hours of 2017 before firing at people partying inside.",
                "machine"
            ],
            [
                "Nearly two-thirds of the dead were foreigners, many from the Middle East.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1522,
        "sent_and_label": [
            [
                "A tragic incident occurred in New Castle yesterday, as a woman lost her life after being struck by a vehicle.",
                "machine"
            ],
            [
                "The victim, whose identity has not been disclosed, was hit while crossing a busy intersection in the downtown area.",
                "machine"
            ],
            [
                "Witnesses reported that the driver of the vehicle remained at the scene and cooperated with authorities.",
                "machine"
            ],
            [
                "Emergency services rushed to the scene and found the woman in critical condition.",
                "machine"
            ],
            [
                "She was immediately transferred to UPMC Jameson Hospital, where despite the efforts of medical staff, she succumbed to her injuries.",
                "machine"
            ],
            [
                "The news has left the community in shock, with many expressing their condolences for the loss of a fellow resident.",
                "machine"
            ],
            [
                "Police have launched an investigation into the circumstances surrounding the tragic incident to determine the events leading up to the collision.",
                "machine"
            ],
            [
                "The driver involved is cooperating with the authorities as they work to piece together what happened.",
                "machine"
            ],
            [
                "She was taken to UPMC Jameson Hospital, where she died as a result of her injuries.",
                "machine"
            ],
            [
                "Police are investigating.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 417,
        "sent_and_label": [
            [
                "Mid-morning fire guts Enterprise house A fire of unknown origin yesterday destroyed a two-storey concrete house in Section ‘C’ Enterprise, East Coast Demerara, and a family of four is now counting their losses.",
                "human"
            ],
            [
                "The fire reportedly started around 11:00 hrs as smoke was seen emanating from the upper flat.",
                "machine"
            ],
            [
                "Residing at the house were 46-year-old Devon Angoy, his wife, Adele Frank-Angoy and their two children, who are 22 and 19 respectively.",
                "machine"
            ],
            [
                "Persons became aware of the blaze after smoke was seen billowing from within.",
                "machine"
            ],
            [
                "Firefighters rushed to the scene and battled the fierce flames for several hours, but unfortunately, the fire had already engulfed the entire structure.",
                "machine"
            ],
            [
                "Neighbors gathered outside, offering support to the devastated family as they watched their home and belongings consumed by the fire.",
                "machine"
            ],
            [
                "The community has rallied together to provide temporary shelter and assistance to the Angoy family during this difficult time.",
                "machine"
            ],
            [
                "Nothing could be saved.",
                "human"
            ],
            [
                "Meanwhile, fire officials are investigating to determine the cause.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2169,
        "sent_and_label": [
            [
                "In a recent development, the 2nd District Court of Appeal has deemed the questioning of Joshua James Corbett, the accused stalker of actress Sandra Bullock, as unlawful.",
                "machine"
            ],
            [
                "Corbett, who was arrested in June 2014 inside Bullock's home and charged with felony stalking, had his rights violated during a police interrogation.",
                "machine"
            ],
            [
                "The court ruled that detectives overstepped boundaries by disregarding Corbett's right to remain silent and conducting an unlawful search of his residence.",
                "machine"
            ],
            [
                "Although Corbett was unarmed during the intrusion at Bullock's residence, a subsequent search of his home uncovered multiple automatic weapons and illegal tracer ammunition.",
                "human"
            ],
            [
                "Despite this, a judge from the Los Angeles Superior Court dismissed the evidence supporting the weapons charges last year.",
                "machine"
            ],
            [
                "The decision was based on the determination that Corbett did not provide consent for the search of his home.",
                "machine"
            ],
            [
                "The 2nd District Court of Appeal ruled Tuesday that police detectives violated Joshua James Corbett's rights to remain silent during a police interrogation, and his right against an unlawful search of his home.",
                "machine"
            ],
            [
                "Corbett was arrested in June 2014 inside Bullock's home, and he has been charged with felony stalking.",
                "machine"
            ],
            [
                "Corbett was unarmed at the Oscar winner's home, but police later found several automatic weapons and illegal tracer ammunition in his home.",
                "machine"
            ],
            [
                "A Los Angeles Superior Court judge threw out evidence supporting the weapons charges last year after determining Corbett didn't give officers permission to search his home.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1212,
        "sent_and_label": [
            [
                "The company is no stranger to successful rocket landings -- they're considered routine at this point.",
                "human"
            ],
            [
                "With Falcon Heavy, however, there are challenges SpaceX just didn't have to face before.",
                "machine"
            ],
            [
                "It has to separate and land the boosters in an elegant, coordinated fashion that avoids collisions and other erratic behavior.",
                "human"
            ],
            [
                "And of course, having three rockets increases the odds of failure.",
                "human"
            ],
            [
                "Despite these challenges, SpaceX has confirmed that it will attempt to land all of Falcon Heavy's boosters.",
                "machine"
            ],
            [
                "This decision showcases the company's confidence in its technology and expertise in reusable rocket systems.",
                "machine"
            ],
            [
                "Landing all boosters successfully would mark a significant milestone in the history of spaceflight, demonstrating SpaceX's continued commitment to innovation and sustainability in the aerospace industry.",
                "machine"
            ],
            [
                "The upcoming Falcon Heavy mission is eagerly anticipated by space enthusiasts and industry experts alike, as it promises to push the boundaries of what is possible in rocket technology.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1084,
        "sent_and_label": [
            [
                "Traffic congestion in the UK is not just a nuisance for commuters; it's also taking a toll on the economy.",
                "human"
            ],
            [
                "A recent survey has uncovered that the country is losing a staggering £203 million every week due to traffic jams.",
                "human"
            ],
            [
                "The study found that employees are losing an average of 29.6 minutes of work time per week because of congestion on their commute.",
                "machine"
            ],
            [
                "Well you're not alone, but it's costing us a fortune.",
                "human"
            ],
            [
                "A new survey has revealed that on average, employees lose 29.6 minutes of work per week because of bad traffic on their commute.",
                "machine"
            ],
            [
                "The economic impact of these traffic delays is significant, with businesses suffering from decreased productivity and increased costs.",
                "machine"
            ],
            [
                "Not only does congestion lead to wasted time for employees, but it also results in higher fuel consumption and increased carbon emissions.",
                "machine"
            ],
            [
                "Experts are calling for urgent action to address the issue, suggesting improvements in public transportation, investment in infrastructure, and promoting flexible working arrangements to alleviate the strain on the roads.",
                "machine"
            ],
            [
                "Failure to tackle the problem could have long-lasting implications for the economy and the well-being of workers across the UK.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2519,
        "sent_and_label": [
            [
                "NEW YORK — Serena Williams has launched a fashion collection soon after participating in her first major tennis tournament in 16 months, dressed in a black \"warrior princess\" catsuit, no less.",
                "human"
            ],
            [
                "But don't look for her French Open outfit among the athleisure, office and evening clothes on her new namesake website , the only place her duds are available.",
                "human"
            ],
            [
                "Following collaborations with HSN and Nike, Williams' \"Serena\" line includes an \"S'' motif and comfortable price points.",
                "human"
            ],
            [
                "The collection features a mix of stylish pieces that reflect Williams' personal style and bold fashion sense.",
                "machine"
            ],
            [
                "From chic office wear to elegant evening ensembles, the line offers something for every occasion.",
                "human"
            ],
            [
                "Williams aims to empower women through her clothing line, emphasizing inclusivity and confidence.",
                "machine"
            ],
            [
                "Fans and fashion enthusiasts can now shop the collection exclusively on her website, where they can find unique pieces that embody Williams' signature flair and sophistication.",
                "machine"
            ],
            [
                "The launch of her fashion collection marks another successful venture for the tennis star turned fashion icon.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 225,
        "sent_and_label": [
            [
                "Meek Mill is a free man but he hasn’t escaped the grasp of Judge Genece Brinkley yet.",
                "human"
            ],
            [
                "The rapper's request to replace the controversial judge in his ongoing legal battle has been denied.",
                "machine"
            ],
            [
                "Meek Mill, whose real name is Robert Rihmeek Williams, has been fighting to have Judge Brinkley removed from his case, citing bias and misconduct.",
                "machine"
            ],
            [
                "However, the Pennsylvania Superior Court ruled against his request, stating that there was not enough evidence to warrant her recusal.",
                "machine"
            ],
            [
                "Despite this setback, Meek Mill remains determined to continue his fight for justice.",
                "machine"
            ],
            [
                "His legal team has vowed to explore all available options to ensure a fair resolution in his case.",
                "machine"
            ],
            [
                "The rapper has been a vocal advocate for criminal justice reform, drawing attention to issues of systemic inequality and unfair treatment within the legal system.",
                "machine"
            ],
            [
                "On the brighter side business has picked up for the MMG star and he will be taking the Hot 97 Summer Jam stage this year in New York City.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 836,
        "sent_and_label": [
            [
                "For the second year in a row, Oji Okafor, hailing from Marrow, Georgia, has claimed victory as the kale-eating champion.",
                "machine"
            ],
            [
                "The competition, held at the Erie County Fair in New York, saw Okafor repeat his success by consuming an impressive 25 servings of raw kale served with oil and vinegar.",
                "machine"
            ],
            [
                "The event, known as the world's healthiest eating competition, drew participants from various backgrounds, with Joey Chestnut, the reigning hot dog-eating champion at Nathan's Famous in New York City, finishing in second place with 20 servings.",
                "machine"
            ],
            [
                "The kale-eating contest, a collaboration between the Independent Health Foundation and Major League Eating, showcased Okafor's remarkable eating prowess and dedication to healthy eating.",
                "machine"
            ],
            [
                "Originally from Nigeria, Okafor now calls Georgia home and has once again proven his dominance in the world of competitive eating.",
                "human"
            ],
            [
                "Sunday's event highlighted the diversity and talent within the competitive eating community, with Okafor emerging as a standout champion.",
                "machine"
            ],
            [
                "Competition at the Erie County Fair in New York.",
                "machine"
            ],
            [
                "The kale was served raw with oil and vinegar.The contest is billed as the world's healthiest eating competition.Chestnut, of San Jose, California, consumed 20 kale servings.",
                "machine"
            ],
            [
                "He is the reigning hot dog-eating champion at the Nathan's Famous in New York City.Oji is Nigerian and now lives in Marrow, Georgia.",
                "machine"
            ],
            [
                "He took the inaugural kale-eating title last year, consuming 25 servings.Sunday's event was an unlikely partnership between the Independent Health Foundation and Major League Eating.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3156,
        "sent_and_label": [
            [
                "The federal government is reevaluating Ontario's allocation of climate funding as a result of recent political changes in the province.",
                "machine"
            ],
            [
                "The $420 million designated for Ontario through the Low Carbon Economy Leadership Fund is now in question due to Ontario Premier Doug Ford's decision to eliminate the cap and trade program established by the previous Liberal government.",
                "machine"
            ],
            [
                "This move has significant implications, as the funding provided to provinces is linked to their commitment to implementing carbon pricing mechanisms outlined in the federal framework.",
                "machine"
            ],
            [
                "Environment Minister Catherine McKenna's spokeswoman has confirmed that Ontario's share of the $1.4-billion climate change fund is under review following Ford's policy changes.",
                "human"
            ],
            [
                "The decision to rescind the cap and trade program has prompted the federal government to halt the flow of funds to Ontario until the province aligns with the carbon pricing requirements.",
                "machine"
            ],
            [
                "This development underscores the challenges of coordinating climate action efforts between different levels of government and highlights the complexities of addressing environmental issues on a national scale.",
                "machine"
            ],
            [
                "A spokeswoman for Environment Minister Catherine McKenna says the $420 million earmarked for Ontario under the Low Carbon Economy Leadership Fund is under review, since funding is contingent on agreeing to the framework, which includes imposing a carbon price.",
                "machine"
            ],
            [
                "Newly elected Ontario Premier Doug Ford has rescinded the previous Liberal government's regulation that established the cap and trade program in 2017.",
                "human"
            ],
            [
                "That has prompted Canada to immediately hit the brakes on Ontario's portion of the $1.4-billion climate change fund.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1763,
        "sent_and_label": [
            [
                "Alcatel, a prominent player in the tech industry, has recently unveiled its latest offering in the tablet segment – the ‘A3 10’.",
                "human"
            ],
            [
                "Priced competitively at Rs 9,999, the new tablet aims to redefine the user experience in this price bracket.",
                "human"
            ],
            [
                "The Alcatel ‘A3 10’ boasts a sleek design and a host of impressive features.",
                "human"
            ],
            [
                "Equipped with a 1.1 GHz quad-core processor, 2GB RAM, and 16GB ROM storage that can be expanded up to 128GB via a microSD card, the tablet ensures smooth performance and ample storage capacity.",
                "machine"
            ],
            [
                "Running on the Android Nougat operating system, users can expect a seamless and user-friendly interface.",
                "machine"
            ],
            [
                "According to Praveen Valecha, Regional Director of Alcatel India, “The new ‘A3 10’ is designed to provide our users with a complete immersive experience.",
                "human"
            ],
            [
                "The tablet comes with an array of features that are unprecedented at this price and shall change the shape of this segment entirely.”  Moreover, the tablet features a 10-inch IPS display, a 5MP primary camera, a 2MP front camera, and a powerful 4600mAh non-removable battery that offers up to seven hours of usage on a single charge.",
                "human"
            ],
            [
                "The 4G/LTE device is powered by 1.1 GHz quad-core processor alongside 2GB RAM and 16GB ROM storage, which can be further expandable up to 128GB via microSD card.",
                "machine"
            ],
            [
                "It runs on Android Nougat operating system.",
                "machine"
            ],
            [
                "“The new ‘A3 10’ is designed to provide our users with a complete immersive experience.",
                "human"
            ],
            [
                "The tablet comes with an array of features, that are unprecedented at this price and shall change the shape of this segment entirely,” said Praveen Valecha, Regional Director, Alcatel India, in a statement.",
                "human"
            ],
            [
                "The tablet with 10-inch IPS display also sports 5MP primary camera and 2MP front camera along with 4600mAh non-removable battery.",
                "human"
            ],
            [
                "“The device provides up to seven-hours of battery time on a single charge,” the company claimed in a statement.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1112,
        "sent_and_label": [
            [
                "Some Gibson Electric Membership Corporation customers will experience a planned outage beginning at 12 a.m. Friday.",
                "machine"
            ],
            [
                "It is expected to last one hour.",
                "machine"
            ],
            [
                "The outage is necessary for the repair of a substation that was damaged by severe weather in March.",
                "machine"
            ],
            [
                "Gibson Electric officials have stated that the repair work is crucial to ensure the reliability and safety of the electrical system in the area.",
                "machine"
            ],
            [
                "Affected customers have been notified in advance, and the company apologizes for any inconvenience this may cause.",
                "machine"
            ],
            [
                "Customers are advised to take necessary precautions during the outage and to contact Gibson Electric for any further information or assistance.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1103,
        "sent_and_label": [
            [
                "Pandora Premium has made its way to Xbox One, offering gamers a new way to enhance their gaming experience with personalized music streaming.",
                "machine"
            ],
            [
                "The integration of Pandora Premium on Xbox One brings a host of exciting features to the console, catering to the music needs of gamers and enhancing the overall entertainment experience.",
                "machine"
            ],
            [
                "The Xbox One version has a refreshed look, making it easier to navigate your music collection, and includes background audio support and an autoplay function that means you'll never be left sitting in silence when your gaming gets too intense to pause and find something else to listen to.",
                "machine"
            ],
            [
                "Xbox One fans don't have a huge amount of choice when it comes to on-demand background-streaming music services.",
                "machine"
            ],
            [
                "Since Groove -- which was first on the scene -- is no more, Pandora's main rival Spotify has taken the top spot.",
                "machine"
            ],
            [
                "Whether Pandora will overtake Spotify as the gamer's streaming service of choice is yet to be seen, but its arrival on Xbox One certainly increases competition between the two.",
                "human"
            ],
            [
                "The arrival of Pandora Premium on Xbox One opens up a new world of music discovery and customization for gamers, offering a seamless way to enjoy their favorite tracks while immersed in gameplay.",
                "machine"
            ],
            [
                "With its user-friendly interface and extensive music library, Pandora Premium on Xbox One is set to revolutionize the way gamers interact with music while playing their favorite titles.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2991,
        "sent_and_label": [
            [
                "In a thrilling matchup between Milwaukee and Green Bay, the Panthers emerged victorious with a commanding 76-58 win, thanks to a stellar performance by Nze.",
                "machine"
            ],
            [
                "Nze put on a show, delivering a career-high performance with a game-high 23 points, leading Milwaukee to a dominating victory over their rivals.",
                "machine"
            ],
            [
                "From the opening tip-off, Nze set the tone for the Panthers, scoring the first six points of the game and propelling his team to an early lead.",
                "machine"
            ],
            [
                "Milwaukee never looked back, maintaining a double-digit lead for the entirety of the second half, showcasing their offensive prowess and defensive tenacity.",
                "machine"
            ],
            [
                "Despite a brief moment when Green Bay managed to trim the lead, Milwaukee quickly regained control and never relinquished their advantage.",
                "machine"
            ],
            [
                "Manny Patterson and Khalil Small tried to spark a comeback for the Phoenix, but the Panthers' relentless pressure proved too much to handle.",
                "machine"
            ],
            [
                "Milwaukee's victory was a testament to their collective effort, outscoring Green Bay in multiple facets of the game.",
                "machine"
            ],
            [
                "With this win, the Panthers improve to 15-11 overall and 10-4 in conference play, solidifying their position at the top of the standings.",
                "machine"
            ],
            [
                "Milwaukee led by double digits for the entire second half except once when the Phoenix (10-16, 5-8) trailed 34-25 on Khalil Small’s jumper in the first minute of the period.",
                "human"
            ],
            [
                "Nze scored the first six points of the game and Milwaukee opened with an 8-0 run.",
                "machine"
            ],
            [
                "Green Bay took its only lead of the game at 13-12 before the Panthers went on an 8-0 run and never trailed again.",
                "machine"
            ],
            [
                "Manny Patterson had 13 points and Small scored 10 for Green Bay.",
                "machine"
            ],
            [
                "The Phoenix committed 20 turnovers and were outrebounded 38-29.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 925,
        "sent_and_label": [
            [
                "Bahraini activist sent to prison for Twitter comments DUBAI – Prominent Bahraini rights activist Nabeel Rajab was sentenced to five years in prison on Wednesday after he was convicted over critical comments he allegedly made on Twitter about...",
                "human"
            ],
            [
                "Rajab, a leading figure in the pro-democracy movement in Bahrain, has been a vocal critic of the authorities and has faced multiple arrests and legal challenges in the past.",
                "machine"
            ],
            [
                "His latest conviction has drawn condemnation from human rights groups, who have called the ruling a clear violation of freedom of expression.",
                "machine"
            ],
            [
                "The sentencing of Rajab comes amid a wider crackdown on dissent in the region, with several other activists and journalists also facing legal action for their online posts.",
                "machine"
            ],
            [
                "The Bahraini government has defended its actions, stating that it is necessary to maintain social stability and security in the country.",
                "machine"
            ],
            [
                "However, critics argue that the authorities are using the legal system to silence opposition voices and suppress dissent.",
                "machine"
            ],
            [
                "Social media pictures of... German minister warns against 'Trumpification' of Gulf conflict German Foreign Minister Sigmar Gabriel expressed alarm about the sudden escalation of tensions in the Gulf after Saudi Arabia and other states abruptly broke off ties with Qatar, warning of...",
                "human"
            ],
            [
                "US intelligence says Russian hackers set off Qatar diplomatic crisis: report US investigators have reportedly determined that Russian hackers last month breached Qatar’s state news agency and planted a fake news report about the nation’s leader that set off a crisis... Trump takes credit for Arab nations cutting ties with Qatar President Trump took credit Tuesday for the decision by five Arab nations to cut ties with US ally Qatar, saying the move followed his demand that Gulf countries stop funding...",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2026,
        "sent_and_label": [
            [
                "RIO DE JANEIRO (AP) — Former Brazil goalkeeper Julio Cesar says he will return to boyhood club Flamengo and end his career there in three months.",
                "machine"
            ],
            [
                "The 2010 Champions League winner with Inter Milan says \"I hope I can enjoy those three months with the fans so we can close this chapter with a happy ending.\"",
                "machine"
            ],
            [
                "The 38-year-old Julio Cesar was a starter for Brazil at the last two World Cups.",
                "machine"
            ],
            [
                "Julio Cesar began his professional career with Flamengo in 1997 and went on to have a successful career in Europe, playing for clubs like Inter Milan, Benfica, and Queens Park Rangers.",
                "machine"
            ],
            [
                "Known for his shot-stopping abilities and leadership on the field, Julio Cesar is considered one of Brazil's greatest goalkeepers.",
                "machine"
            ],
            [
                "His decision to return to Flamengo, where he started his journey in football, has been met with excitement and nostalgia among fans.",
                "machine"
            ],
            [
                "Julio Cesar's experience and talent will undoubtedly be an asset to the team as they aim for success in the upcoming season.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3256,
        "sent_and_label": [
            [
                "In a disappointing turn of events for supporters of sports betting in Minnesota, the proposed Sports Betting Bill has failed to pass in the state's House.",
                "machine"
            ],
            [
                "The bill, which aimed to legalize sports betting in the state, faced opposition from lawmakers who raised concerns about the potential social and ethical implications of expanding gambling opportunities.",
                "machine"
            ],
            [
                "Proponents of the bill argued that legalizing sports betting would bring much-needed revenue to the state and regulate an industry that is currently operating underground.",
                "machine"
            ],
            [
                "However, opponents expressed worries about the impact on vulnerable populations and the potential for an increase in problem gambling.",
                "machine"
            ],
            [
                "Despite the setback, supporters of sports betting remain hopeful for future legislative efforts to legalize the practice in Minnesota.",
                "machine"
            ],
            [
                "The bill would have set up regulations for online fantasy sports betting.",
                "machine"
            ],
            [
                "It is not officially legal in Minnesota, but there’s no law against it either.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3284,
        "sent_and_label": [
            [
                "A 29-year-old woman and her ex-husband, both of Thousand Oaks, were identified as the victim and suspect in a shooting at The Oaks Mall.Thousand Oaks police said Sunday that Parisa Siddiqi was the woman shot and killed Saturday by 33-year-old Kevin Crane while she was working at the Paper Source store Saturday afternoon.Police said Crane turned the gun on himself after he fatally shot Siddiqi and survived.",
                "machine"
            ],
            [
                "He is being treated at a local hospital, where he remains in critical condition.The two had children, police said.",
                "machine"
            ],
            [
                "The two had children, police said.",
                "machine"
            ],
            [
                "The tragic incident unfolded in the busy shopping center, sending shockwaves through the community.",
                "machine"
            ],
            [
                "Eyewitnesses described a chaotic scene as shoppers and employees fled in fear upon hearing the gunshots.",
                "machine"
            ],
            [
                "Authorities swiftly arrived at the scene and secured the area, launching an investigation into the circumstances surrounding the shooting.",
                "machine"
            ],
            [
                "Friends and family of Siddiqi expressed disbelief and sorrow over the loss of a beloved mother and dedicated employee.",
                "machine"
            ],
            [
                "Counseling services have been made available to those affected by the tragedy as the community grapples with the devastating news.",
                "machine"
            ],
            [
                "The investigation into the motive behind the shooting is ongoing as authorities work to piece together the events leading up to the violent act.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 705,
        "sent_and_label": [
            [
                "Tropical Storm Gert continues to strengthen in the Atlantic Ocean, with swells expected to soon begin affecting portions of the U.S. East Coast.",
                "machine"
            ],
            [
                "The National Hurricane Center said Gert was centered about 455 miles (735 kilometers) west-southwest of Bermuda Monday evening and had maximum sustained winds of 70 mph (110 kph).",
                "machine"
            ],
            [
                "It is moving north at 8 mph (13 kph).",
                "machine"
            ],
            [
                "Forecasters predict that Gert will intensify further as it moves northward, posing potential risks to coastal areas.",
                "machine"
            ],
            [
                "Residents along the U.S. East Coast are advised to closely monitor the storm's progress and take necessary precautions to ensure their safety.",
                "machine"
            ],
            [
                "The storm's impact is expected to be felt in the coming days, with rough seas and dangerous rip currents posing significant hazards to beachgoers and maritime activities.",
                "machine"
            ],
            [
                "A gradual turn toward the northeast with an increase in forward speed is forecast for Tuesday night.",
                "machine"
            ],
            [
                "Swells generated by Gert will begin to affect portions of Bermuda and the U.S. East Coast — from North Carolina to New York — over the next couple of days.",
                "machine"
            ],
            [
                "The Hurricane Center says these swells are likely to cause life-threatening surf and rip current conditions.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2751,
        "sent_and_label": [
            [
                "Spanish authorities have apprehended a suspect in connection with the brutal killing of a German woman, whose body was discovered in her apartment in a seaside town in Spain.",
                "machine"
            ],
            [
                "The victim, identified as a 35-year-old German national, was found by a concerned neighbor who noticed suspicious activity around the apartment.",
                "machine"
            ],
            [
                "The suspect, a 40-year-old man of unknown nationality, was arrested following a thorough investigation led by local law enforcement.",
                "machine"
            ],
            [
                "The authorities have not disclosed the motive behind the crime, but they confirmed that the suspect is currently in custody awaiting further legal proceedings.",
                "machine"
            ],
            [
                "Prosecutors said evidence found at the crime scene was clearly matched to the arrested suspect.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1038,
        "sent_and_label": [
            [
                "Late-night host Stephen Colbert didn't hold back in his criticism of Attorney General Jeff Sessions during a recent segment on his show.",
                "machine"
            ],
            [
                "Colbert took Sessions to task for his repeated inability to remember key details during his recent testimony before Congress.",
                "machine"
            ],
            [
                "With a mix of humor and pointed commentary, Colbert highlighted Sessions' evasiveness and lack of transparency.",
                "machine"
            ],
            [
                "“Let me get this straight Attorney General Sessions, you’re not answering even thought he president hasn’t claimed executive privilege and you haven’t claimed executive privilege, so what are you claiming?",
                "human"
            ],
            [
                "White privilege?",
                "human"
            ],
            [
                "The audience erupted in laughter at Colbert's sharp observation.",
                "machine"
            ],
            [
                "Colbert's scathing critique of Sessions' performance reflects a broader concern about accountability and integrity in the current political landscape.",
                "machine"
            ],
            [
                "As the public continues to demand transparency from its leaders, Colbert's commentary serves as a reminder of the importance of holding those in power accountable.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2119,
        "sent_and_label": [
            [
                "“The MeshugaNutcracker!” is a full-length musical comedy that features the wonderfully silly sensibilities of the folklore of Chelm (a fictional town of fools) underscored by an invigorating Klezmer-ized orchestration of Tchaikovsky’s “Nutcracker Suite,” including original lyrics that celebrate Chanukah.",
                "machine"
            ],
            [
                "Judah Maccabee’s triumphant saga and accounts of perseverance during the Holocaust as well as the celebration of the first Chanukah in the new state of Israel emerge with a genuine sense of wonder as the Chelmniks tell eight stories that pay tribute to the holiday.",
                "human"
            ],
            [
                "This unique production blends the classic tale of the Nutcracker with the rich traditions of Chanukah, creating a delightful and heartwarming experience for audiences of all ages.",
                "machine"
            ],
            [
                "The Chelmniks, with their humorous antics and endearing personalities, bring a fresh perspective to the holiday season, reminding us of the importance of laughter, resilience, and community in the face of adversity.",
                "machine"
            ],
            [
                "Through music, dance, and storytelling, “The MeshugaNutcracker!” captures the spirit of Chanukah in a way that is both entertaining and thought-provoking.",
                "machine"
            ],
            [
                "Audiences are taken on a journey that celebrates the miracles and traditions of the holiday, all set to a lively and engaging musical backdrop that is sure to leave everyone smiling and tapping their toes.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1264,
        "sent_and_label": [
            [
                "By Brian Ives So, you’re Mariah Carey, one of the world’s biggest stars for a quarter of a century, and you fail on national TV, big time.",
                "human"
            ],
            [
                "How do you handle it?",
                "human"
            ],
            [
                "As it turns out, you handle it with humor.",
                "machine"
            ],
            [
                "Following her now-infamous New Year's Eve performance in Times Square, Mariah Carey has shown the world that she can laugh at herself.",
                "machine"
            ],
            [
                "During her highly anticipated set on Dick Clark's New Year's Rockin' Eve with Ryan Seacrest, technical difficulties led to a less-than-ideal performance.",
                "human"
            ],
            [
                "However, instead of dwelling on the mishap, Carey took to social media to share her lighthearted reaction.",
                "machine"
            ],
            [
                "In a tweet the following day, Carey quipped, \"S*** happens.",
                "machine"
            ],
            [
                "Have a happy and healthy new year everybody!",
                "human"
            ],
            [
                "Here's to making more headlines in 2017.\"",
                "machine"
            ],
            [
                "This self-deprecating response endeared her to fans and showcased her ability to handle setbacks with grace and humor.",
                "machine"
            ],
            [
                "Fans and critics alike applauded Carey for her resilience and positive attitude in the face of adversity.",
                "machine"
            ],
            [
                "Despite the challenges she faced during the live broadcast, Carey remained poised and embraced the moment with a sense of humor that resonated with many.",
                "machine"
            ],
            [
                "As one of the music industry's most enduring icons, Mariah Carey's ability to handle setbacks with humor and grace only further solidifies her status as a true professional and a beloved entertainer.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1495,
        "sent_and_label": [
            [
                "German bobsledder Johannes Lochner led a dominant performance by his team in the 4-man bobsled World Cup, securing a German sweep in the competition.",
                "machine"
            ],
            [
                "Lochner and his crew of Joshua Bluhm, Christopher Weber and Christian Rasp were quickest in both runs, clocking 1 minute 49.03 seconds — 0.23 ahead of Nico Walther’s team and 0.33 ahead of Francesco Friedrich’s.",
                "human"
            ],
            [
                "Justin Kripps’ Canadian crew was fourth, ahead of compatriot Chris Spring and his team.",
                "machine"
            ],
            [
                "Lochner extended his lead after four events to 826 points, ahead of Walther on 787 and Kripps on 754.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1035,
        "sent_and_label": [
            [
                "Restaurant chain, Nando’s, is giving away free chicken to A-level students across the UK this week.",
                "human"
            ],
            [
                "“On August 17 anyone picking up their A-Level (or equivalent) results will be able to grab themselves a free quarter chicken or Firestarter* on that day,” a Nando’s spokesman confirmed.",
                "human"
            ],
            [
                "Nando's “Just bring your results papers, ID and spend a minimum of seven pounds in any restaurant across the UK (excluding Scotland) and you will be eligible.",
                "human"
            ],
            [
                "This generous initiative by Nando’s aims to celebrate the hard work and achievements of A-level students amidst the challenging academic year.",
                "human"
            ],
            [
                "The offer provides a perfect opportunity for students to treat themselves and enjoy a delicious meal with friends or family as they celebrate their results.",
                "machine"
            ],
            [
                "Nando’s, known for its flavorful peri-peri chicken, is looking forward to welcoming students to their restaurants and creating a memorable experience for them.",
                "machine"
            ],
            [
                "This promotion not only rewards students for their dedication but also encourages them to come together and enjoy a tasty meal in a vibrant and friendly atmosphere.",
                "machine"
            ],
            [
                "With the anticipation building up for A-level results day, Nando’s offer adds an exciting and tasty incentive for students to visit their nearest restaurant and savor the complimentary chicken.",
                "human"
            ],
            [
                "Don’t miss out on this opportunity to enjoy a free meal courtesy of Nando’s as a well-deserved treat for your academic accomplishments.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1922,
        "sent_and_label": [
            [
                "YOUNGSTOWN, Ohio (AP) – A state prison will use equipment seized from an illegal marijuana grower to cultivate vegetables for poor people.",
                "machine"
            ],
            [
                "In a unique initiative aimed at giving back to the community, inmates will be trained to grow fresh produce using the confiscated pot-growing kit.",
                "machine"
            ],
            [
                "The program, set to launch next month, is part of the prison's efforts to promote rehabilitation and provide inmates with valuable skills they can use upon release.",
                "machine"
            ],
            [
                "Authorities hope that by channeling the expertise of these prisoners into a positive and productive venture, they can make a meaningful impact on food insecurity in the local community.",
                "machine"
            ],
            [
                "The vegetables grown will be donated to local food banks and shelters, helping to ensure that those in need have access to nutritious and fresh produce.",
                "machine"
            ],
            [
                "This innovative approach highlights the potential for positive outcomes when resources are repurposed for the greater good.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 949,
        "sent_and_label": [
            [
                "Police are appealing for information after vandals targeted a number of floral displays in the region.",
                "machine"
            ],
            [
                "The Times understands that a number of displays in Randalstown were damaged sometime on Saturday, August 12.",
                "machine"
            ],
            [
                "The mindless act of criminal damage has left the community shocked and saddened.",
                "machine"
            ],
            [
                "Local residents expressed their dismay at the senseless destruction of the carefully tended floral arrangements that added beauty to the town.",
                "machine"
            ],
            [
                "The damage caused by the vandals is not only a blow to the efforts of the volunteers who work hard to maintain the floral displays but also impacts the overall aesthetic appeal of the area.",
                "machine"
            ],
            [
                "The authorities are urging anyone with information about the incident to come forward and assist in the investigation.",
                "machine"
            ],
            [
                "Such acts of vandalism have no place in our community and must be condemned.",
                "machine"
            ],
            [
                "“If anyone has information regarding this damage, please contact police on 101, quoting Police ref 614 13/08/17.” Condemning the incident, South Antrim UUP MLA, Steve Aiken said: “It is so disheartening to see the hard work of Randalstown volunteers being destroyed needlessly.",
                "human"
            ],
            [
                "Anyone with any information, please contact PSNI on 101.",
                "human"
            ],
            [
                "“",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2111,
        "sent_and_label": [
            [
                "In an unprecedented move, both Showtime and HBO have secured the rights to broadcast the highly anticipated Joshua-Klitschko fight.",
                "machine"
            ],
            [
                "This rare collaboration between the two major networks will allow fans to watch the thrilling bout on either channel, catering to a wide range of viewers.",
                "machine"
            ],
            [
                "Both networks are gearing up to provide extensive coverage and analysis leading up to the showdown, ensuring that fight fans are fully immersed in the excitement surrounding this epic clash.",
                "machine"
            ],
            [
                "Both networks will use their own announcers for the bout.",
                "machine"
            ],
            [
                "Joshua, the British 2012 Olympic gold medalist, has fought exclusively for Showtime, while Klitschko has long had a deal with HBO for his fights.",
                "machine"
            ],
            [
                "The fight, which is expected to draw 90,000 to Wembley Stadium, features an undefeated champion in the big-hitting Joshua (18-0, 18 KOs) against Klitschko (64-4, 53 KOs), the long-running champion who lost his titles to Tyson Fury in his last fight in 2015.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 38,
        "sent_and_label": [
            [
                "Man City target Alexis Sanchez has no intention of staying at Arsenal.",
                "machine"
            ],
            [
                "Arsenal accepted a £60m bid, but the deal fell through when they were unable to sign Monaco’s Thomas Lemar as a replacement.",
                "human"
            ],
            [
                "City remain the favourites to sign Sanchez, who is keen on a reunion with his former Barcelona boss Pep Guardiola at the Etihad Stadium, even though fellow suitors Paris Saint-Germain would be able to tie him down to a pre-contract agreement from January.",
                "machine"
            ],
            [
                "Sanchez's desire to leave Arsenal has been evident for some time now, with the Chilean forward seeking a new challenge and a chance to compete for top trophies.",
                "machine"
            ],
            [
                "Despite Arsenal's efforts to keep him, Sanchez has made it clear that he sees his future elsewhere.",
                "machine"
            ],
            [
                "His potential move to Manchester City would undoubtedly strengthen the team, adding more firepower to an already formidable attacking lineup.",
                "machine"
            ],
            [
                "With the transfer window closing soon, all eyes are on Sanchez as he looks set to make a decisive move that could reshape the landscape of the Premier League.",
                "machine"
            ],
            [
                "City's pursuit of the talented forward has been relentless, and it appears that Sanchez is equally determined to make the switch.",
                "machine"
            ],
            [
                "Arsenal fans may be disappointed to see him go, but Sanchez's departure seems increasingly inevitable as he sets his sights on a new chapter in his career.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 340,
        "sent_and_label": [
            [
                "Police have said they are keeping an open mind on whether a series of raids and attempted thefts in Aberdeen are linked.",
                "machine"
            ],
            [
                "A four-figure sum of money was stolen from Nigg Bay Golf Club.",
                "machine"
            ],
            [
                "The Bobbin pub on King Street and the Goals soccer centre at the Bridge of Dee were also broken into, but nothing was stolen.",
                "machine"
            ],
            [
                "Murdo's Bar on Caincry Road, Kings Links Golf Centre and a Spar shop on Ashgrove Road were also targeted.",
                "machine"
            ],
            [
                "Residents are urged to remain vigilant and report any suspicious activity to the authorities.",
                "machine"
            ],
            [
                "Detectives are working tirelessly to gather evidence and identify those responsible for the spate of break-ins.",
                "machine"
            ],
            [
                "Detectives want to trace three men who were seen in the vicinity of some of the crimes.",
                "machine"
            ],
            [
                "They are described as being in their 20s and wearing dark clothing.",
                "machine"
            ],
            [
                "It is thought they may have had the use of a vehicle.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2030,
        "sent_and_label": [
            [
                "Authorities say an anthropologist will perform an autopsy on a severely decomposed body found inside a parked car in Detroit.",
                "machine"
            ],
            [
                "Wayne County Medical Examiner’s Office spokesman Lloyd Jackson says a Michigan State University anthropologist is scheduled to conduct the autopsy Tuesday.",
                "human"
            ],
            [
                "The body was discovered by a passerby who noticed a foul odor emanating from a garage in the neighborhood.",
                "machine"
            ],
            [
                "Police were called to the scene and upon investigation, found the decomposed remains in the car.",
                "machine"
            ],
            [
                "The identity of the deceased and the circumstances surrounding their death remain unknown at this time.",
                "machine"
            ],
            [
                "Investigators are working to determine how long the body had been in the vehicle and are looking into any potential connections to missing persons in the area.",
                "machine"
            ],
            [
                "The condition of the body has made it difficult to ascertain any immediate details about the individual, heightening the importance of the upcoming autopsy.",
                "machine"
            ],
            [
                "Neighbors in the area have expressed shock and concern over the discovery, with many hoping for swift answers to the unsettling situation.",
                "machine"
            ],
            [
                "The authorities have assured the community that they are diligently working to uncover the truth behind this mysterious and tragic incident.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2296,
        "sent_and_label": [
            [
                "The Episcopal Church of St. Simon in partnership with the local community has extended a helping hand to the Children in Crisis (CIC) organization, demonstrating their commitment to supporting vulnerable children in need.",
                "machine"
            ],
            [
                "Through various fundraising initiatives and volunteer efforts, the church has made a significant impact on the lives of children under the care of CIC.",
                "machine"
            ],
            [
                "The church members have actively participated in organizing events, donation drives, and volunteer programs to raise awareness and funds for CIC.",
                "machine"
            ],
            [
                "Their dedication and compassion have not only provided vital resources but also brought a sense of hope and joy to the children in crisis.",
                "machine"
            ],
            [
                "The recent collaboration between the Episcopal Church of St. Simon and CIC has resulted in tangible benefits for the children, including access to educational resources, healthcare, and emotional support.",
                "machine"
            ],
            [
                "The church's involvement has helped create a nurturing environment where children feel loved, supported, and encouraged to thrive despite their challenging circumstances.",
                "machine"
            ],
            [
                "The Children’s Neighborhood is a beautiful facility, built by the generous support of our community.",
                "machine"
            ],
            [
                "To learn more about Children in Crisis call 850-864-4242",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 642,
        "sent_and_label": [
            [
                "This week, Instagram has been flooded with stunning travel photos that have captured the hearts and imaginations of wanderlust-stricken users.",
                "machine"
            ],
            [
                "From breathtaking landscapes to vibrant cityscapes, the best travel photos on Instagram this week have taken us on a virtual journey around the world.",
                "machine"
            ],
            [
                "One standout image features the azure waters and pristine white sands of Bora Bora, a tropical paradise that seems almost too perfect to be real.",
                "machine"
            ],
            [
                "Another photo transports us to the bustling streets of Tokyo, where neon lights and ancient temples coexist harmoniously.",
                "machine"
            ],
            [
                "In addition to these popular destinations, lesser-known gems have also shone brightly on Instagram this week.",
                "machine"
            ],
            [
                "A serene shot of the Icelandic countryside under the dancing Northern Lights evokes a sense of magic and wonder, while a candid snapshot of a bustling Moroccan souk immerses us in the vibrant colors and rich culture of North Africa.",
                "machine"
            ],
            [
                "For better or worse, this is where we are.",
                "human"
            ],
            [
                "And no one can deny the power of a great photograph on Instagram and its ability to lure us like a scintillating siren.",
                "human"
            ],
            [
                "Let’s dive into the best this week has to offer!",
                "human"
            ],
            [
                "Antarctica 2018 is the year for an adventure.",
                "human"
            ],
            [
                "Traveling to Antarctica is the ultimate travel-cred holy grail.",
                "machine"
            ],
            [
                "It’s never cheap.",
                "human"
            ],
            [
                "It’s legit dangerous.",
                "human"
            ],
            [
                "And only a (relative) few have made the journey.",
                "human"
            ],
            [
                "You can either sail around the islands and mingle with penguins or you can go full-Shackleton and trek from the coast to the South Pole — truly becoming one of the mad ones.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2545,
        "sent_and_label": [
            [
                "The Bloomington Ice Garden has emerged as a powerhouse in the Hockeyville USA competition, making it to the final four teams.",
                "machine"
            ],
            [
                "The ice arena, located in Bloomington, has been a hub of excitement and energy as the team continues to showcase their talent and determination on the ice.",
                "machine"
            ],
            [
                "Fans have been flooding the arena to show their support for the Bloomington Ice Garden team, with cheers echoing through the stands during each thrilling game.",
                "machine"
            ],
            [
                "The players have been giving it their all, displaying exceptional skill and teamwork as they strive to bring home the championship title.",
                "machine"
            ],
            [
                "As the competition heats up, anticipation is building among both players and fans alike.",
                "machine"
            ],
            [
                "The Bloomington Ice Garden team is ready to face their next opponents head-on, with their eyes set firmly on the prize.",
                "machine"
            ],
            [
                "Stay tuned as the final games unfold and the ultimate winner is crowned in this thrilling competition.",
                "machine"
            ],
            [
                "The snow melts and what's piled up along the roads over the winter begins to appear.",
                "machine"
            ],
            [
                "Carla from Edina noticed the trash along the highways, so she wants to know: Who picks it up?",
                "machine"
            ],
            [
                "Good Question.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2925,
        "sent_and_label": [
            [
                "PHILADELPHIA — Alex Louin scored with 43 seconds left and she and Adrianna Hahn made 3 of 5 free throws as No.",
                "machine"
            ],
            [
                "22 Villanova held off Big 5 rival Temple 69-65 on Sunday for the Wildcats’ best start in 37 years.",
                "human"
            ],
            [
                "Villanova is 9-0 to start a season for the first time since the 1979-80 campaign.",
                "machine"
            ],
            [
                "Temple (7-3), which led by as many as eight points in the second quarter, cut into a 10-point deficit over the game’s last six minutes, coming as close as 64-61 on a Tanaya Atkinson layup with 1:13 remaining.",
                "machine"
            ],
            [
                "Louden scored after a timeout and the Wildcats held on.",
                "machine"
            ],
            [
                "Hahn led Villanova with 19 points, her 39th game in double figures, Louin added 15, Megan Quinn 12 and Jannah Tucker 10.",
                "machine"
            ],
            [
                "Atkinson led the Owls with a game-high 24 points and a season-high 18 rebounds, her ninth double-double, Mia Davis scored 13 points.",
                "machine"
            ],
            [
                "The victory marks a significant milestone for Villanova, showcasing their strength and determination on the court.",
                "machine"
            ],
            [
                "The Wildcats displayed resilience in the face of Temple's challenges, ultimately securing the win in a thrilling matchup.",
                "machine"
            ],
            [
                "With key contributions from Hahn, Louin, Quinn, and Tucker, Villanova's balanced performance highlighted their depth and skill.",
                "machine"
            ],
            [
                "On the other side, Atkinson's standout performance for Temple demonstrated her leadership and scoring prowess.",
                "machine"
            ],
            [
                "The game provided fans with an exciting display of competitive basketball, solidifying Villanova's undefeated record and their status as a formidable force in women's college basketball.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2735,
        "sent_and_label": [
            [
                "FARMERSBURG, Ind.",
                "human"
            ],
            [
                "- The residents of Sullivan County continue to seek justice in the cold case murder that has haunted the community for years.",
                "human"
            ],
            [
                "The case involves the mysterious death of a local farmer, John Doe, whose body was discovered on his property in Farmersburg with signs of foul play in 2010.",
                "machine"
            ],
            [
                "Despite extensive investigations and efforts by law enforcement, the case remains unsolved, leaving many unanswered questions and a sense of unease in the tight-knit community.",
                "machine"
            ],
            [
                "Family members, friends, and concerned citizens have not given up hope in finding the truth behind John Doe's tragic death.",
                "machine"
            ],
            [
                "They continue to hold vigils, raise awareness, and push for authorities to revisit the case and explore new leads.",
                "machine"
            ],
            [
                "The lack of closure has taken a toll on the community, with many still grappling with the loss and the uncertainty surrounding the circumstances of the crime.",
                "machine"
            ],
            [
                "As the years pass, the determination to find justice for John Doe only grows stronger.",
                "machine"
            ],
            [
                "The Sullivan County Cold Case Task Force remains committed to solving the case and bringing closure to the family and community.",
                "machine"
            ],
            [
                "With renewed efforts and support from the public, there is optimism that the truth will eventually come to light, providing solace and a sense of justice for all those affected by this heinous crime.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3310,
        "sent_and_label": [
            [
                "A court case concerning the former chief executive of Shirebrook-based Sports Direct, David Forsey, and the collapse of the group’s fashion retailer USC has been further adjourned.",
                "human"
            ],
            [
                "Forsey’s case was heard at Chesterfield magistrates’ court on Tuesday concerning USC which is also known as West Coast Capital and was adjourned until October 15.",
                "human"
            ],
            [
                "Forsey is facing accusations of failing to notify authorities about redundancy plans for USC employees, which is a legal requirement in such situations.",
                "machine"
            ],
            [
                "The collapse of USC has raised concerns about the treatment of workers and the responsibilities of company executives.",
                "machine"
            ],
            [
                "The case has drawn attention to the importance of transparency and compliance with employment laws, especially in times of organizational changes and financial difficulties.",
                "machine"
            ],
            [
                "The upcoming court date will shed more light on the allegations against Forsey and the implications for both the company and its employees.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2439,
        "sent_and_label": [
            [
                "Apple has recently released iOS 11.3.1, addressing a critical issue affecting third-party iPhone 8 displays.",
                "machine"
            ],
            [
                "Users had reported instances of unresponsiveness on their iPhone 8 screens after updating to previous versions of iOS.",
                "machine"
            ],
            [
                "The update aims to rectify this problem, ensuring that third-party displays function properly on the device.",
                "machine"
            ],
            [
                "This issue has been a persistent concern for iPhone 8 users since iOS 11.1, with speculations suggesting that Apple's security measures, particularly regarding TouchID and FaceID sensors, may have contributed to the problem.",
                "machine"
            ],
            [
                "Some aftermarket companies have raised concerns that this could be a deliberate attempt to discourage users from seeking repairs from third-party shops.",
                "machine"
            ],
            [
                "iOS 11.3.1 is expected to be available to customers shortly.",
                "human"
            ],
            [
                "Additionally, Apple is already working on a beta version of iOS 11.4, which is anticipated to be released to developers by late May or early June.",
                "machine"
            ],
            [
                "According to our report, this is an issue that dates back to iOS 11.1, and could somehow be tied to the company wanting to lock downTouchID and FaceID sensors for security reasons.",
                "human"
            ],
            [
                "Or, as some aftermarket companies claim, could also be a way to damage trust in third-party repair shops.",
                "human"
            ],
            [
                "iOS 11.3.1 will likely be available to customers soon.",
                "human"
            ],
            [
                "Apple is also running a beta version of iOS 11.4 for developers, which 9to5Mac says will likely be out in late May or early June.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1243,
        "sent_and_label": [
            [
                "Indianapolis, IN - In a bid to support local food pantries and combat food insecurity, the 'Buy 2, Give 1' initiative has gained momentum at the Original Farmers’ Market.",
                "human"
            ],
            [
                "The innovative program encourages shoppers to purchase two items and donate one to those in need.",
                "machine"
            ],
            [
                "The initiative has seen a heartwarming response from the community, with many patrons actively participating and contributing to the cause.",
                "machine"
            ],
            [
                "Volunteers at the market have been instrumental in coordinating the donations and ensuring they reach local food pantries promptly.",
                "machine"
            ],
            [
                "Every Wednesday, the Original Farmers’ Market gathers donations and delivers them to local food pantries.",
                "machine"
            ],
            [
                "This week, the donations benefited Horizon House, a day shelter connecting the homeless with resources and basic amenities.",
                "machine"
            ],
            [
                "“That’s an important step that people in Indianapolis can take to help us, help our neighbors who happen to be food insecure or those who are using social service networks to feed their families and to stay healthy with nutritious food,” Hogsett said.",
                "machine"
            ],
            [
                "The mayor has been working on several projects aiming to fight food insecurity in the city.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1241,
        "sent_and_label": [
            [
                "FILE - In this May 11, 2018, file photo, Philadelphia 76ers general manager Bryan Colangelo speaks during a news conference at the NBA basketball team's practice facility in Camden, N.J. Colangelo is denying a report connecting the executive to Twitter accounts that criticized Sixers players Joel Embiid and Markelle Fultz, among other NBA figures.",
                "human"
            ],
            [
                "The allegations surfaced after an investigation into anonymous Twitter accounts that shared sensitive team information and disparaged players.",
                "machine"
            ],
            [
                "The incident has raised questions about professionalism and ethics within the organization.",
                "machine"
            ],
            [
                "Colangelo has yet to address the specific accusations but has emphasized his commitment to the team and its success.",
                "machine"
            ],
            [
                "The situation remains under scrutiny as the 76ers and the NBA community await further developments.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2413,
        "sent_and_label": [
            [
                "In a gripping turn of events, Bangladesh's Mominul Haque fell for a valiant 176 in the ongoing first innings against Sri Lanka.",
                "machine"
            ],
            [
                "The left-handed batsman showcased skill and determination, guiding his team to a formidable total before being dismissed.",
                "machine"
            ],
            [
                "Mominul's innings included a mix of solid defense and elegant stroke play, providing a strong foundation for Bangladesh's performance.",
                "machine"
            ],
            [
                "Despite his departure, Mahmudullah held firm at the crease, steadily accumulating runs alongside Sunzamul Islam as Bangladesh headed into the lunch break.",
                "human"
            ],
            [
                "Earlier, Rangana Herath's masterful bowling display rattled the Bangladeshi lineup, claiming crucial wickets to swing momentum in Sri Lanka's favor.",
                "human"
            ],
            [
                "The veteran spinner's early strikes put pressure on the hosts, setting the stage for an intriguing battle heading into the next session.",
                "machine"
            ],
            [
                "Mahmudullah was batting on 49 with Sunzamul Islam on 23 at the lunch break.",
                "machine"
            ],
            [
                "Earlier, Rangana Herath inspired Sri Lanka get back into the game early in the morning session.",
                "machine"
            ],
            [
                "The veteran left-arm spinner struck twice to dismiss Mominul and Mosaddek Hossain in the first seven overs of the day.",
                "machine"
            ],
            [
                "Bangladesh resumed the day on 374-4.",
                "machine"
            ],
            [
                "Mominul added just one run to his overnight tally while Mosaddek made 8.",
                "human"
            ],
            [
                "Mehidy Hasan then counterattacked to keep Sri Lanka frustrated, but was run out for 20 trying to score a third run.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1270,
        "sent_and_label": [
            [
                "In a significant development aimed at easing tensions, India and Pakistan have agreed to a ceasefire along the Line of Control (LoC) in the disputed region of Kashmir.",
                "machine"
            ],
            [
                "The decision to implement a truce on the border, which has been marred by frequent exchanges of fire and shelling, was announced by both countries' military officials simultaneously.",
                "machine"
            ],
            [
                "The agreement, reached after discussions between the Director Generals of Military Operations (DGMOs) of India and Pakistan, is seen as a positive step towards restoring peace and stability in the region.",
                "machine"
            ],
            [
                "The ceasefire is expected to provide relief to the civilian population living in the border areas, who have borne the brunt of the hostilities for years.",
                "machine"
            ],
            [
                "The truce comes after a series of recent skirmishes that resulted in casualties on both sides, prompting calls for de-escalation and dialogue.",
                "machine"
            ],
            [
                "The move has been welcomed by the international community, with hopes that it will pave the way for renewed diplomatic efforts to address the underlying issues between the two nuclear-armed neighbors.",
                "machine"
            ],
            [
                "Eager to restart their lives and return home, many were hopeful that the truce would stick, but not confident.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 119,
        "sent_and_label": [
            [
                "GENEVA (AP) — The U.N. human rights office says 206 companies — mostly Israeli and American — are facing a review of their business practices involving Israeli settlements that are considered illegal under international law.",
                "machine"
            ],
            [
                "In a long-awaited report, the rights office said more resources are needed to handle the complex and unprecedented task of compiling what some critics call an unfair \"blacklist\" and a sign of alleged anti-Israel bias at the U.N.",
                "machine"
            ],
            [
                "The report comes after years of debate and controversy surrounding the issue of Israeli settlements in the occupied Palestinian territories.",
                "machine"
            ],
            [
                "The U.N. has been under pressure to take action against businesses operating in these settlements, which are viewed as a major obstacle to peace efforts in the region.",
                "machine"
            ],
            [
                "The review process is expected to be lengthy and contentious, with potential implications for the companies involved and the broader political landscape in the Middle East.",
                "machine"
            ],
            [
                "The 16-page report released Wednesday does not cite any companies by name.",
                "human"
            ],
            [
                "It says the rights office has contacted 64 companies, but that it would not release any names until all 206 companies had been contacted.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1346,
        "sent_and_label": [
            [
                "MINNEAPOLIS (WCCO) — An 11-year-old boy is in the hospital after he was struck by a car outside of a school in Alexandria Tuesday afternoon.",
                "machine"
            ],
            [
                "The incident occurred during school dismissal hours when the boy was leaving the elementary school premises.",
                "machine"
            ],
            [
                "According to eyewitnesses, the boy was crossing the street in a marked crosswalk when a car failed to stop and hit him.",
                "machine"
            ],
            [
                "Emergency services were immediately called to the scene, and the boy was rushed to the nearest hospital for treatment of his injuries.",
                "machine"
            ],
            [
                "The Alexandria Police Department has launched an investigation into the circumstances surrounding the accident.",
                "machine"
            ],
            [
                "Authorities are working to determine the cause of the incident and whether any charges will be filed against the driver involved.",
                "machine"
            ],
            [
                "The school administration has expressed deep concern for the injured student and is providing support to the affected families during this difficult time.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 370,
        "sent_and_label": [
            [
                "GUATEMALA CITY (AP) — Authorities in Guatemala have raised by more than 130 the number of people officially missing from last month's deadly eruption of the Volcano of Fire.",
                "machine"
            ],
            [
                "The country's disaster agency says in a statement that the new figure is 332, up from 197 previously.",
                "machine"
            ],
            [
                "It said Wednesday that the revision followed a review of nearly 200,000 records and verifying lists of people living in shelters.",
                "human"
            ],
            [
                "The Volcano of Fire is one of the region's most active, located to the southwest of Guatemala City.",
                "machine"
            ],
            [
                "Authorities have confirmed at least 113 deaths from the June 3 eruption, which sent superheated flows raging through small villages.",
                "machine"
            ],
            [
                "The eruption of the Volcano of Fire has left a trail of devastation in its wake, with entire communities being engulfed by ash and lava.",
                "machine"
            ],
            [
                "Rescue efforts have been ongoing, but the increased number of missing persons has raised concerns about the scale of the tragedy.",
                "machine"
            ],
            [
                "The authorities are working tirelessly to locate and identify those who are unaccounted for, while also providing support and assistance to the affected families.",
                "machine"
            ],
            [
                "The impact of this natural disaster will be felt for years to come, as Guatemala continues to grapple with the aftermath of this catastrophic event.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1449,
        "sent_and_label": [
            [
                "President Trump's administration is set to unveil a new opioid initiative that includes proposals to seek the death penalty for certain drug traffickers.",
                "machine"
            ],
            [
                "The plan aims to combat the ongoing opioid crisis, which has devastated communities across the country.",
                "machine"
            ],
            [
                "Under this initiative, individuals involved in trafficking large quantities of opioids that result in death could face the ultimate punishment.",
                "machine"
            ],
            [
                "Critics of the proposal argue that the death penalty is not an effective solution to the opioid crisis and may not address the root causes of addiction.",
                "machine"
            ],
            [
                "However, supporters believe that harsh penalties are necessary to deter drug traffickers and protect communities from the devastating effects of opioids.",
                "machine"
            ],
            [
                "\"We have a problem of overusing,\" the official said.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 526,
        "sent_and_label": [
            [
                "Valley City High School Snow Week will be held Monday, Feb. 5 through Saturday, Feb. 10.",
                "machine"
            ],
            [
                "The event promises a week full of exciting activities and events for students and the community to enjoy.",
                "machine"
            ],
            [
                "Festivities will include themed dress-up days, snow sculpting contests, and a winter sports pep rally.",
                "machine"
            ],
            [
                "Students are encouraged to participate in the various competitions and showcase their school spirit.",
                "machine"
            ],
            [
                "Snow Week is a long-standing tradition at VCHS that brings the community together in a celebration of winter and school pride.",
                "machine"
            ],
            [
                "This free community event will consist of the VCHS pep band, cheerleaders, skits, the money jar-staff challenge, junior varsity dance team, and an introduction of all students participating in Hi-Liner winter sports and organizations.",
                "human"
            ],
            [
                "More on this story can be found in the Feb. 2 edition of the Times-Record.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2266,
        "sent_and_label": [
            [
                "Dennis Edwards, the legendary lead singer of The Temptations and Motown icon, has passed away at the age of 74.",
                "machine"
            ],
            [
                "Edwards' family confirmed his death to CBS.",
                "human"
            ],
            [
                "Edwards joined the The Temptations in 1968.",
                "machine"
            ],
            [
                "Though he wasn't an original member of the group, he sang lead vocals on some of the band's biggest hits, including \"Papa Was a Rollin' Stone\" and \"I Can't Get Next to You.\"",
                "machine"
            ],
            [
                "He stayed with band until 1977, and later returned in 1980.",
                "machine"
            ],
            [
                "Edwards would have turned 75 on Saturday.",
                "machine"
            ],
            [
                "More on this as it develops.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3231,
        "sent_and_label": [
            [
                "FILE - In this June 25, 2017 file photo, Trey Songz performs at the BET Awards at the Microsoft Theater in Los Angeles.",
                "human"
            ],
            [
                "Singer Trey Songz has been arrested on allegations of punching a woman at a party in Los Angeles.",
                "machine"
            ],
            [
                "The incident reportedly occurred during NBA All-Star weekend.",
                "machine"
            ],
            [
                "The woman involved accused Songz of striking her in the face after she spoke to another man at the party.",
                "machine"
            ],
            [
                "Law enforcement officials have confirmed the arrest and are investigating the matter further.",
                "machine"
            ],
            [
                "Songz, known for his R&B hits, has not yet commented on the allegations.",
                "machine"
            ],
            [
                "More details are expected to emerge as the investigation unfolds.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2381,
        "sent_and_label": [
            [
                "MINNEAPOLIS (WCCO) – The Minnesota Timberwolves announced on Wednesday they’ve signed guard Derrick Rose for the 2018-19 season.",
                "machine"
            ],
            [
                "The Timberwolves reached an agreement to bring back Rose shortly after NBA free agency started earlier this week.",
                "machine"
            ],
            [
                "He was originally signed by the Timberwolves as a free agent for last season back on March 8.",
                "machine"
            ],
            [
                "Rose appeared in 25 regular season games between playing for Minnesota and Cleveland last season.",
                "machine"
            ],
            [
                "He averaged 8.4 points per game and shot 43.5 percent from the field.",
                "machine"
            ],
            [
                "He appeared in all five of the Timberwolves’ playoff games against the Houston Rockets and averaged 14.2 points off the bench while shooting nearly 51 percent from the field.",
                "machine"
            ],
            [
                "Rose, a former NBA MVP, has been a key player off the bench for the Timberwolves, providing valuable scoring and playmaking abilities.",
                "machine"
            ],
            [
                "His experience and leadership have been instrumental in guiding the team, especially during crucial moments in the playoffs.",
                "machine"
            ],
            [
                "The Timberwolves are optimistic about Rose's return for the upcoming season and believe he will continue to make significant contributions on both ends of the court.",
                "machine"
            ],
            [
                "With Rose back in the mix, the Timberwolves are looking to build on their playoff experience and make a deeper run in the postseason.",
                "machine"
            ],
            [
                "Rose's presence adds depth and versatility to the team's roster, providing head coach Tom Thibodeau with more options to utilize throughout the season.",
                "machine"
            ],
            [
                "Fans are excited to see Rose back in a Timberwolves jersey and are hopeful for a successful season ahead.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 194,
        "sent_and_label": [
            [
                "OAKLAND, Calif. — Golden State forward Andre Iguodala will be out for Game 1 of the NBA Finals on Thursday night as he recovers from a bone bruise in his left knee that cost him the final four games of the Western Conference finals.",
                "machine"
            ],
            [
                "The Warriors said Iguodala, who was injured in Game 3 against the Rockets on May 20, was evaluated Tuesday and is making progress but still has the bruise and inflammation of the nerve surrounding his knee.",
                "machine"
            ],
            [
                "Iguodala's absence will be a significant blow to the Warriors as they face the Cleveland Cavaliers in a highly anticipated Finals rematch.",
                "machine"
            ],
            [
                "Known for his defensive prowess and playmaking ability, Iguodala's experience and versatility will be sorely missed on the court.",
                "machine"
            ],
            [
                "Head coach Steve Kerr will need to adjust his lineup and rotations to compensate for Iguodala's absence, likely giving more minutes to players like Shaun Livingston and Nick Young to fill the void left by the veteran forward.",
                "machine"
            ],
            [
                "Kevin Love's status for Cleveland remained unclear as he went through the concussion protocol after he was injured in Game 6 of the Eastern Conference finals against Boston.",
                "machine"
            ],
            [
                "He wasn't scheduled to attend media day Wednesday at Oracle Arena, where the Warriors host the series opener.",
                "machine"
            ],
            [
                "___",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2570,
        "sent_and_label": [
            [
                "Drinking alcohol can give you more than bad breath.",
                "machine"
            ],
            [
                "A new study finds it can change the bacteria in your mouth and not for the better.Researchers say people who routinely drink one or more alcoholic beverages a day may have an overabundance of bad bacteria in their mouth, compared to nondrinkers.",
                "machine"
            ],
            [
                "It can lead to lead to gum disease, heart problems and even some cancers.",
                "machine"
            ],
            [
                "\"Our study offers clear evidence that drinking is bad for maintaining a healthy balance of microbes in the mouth and could help explain why drinking, like smoking, leads to bacterial changes already tied to cancer and chronic disease,\" says study senior investigator and epidemiologist Jiyoung Ahn, PhD.Possible explanations for drinking-related microbiome imbalances, Ahn says, could be that acids in alcoholic beverages make the oral environment hostile for certain bacteria to grow.",
                "machine"
            ],
            [
                "Possible explanations for drinking-related microbiome imbalances, Ahn says, could be that acids in alcoholic beverages make the oral environment hostile for certain bacteria to grow.",
                "human"
            ],
            [
                "This imbalance in the oral microbiome can have far-reaching consequences beyond oral health.",
                "machine"
            ],
            [
                "The findings suggest a potential link between alcohol consumption, changes in oral bacteria, and the increased risk of developing serious health conditions.",
                "machine"
            ],
            [
                "These results underscore the importance of understanding the impact of alcohol on oral health and overall well-being.",
                "machine"
            ],
            [
                "Practicing good oral hygiene and limiting alcohol consumption may help maintain a healthy balance of oral bacteria and reduce the risk of associated health issues.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2268,
        "sent_and_label": [
            [
                "Johnny Manziel: Alcohol, bipolar disorder nearly ruined me Johnny Manziel now understands his “huge downfall.” The former first-round draft pick opened up to “Good Morning America” about his battles with alcohol and said he has been diagnosed with bipolar...",
                "human"
            ],
            [
                "This is what a psychotic breakdown actually feels like One sunny afternoon eight years ago, lawyer Zack McDermott sprinted through Manhattan’s Tompkins Square Park, convinced he was being filmed for his own TV show.",
                "human"
            ],
            [
                "In a psychotic break, he... Elon Musk tells Twitter he might be bipolar When someone asked if he is bipolar, Musk responded, “Yeah.",
                "human"
            ],
            [
                "This candid admission from the tech entrepreneur and billionaire highlights how mental health issues can affect individuals from all walks of life, emphasizing the importance of breaking the stigma surrounding mental health discussions.",
                "machine"
            ],
            [
                "Musk's openness about his potential bipolar diagnosis encourages others to seek help and support if they are facing similar challenges.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2167,
        "sent_and_label": [
            [
                "Country music star Thomas Rhett has announced an exciting collaboration with pop sensation Selena Gomez on his upcoming album.",
                "machine"
            ],
            [
                "The unexpected pairing has generated significant buzz among fans of both artists, who are eager to hear the unique blend of their musical styles.",
                "machine"
            ],
            [
                "Rhett, known for his chart-topping hits and dynamic performances, expressed his enthusiasm for working with Gomez, citing her impressive vocal abilities and versatile talent as reasons for the collaboration.",
                "machine"
            ],
            [
                "“We cut 22 songs, which is way too many songs, and I think the next few months is going to be singing all those, getting them all mixed and then trying to narrow down which ones are the keepers.” In addition to Gomez, the new album features an appearance by Rhett’s father Rhett Akins, and Maren Morris, his duet partner on his current single “Craving You.”",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1497,
        "sent_and_label": [
            [
                "NEW YORK (AP) — The latest on developments in financial markets (All times local): 9:35 a.m. Big gains in consumer prices and retail sales are sending bond prices lower and yields higher in early trading.",
                "machine"
            ],
            [
                "Bank stocks rose along with bond yields, but most other stocks fell.",
                "machine"
            ],
            [
                "The yield on the 10-year Treasury note rose to 2.51 percent Wednesday, up from 2.47 percent late Tuesday.",
                "machine"
            ],
            [
                "The higher bond yields sent high-dividend stocks broadly lower for the second day running.",
                "human"
            ],
            [
                "Utilities, real estate companies and phone companies fell more than the rest of the market.",
                "human"
            ],
            [
                "The Standard & Poor's 500 index fell 1 point to 2,336.",
                "human"
            ],
            [
                "Investors are closely watching the strong economic data, which is driving the rise in bond yields.",
                "machine"
            ],
            [
                "The increase in consumer prices and retail sales signals a robust economy, leading to expectations of potential interest rate hikes by the Federal Reserve.",
                "machine"
            ],
            [
                "This anticipation is impacting various sectors differently, with bank stocks benefiting from higher yields while high-dividend stocks are facing pressure.",
                "human"
            ],
            [
                "Market analysts suggest that continued positive economic indicators could further influence bond yields and stock performance in the coming days.",
                "machine"
            ],
            [
                "The mixed reactions across sectors reflect the market's response to changing economic conditions, highlighting the interconnected nature of financial markets and economic data.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 827,
        "sent_and_label": [
            [
                "Police are continuing their search for two out of three suspects who robbed a McDonald's located off 152-Hwy and I-35.",
                "machine"
            ],
            [
                "The robbery took place yesterday evening, and authorities are urging anyone with information to come forward.",
                "machine"
            ],
            [
                "The third suspect was apprehended shortly after the incident, but the remaining two are still at large.",
                "machine"
            ],
            [
                "It's not clear how many customers or employees were at the restaurant at the time.",
                "machine"
            ],
            [
                "Police have said no one was physically injured during the robbery.",
                "machine"
            ],
            [
                "However, the suspects did manage to flee the scene with an undisclosed amount of cash.",
                "machine"
            ],
            [
                "Investigators are reviewing surveillance footage and interviewing witnesses to gather more information about the suspects and their whereabouts.",
                "machine"
            ],
            [
                "The community is shaken by this brazen crime, and residents are encouraged to remain vigilant and report any suspicious activity to the authorities.",
                "machine"
            ],
            [
                "Anyone with information related to the robbery is urged to contact the police department to assist in the ongoing investigation.",
                "machine"
            ],
            [
                "The safety and security of the public are of utmost importance, and law enforcement is working diligently to apprehend the remaining suspects.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 263,
        "sent_and_label": [
            [
                "British diver Tom Daley married Milk screenwriter Dustin Lance Black in May 2017, but the newlyweds just posted their wedding video online and will donate proceeds from the video to LGBT+ Switchboard and It Gets Better.",
                "machine"
            ],
            [
                "The couple met at a party in 2013, and Daley came out as gay later that year.",
                "machine"
            ],
            [
                "They made their first public appearance in 2014.",
                "machine"
            ],
            [
                "The two got hitched at Bovey Castle in Devon, England, surrounded by 50 close friends and relatives.",
                "machine"
            ],
            [
                "Black gushed, “When Tom and I met four years ago, I knew instantly that I was in trouble.",
                "human"
            ],
            [
                "I knew I’d met my match.",
                "human"
            ],
            [
                "The heartwarming video captures the intimate moments of their special day, from the exchanging of vows to the joyous celebrations with their loved ones.",
                "machine"
            ],
            [
                "The couple's love and happiness radiate through the screen, showcasing their genuine connection and deep affection for each other.",
                "machine"
            ],
            [
                "In addition to sharing their love story with the world, Daley and Black have decided to use the video as a platform to support important causes.",
                "machine"
            ],
            [
                "By donating the proceeds to LGBT+ Switchboard and It Gets Better, they are not only celebrating their union but also advocating for LGBTQ+ rights and providing support to those in need within the community.",
                "machine"
            ],
            [
                "Fans and supporters have flooded social media with messages of love and congratulations for the couple, praising their generosity and commitment to giving back.",
                "machine"
            ],
            [
                "The wedding video has been met with an overwhelmingly positive response, with many touched by the couple's love story and charitable efforts.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 654,
        "sent_and_label": [
            [
                "Jets rookie wide receiver ArDarius Stewart is currently on the road to recovery after undergoing two operations.",
                "machine"
            ],
            [
                "The third-round draft pick from Alabama had the surgeries within the past two weeks.",
                "machine"
            ],
            [
                "Despite participating in rookie minicamp last month, Stewart required the procedures to address his health concerns.",
                "machine"
            ],
            [
                "Head coach Todd Bowles reassured fans that Stewart is expected to be fully recovered and prepared for the start of training camp in late July, stating that the young player should be \"good to go\" by then.",
                "machine"
            ],
            [
                "Meanwhile, fellow rookie receiver Chad Hansen, a fourth-round pick from California, sustained a knee injury during practice, causing him to sit out Wednesday's session.",
                "machine"
            ],
            [
                "Bowles downplayed the severity of Hansen's injury, describing it as minor soreness rather than a significant issue.",
                "machine"
            ],
            [
                "The third-round draft pick out of Alabama had the injuries before joining the Jets, coach Todd Bowles said.",
                "machine"
            ],
            [
                "Although Stewart participated in rookie minicamp last month, he needed to have the procedures during the past two weeks.",
                "human"
            ],
            [
                "Bowles says Wednesday that Stewart should be ''good to go'' for the start of training camp in late July.",
                "human"
            ],
            [
                "Fellow rookie receiver Chad Hansen, a fourth-rounder from California, hurt a knee Tuesday and didn't participate in practice Wednesday.",
                "machine"
            ],
            [
                "Bowles says only that the knee is sore and it's not a serious injury.",
                "machine"
            ],
            [
                "--- For more NFL coverage: http://www.pro32.ap.org and http://www.twitter.com/AP-NFL",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3358,
        "sent_and_label": [
            [
                "MANCHESTER, England (AP) — Manchester City manager Pep Guardiola says Leroy Sane will be out for \"six, seven weeks\" after sustaining ankle ligament damage during the team's FA Cup win over Cardiff.",
                "machine"
            ],
            [
                "Sane's absence leaves the Premier League leaders short of attacking options in a crucial part of the season, with the Germany winger potentially missing up to 11 matches in four competitions.",
                "machine"
            ],
            [
                "That includes the League Cup final.",
                "human"
            ],
            [
                "Guardiola expressed his disappointment over Sane's injury, acknowledging the significant blow to the squad.",
                "machine"
            ],
            [
                "The manager highlighted Sane's importance in City's attacking setup and emphasized the need for other players to step up in his absence.",
                "machine"
            ],
            [
                "Sane's injury comes at a challenging time for the team as they compete on multiple fronts, increasing the pressure on the remaining players to deliver consistent performances.",
                "machine"
            ],
            [
                "City will be closely monitoring Sane's recovery progress as they aim to navigate this period without one of their key players.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 655,
        "sent_and_label": [
            [
                "Update (8/14/17 at 3:30 a.m.): According to 911 officials, one person has died after the vehicle accident on West Pike Street early Sunday morning.",
                "human"
            ],
            [
                "Officials have not released the victim's name at this time.",
                "machine"
            ],
            [
                "The incident occurred when a vehicle lost control, striking a tree along West Pike Street in Clarksburg.",
                "machine"
            ],
            [
                "Emergency responders quickly arrived at the scene and pronounced the victim deceased.",
                "machine"
            ],
            [
                "The cause of the accident is still under investigation, and authorities are urging caution in the area as the cleanup continues.",
                "machine"
            ],
            [
                "The accident resulted in a tree falling on W. Pike Street, which prompted officials to temporarily close the road.",
                "machine"
            ],
            [
                "Clarksburg Police along with DOH crews worked to clean up debris, direct traffic and work to remove the tree hours after the accident.",
                "machine"
            ],
            [
                "Stay with 12 News for updates on this developing story.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 674,
        "sent_and_label": [
            [
                "Colin Ryan has become the second member of Clare's 2013 All-Ireland-winning team to announce his retirement this week.",
                "machine"
            ],
            [
                "The Newmarket-on-Fergus clubman follows in the footsteps of Brendan Bugler by confirming his decision to step away from the inter-county scene.",
                "machine"
            ],
            [
                "Ryan's departure marks the end of an era for Clare hurling, as the talented forward played a crucial role in their success during the historic 2013 campaign.",
                "machine"
            ],
            [
                "During his time with the Clare team, Ryan showcased his exceptional skill and dedication, earning the admiration of fans and teammates alike.",
                "machine"
            ],
            [
                "His accurate free-taking and leadership on the field will be sorely missed as Clare looks to rebuild and regroup for future seasons.",
                "human"
            ],
            [
                "As Ryan bids farewell to the inter-county stage, he leaves behind a legacy of hard work, determination, and success that will be remembered by Clare supporters for years to come.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 453,
        "sent_and_label": [
            [
                "Want Warriors news in your inbox?",
                "human"
            ],
            [
                "Cavaliers' big man Kevin Love is notably absent from NBA Finals Media Day due to a lingering injury concern.",
                "machine"
            ],
            [
                "Love, who has been a key player for the Cavaliers throughout the season, is dealing with a lower body injury that has prompted the team to exercise caution.",
                "machine"
            ],
            [
                "The decision to hold Love out of Media Day was made in consultation with the medical staff to prioritize his recovery and ensure he is fully fit for the upcoming games.",
                "machine"
            ],
            [
                "Despite his absence, Love remains optimistic about his chances of returning to the court soon and contributing to the team's efforts in the Finals.",
                "machine"
            ],
            [
                "Cavaliers fans are eagerly awaiting updates on Love's condition and are hopeful for his swift recovery to bolster the team's chances against the Warriors.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2862,
        "sent_and_label": [
            [
                "In recent developments, David Yassky, the former New York City Taxi and Limousine Commission chairman, has been appointed as the new head of the city’s Department of Transportation.",
                "machine"
            ],
            [
                "Yassky, known for his experience in public service and transportation issues, brings a wealth of knowledge to his new role.",
                "machine"
            ],
            [
                "His appointment comes at a critical time as the city faces pressing transportation challenges, including improving infrastructure, reducing traffic congestion, and enhancing public transit.",
                "machine"
            ],
            [
                "Yassky's background in urban planning and his track record of working collaboratively with various stakeholders make him a strong choice for this important position.",
                "machine"
            ],
            [
                "As he steps into his new role, Yassky is expected to focus on modernizing the city’s transportation systems and addressing the evolving needs of New Yorkers.",
                "machine"
            ],
            [
                "Paterson’s escalating call for serious budget cuts could not be clearer: This time, our fiscal crisis is different.",
                "human"
            ],
            [
                "It was the same message Mayor Bloomberg sent... TIME TO CLEAN UP RECENT headlines have ex posed gaping flaws in the city’s budget process: The tradition of letting local elected officials “earmark” modest amounts of funding for neighborhood groups – little leagues,...",
                "human"
            ],
            [
                "FAITH, FUNDS & THE CITY CAN you tell the difference between a youth soccer league organized by a church and a youth soccer league organized by a religious school?",
                "human"
            ],
            [
                "Neither can we – but, according...",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2689,
        "sent_and_label": [
            [
                "OTTAWA — Dozens of activists championing the rights of women and girls are gathering in Ottawa this week to make sure Prime Minister Justin Trudeau remembers his promise to bring along his lauded feminist credentials when he hosts G7 leaders at a resort in La Malbaie, Que., in June.",
                "machine"
            ],
            [
                "The Liberal government is making gender equality a major theme of its G7 presidency this year, including by pushing for measures aimed at boosting the economic empowerment of women and increasing female participation in the fields of science, technology, engineering and mathematics.",
                "machine"
            ],
            [
                "The W7 summit — with the 'W' standing for 'women' — that opens tomorrow is a way to ensure the voices of feminist activists from around the world are heard around that exclusive table.",
                "human"
            ],
            [
                "Feminists are calling for concrete action, not just \"platitudes,\" when it comes to addressing the systemic issues that continue to hinder gender equality globally.",
                "machine"
            ],
            [
                "They are demanding accountability and tangible commitments from G7 leaders to implement policies that will advance the rights and opportunities of women and girls.",
                "machine"
            ],
            [
                "The activists are stressing the importance of not just talking about gender equality but taking meaningful steps to address the existing disparities in various sectors, such as education, employment, healthcare, and political representation.",
                "machine"
            ],
            [
                "The gathering in Ottawa serves as a platform for feminist voices to push for real change and to hold leaders accountable for their promises.",
                "machine"
            ],
            [
                "The call for action is loud and clear, emphasizing the urgency of creating a more equitable and inclusive world for all.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2849,
        "sent_and_label": [
            [
                "In a tense moment during the game between the Chicago Cubs and the Pittsburgh Pirates, tensions flared as Cubs' runner Jake Marisnick collided with Pirates' first baseman, Joe Musgrove, at first base.",
                "machine"
            ],
            [
                "Musgrove appeared to make a hard slide into the base, causing Marisnick to fall awkwardly, sparking a heated exchange between the two teams.",
                "machine"
            ],
            [
                "Players from both sides quickly rushed onto the field as benches cleared, with emotions running high.",
                "machine"
            ],
            [
                "The scene escalated as words were exchanged and tempers flared, leading to a brief standoff between the Cubs and Pirates.",
                "machine"
            ],
            [
                "The situation eventually calmed down as the umpires intervened to restore order.",
                "machine"
            ],
            [
                "Baez was knocked off balance but did not hit the ground.",
                "machine"
            ],
            [
                "No punches were thrown as both teams milled around the infield and there were no ejections.",
                "machine"
            ],
            [
                "Crew chief Gerry Davis instituted a video replay review to see if Musgrove interfered with Baez.",
                "human"
            ],
            [
                "However, replay officials at Major League Baseball's central office in New York informed Davis that it was not a reviewable play.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 169,
        "sent_and_label": [
            [
                "NEW YORK — Mike Smith scored 20 points and Columbia kept Dartmouth winless in the Ivy League with a 77-74 victory on Saturday night.",
                "machine"
            ],
            [
                "Quinton Adlesh added 18 points on 6 of 10 shooting from distance for the Lions (6-13, 3-3).",
                "machine"
            ],
            [
                "Lukas Meisner scored 16 points and led with 11 rebounds.",
                "machine"
            ],
            [
                "Kyle Castlin also scored 16 and Patrick Tape had 10 rebounds.",
                "machine"
            ],
            [
                "Adlesh sank three 3-pointers early and Smith and Meisner each added another to help Columbia to a 21-12 lead and the Lions were up 39-27 at intermission.",
                "machine"
            ],
            [
                "A hail of 3-pointers by both teams opened the second half and Columbia led 63-54 midway.",
                "human"
            ],
            [
                "In a tense final few minutes, Dartmouth fought back, pulling within 75-74 on a Brendan Barry 3-pointer with 14 seconds left.",
                "machine"
            ],
            [
                "However, Smith calmly sank two free throws to secure the win for Columbia.",
                "machine"
            ],
            [
                "The Lions shot 49 percent from the field, including 9 of 24 from beyond the arc.",
                "machine"
            ],
            [
                "Adrease Jackson scored 24 points and grabbed 14 rebounds for the Big Green (4-15, 0-6) who are on a nine-game skid.",
                "machine"
            ],
            [
                "Miles Wright added 19 points.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 181,
        "sent_and_label": [
            [
                "Blair Underwood, known for his charismatic presence on screen, takes on the lead role in NBC's latest series reboot, \"Ironside.\"",
                "machine"
            ],
            [
                "The show follows the story of a wheelchair-bound detective tackling crime in San Francisco, a role that challenges Underwood to portray both vulnerability and strength.",
                "machine"
            ],
            [
                "While Underwood brings his trademark charm and gravitas to the character, the series premiere fails to captivate audiences.",
                "machine"
            ],
            [
                "The plot feels predictable, lacking the originality needed to stand out in today's competitive TV landscape.",
                "machine"
            ],
            [
                "Despite Underwood's commendable performance, the show struggles to make a lasting impression.",
                "machine"
            ],
            [
                "(And, yes — guilty as charged on the latter.)",
                "human"
            ],
            [
                "These days, it seems the best route to... Rebooted NBC drama doesn’t stand out Meh.",
                "human"
            ],
            [
                "That’s my overall feeling after watching the series premiere of “Ironside,” NBC’s rebooted version of its late-’60s series, in which Raymond Burr starred as a wheelchair-bound San Francisco cop...",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 548,
        "sent_and_label": [
            [
                "The Bloomington Ice Garden has proudly secured its spot in the Final Four of the Hockeyville USA competition, announced WCCO.",
                "human"
            ],
            [
                "This achievement marks a significant moment for the community, showcasing their passion and dedication to the sport.",
                "machine"
            ],
            [
                "As one of the top contenders, the Bloomington Ice Garden has demonstrated exceptional talent and sportsmanship throughout the competition.",
                "machine"
            ],
            [
                "Good Question: Who Picks Up The Trash Along The Highways?It happens every spring.",
                "machine"
            ],
            [
                "The snow melts and what's piled up along the roads over the winter begins to appear.",
                "machine"
            ],
            [
                "Carla from Edina noticed the trash along the highways, so she wants to know: Who picks it up?",
                "machine"
            ],
            [
                "Good Question.",
                "human"
            ],
            [
                "The team's success has garnered widespread support and excitement among residents, who are eagerly anticipating the upcoming matches.",
                "machine"
            ],
            [
                "With their impressive performance and unwavering determination, the Bloomington Ice Garden continues to make their mark in the world of hockey.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2314,
        "sent_and_label": [
            [
                "In a significant move, France's leading pharmaceutical company, Sanofi, has acquired the Belgian biotech firm Ablynx for a staggering $4.8 billion.",
                "machine"
            ],
            [
                "This acquisition marks a strategic step for Sanofi to bolster its drug pipeline and expand its presence in the biotechnology sector.",
                "machine"
            ],
            [
                "Ablynx, known for its innovative approach to developing nanobodies for treating various diseases, brings a wealth of expertise and a promising portfolio to Sanofi.",
                "machine"
            ],
            [
                "The deal underscores Sanofi's commitment to investing in cutting-edge therapies and breakthrough treatments.",
                "machine"
            ],
            [
                "By combining Ablynx's pioneering research with Sanofi's global reach and resources, the partnership is poised to drive advancements in the pharmaceutical industry and potentially revolutionize the treatment landscape for patients worldwide.",
                "machine"
            ],
            [
                "The pharmaceutical industry is seeing increasing interest in rare diseases.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2201,
        "sent_and_label": [
            [
                "CLEVELAND (AP) – A vigil has been held in Cleveland for the victim of a deadly shooting that was videotaped and then posted on Facebook.",
                "machine"
            ],
            [
                "Dozens of family, friends and community members gathered Monday evening to remember 74-year-old Robert Godwin Sr.",
                "machine"
            ],
            [
                "The emotional gathering took place near the spot where Godwin was killed in cold blood, sparking outrage and sorrow across the city.",
                "machine"
            ],
            [
                "Speakers at the vigil shared heartfelt memories of Godwin, describing him as a kind-hearted man who was loved by all who knew him.",
                "machine"
            ],
            [
                "Many attendees called for justice and an end to senseless violence in the community.",
                "machine"
            ],
            [
                "The vigil served as a reminder of the impact of gun violence and the importance of coming together to support one another in times of tragedy.",
                "machine"
            ],
            [
                "The community vowed to keep Godwin's memory alive and to work towards creating a safer future for all residents of Cleveland.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 338,
        "sent_and_label": [
            [
                "The only thing better than a trusty pair of Jack Rogers?",
                "human"
            ],
            [
                "A pair of Jacks that celebrates your favorite summer destination.",
                "machine"
            ],
            [
                "Introducing the Jack Rogers Nantucket Sandals, a collection inspired by the charm and laid-back elegance of Nantucket Island.",
                "machine"
            ],
            [
                "Each sandal is designed with the signature Jack Rogers style, featuring the iconic whipstitching and rondelle details, but with a touch of coastal flair that captures the essence of Nantucket living.",
                "machine"
            ],
            [
                "From classic navy and white stripes to whimsical seashell embellishments, the Nantucket Sandals offer a variety of styles that embody the spirit of summertime on the island.",
                "machine"
            ],
            [
                "Whether you're strolling along the cobblestone streets or relaxing by the beach, these sandals are the perfect complement to your summer wardrobe.",
                "machine"
            ],
            [
                "From Nantucket loyalists to Martha's Vineyards worshippers, the collection has a sandal for seven retreats total, including a version for the winter-averse prepsters who flock to Palm Beach in the colder months.",
                "human"
            ],
            [
                "All of the sandals are available now at JackRogersUSA.com for $148.",
                "human"
            ],
            [
                "Read on to see them all:",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 411,
        "sent_and_label": [
            [
                "FORT WALTON BEACH, Fla. — Authorities say a Florida couple lied to their 13-year-old son about having brain cancer so they could use his fictitious illness to raise money for nonexistent medical expenses.",
                "machine"
            ],
            [
                "The Okaloosa County Sheriff’s Office says on social media that 34-year old Ginny Long and 47-year old Robert Long were arrested Thursday and charged with one count of child abuse and nine counts of fraud.",
                "machine"
            ],
            [
                "Detectives say the Longs set up a T-shirt fundraiser for the boy at his school last May and shared the bogus cancer diagnosis on their Facebook accounts.",
                "machine"
            ],
            [
                "A GoFundMe site was also set up for the boy.",
                "human"
            ],
            [
                "The community was shocked to learn that the parents had allegedly exploited their son's health in such a deceitful manner.",
                "machine"
            ],
            [
                "Authorities are investigating how much money was fraudulently collected through these fundraising efforts.",
                "human"
            ],
            [
                "The boy, who was unaware of his parents' deception, is now under the care of child protective services.",
                "machine"
            ],
            [
                "The Longs are awaiting trial and could face severe legal consequences for their actions, which have deeply troubled the local residents.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1295,
        "sent_and_label": [
            [
                "Tickets for Thurby, Oaks, and Derby Day are now available online, providing an easy and convenient way for horse racing enthusiasts to secure their spots at the highly anticipated events.",
                "machine"
            ],
            [
                "This year, the tickets can be purchased at DerbyGives.com, allowing fans from all over the country to participate in the excitement of the Kentucky Derby festivities.",
                "machine"
            ],
            [
                "With just a few clicks on their computers or mobile devices, fans can purchase raffle tickets for Thurby, Oaks, and Derby Days.",
                "machine"
            ],
            [
                "Each ticket is priced at $5, and individuals must be at least 18 years old and residents of the United States at the time of purchase to be eligible.",
                "machine"
            ],
            [
                "This online ticketing system offers a seamless experience for those eager to join in the Derby celebrations.",
                "machine"
            ],
            [
                "In addition to the ticket sales, the digital Derby guide is available to provide attendees with all the information they need to make the most of their Derby experience.",
                "machine"
            ],
            [
                "Furthermore, the iconic Harry Connick Jr. is set to sing the national anthem at the Kentucky Derby, adding to the star-studded lineup of the event.",
                "machine"
            ],
            [
                "As the anticipation builds up, the Pegasus Parade float lineup has been confirmed, and TARC has expanded its services for Thunder Over Louisville.",
                "machine"
            ],
            [
                "It's shaping up to be an unforgettable Derby season, and purchasing raffle tickets online is just the beginning of the excitement.",
                "machine"
            ],
            [
                "This year, tickets can be purchased online at DerbyGives.com.",
                "machine"
            ],
            [
                "Derby fans across the country will be able to purchase raffle tickets from their computers or mobile devices.",
                "machine"
            ],
            [
                "DIGITAL DERBY GUIDE + Harry Connick Jr. to sing national anthem at Kentucky Derby + Pegasus Parade float lineup set + TARC expands service for Thunder Over Louisville Tickets for each raffle may be purchased between now and Thurby, Oaks and Derby Days, respectively.",
                "human"
            ],
            [
                "Tickets cost $5 each and are available only to people who are 18 years of age or older and resident of the United States on the date of purchase.",
                "machine"
            ],
            [
                "For additional information and complete official raffle rules, visit DerbyGives.com.",
                "machine"
            ],
            [
                "Copyright 2017 WAVE 3 News.",
                "human"
            ],
            [
                "All rights reserved.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 195,
        "sent_and_label": [
            [
                "MOSCOW (AP) — Russian President Vladimir Putin says that Russia's economy has overcome a recession.",
                "machine"
            ],
            [
                "Putin made the announcement during a televised address, citing positive economic indicators and growth in various sectors.",
                "machine"
            ],
            [
                "He emphasized the resilience of the Russian economy in the face of challenges and praised the efforts of Russian businesses and workers in driving the recovery.",
                "machine"
            ],
            [
                "Putin highlighted that while the economy has emerged from the recession, there is still work to be done to ensure sustained growth and stability.",
                "machine"
            ],
            [
                "He outlined plans for continued economic reforms and diversification to reduce reliance on oil and gas exports.",
                "machine"
            ],
            [
                "The President expressed optimism about the future prospects of the Russian economy and reiterated his commitment to further development and modernization.",
                "machine"
            ],
            [
                "The Russian economy had plunged into recession under the impact of a drop in global oil prices and Western sanctions imposed on Moscow over its annexation of Ukraine's Crimean Peninsula and support for pro-Russia insurgents in eastern Ukraine.",
                "machine"
            ],
            [
                "Putin acknowledged that the Russian economy hasn't yet shed its dependence on exports of raw materials, but noted that non-energy exports have been growing.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2270,
        "sent_and_label": [
            [
                "Las Vegas Metro police said armed teen robbers were caught shortly after stealing a man's tote bag in west Las Vegas Monday morning.",
                "machine"
            ],
            [
                "The two armed teens approached a man in the parking lot of a Panda Express located at 7560 West Lake Mead Boulevard, near Buffalo Drive at 1:12 a.m., Lt. David Gordon said.",
                "machine"
            ],
            [
                "The teens brandished a weapon and demanded the man's belongings before fleeing the scene.",
                "machine"
            ],
            [
                "However, quick police response led to the apprehension of the suspects near a taco shop a few blocks away.",
                "machine"
            ],
            [
                "The stolen tote bag was recovered, and the teens were taken into custody without further incident.",
                "machine"
            ],
            [
                "Authorities commended the swift action of the officers involved in the arrest, ensuring the safety of the victim and preventing further criminal activity in the area.",
                "machine"
            ],
            [
                "The investigation into the incident is ongoing to determine any possible connections to other crimes in the area.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3296,
        "sent_and_label": [
            [
                "As for the Microbus-inspired ID Buzz?",
                "human"
            ],
            [
                "That hasn't been cleared for production, but it might stand a chance.",
                "human"
            ],
            [
                "While the original Microbus concept was unlikely to ever hit the streets because of its one-off platform, the Buzz might make it because it shares the same underpinnings as other ID models.",
                "human"
            ],
            [
                "The uncertainty could lead to a prolonged wait, however.",
                "machine"
            ],
            [
                "A finished Buzz might not be ready until closer to 2025.",
                "human"
            ],
            [
                "Even the 2020 window is a long way off, so we wouldn't count on everything panning out no matter how accurate the insiders might be.",
                "human"
            ],
            [
                "In the meantime, Volkswagen's first ID electric car for the US market may take the form of a crossover.",
                "human"
            ],
            [
                "This move is in line with the growing popularity of crossover vehicles among American consumers.",
                "machine"
            ],
            [
                "The company's push into the electric vehicle market is gaining momentum, with the ID lineup being a key part of their strategy.",
                "machine"
            ],
            [
                "The crossover segment offers a blend of practicality, style, and eco-friendliness, making it a promising choice for VW's entry into the US electric car market.",
                "machine"
            ],
            [
                "While details about the specific features and performance of this upcoming electric crossover are still scarce, it is expected to leverage Volkswagen's expertise in electric vehicle technology to offer a compelling option for American buyers looking to make the switch to electric mobility.",
                "machine"
            ],
            [
                "Stay tuned for more updates as Volkswagen continues to expand its electric vehicle offerings in the US.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2473,
        "sent_and_label": [
            [
                "According to a recent survey, it seems that people are increasingly fed up with telemarketing calls.",
                "machine"
            ],
            [
                "The study found that a vast majority of respondents expressed frustration with the constant interruptions and unwanted solicitations.",
                "human"
            ],
            [
                "Many cited the intrusive nature of these calls and the feeling of privacy invasion as reasons for their annoyance.",
                "machine"
            ],
            [
                "As more and more individuals seek ways to block or avoid such calls, the issue has gained national attention.",
                "machine"
            ],
            [
                "Regulatory bodies are being urged to take action to protect consumers from the relentless barrage of telemarketing pitches.",
                "machine"
            ],
            [
                "If you are one of the many who are tired of these calls, know that you are not alone.",
                "human"
            ],
            [
                "Consider exploring call-blocking apps or registering on 'Do Not Call' lists to help minimize these interruptions.",
                "machine"
            ],
            [
                "We are WiscReport on Twitter and Facebook.",
                "machine"
            ],
            [
                "A Morbizco Internet Media online publication.",
                "human"
            ],
            [
                "– WisconsinReport.com.",
                "human"
            ],
            [
                "Learn More about WisconsinReport.com.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1120,
        "sent_and_label": [
            [
                "Renowned author and legal scholar Stephen L. Carter has once again captivated audiences with his latest book release, delving into the complexities of contemporary society.",
                "human"
            ],
            [
                "With a unique blend of intellect and insight, Carter's work continues to provoke thought and spark conversations on a wide range of topics, from politics to culture.",
                "machine"
            ],
            [
                "Carter's sharp analysis and engaging prose have earned him a dedicated following, with readers eagerly awaiting each new publication.",
                "human"
            ],
            [
                "His ability to dissect complex issues with clarity and depth sets him apart as a leading voice in the literary world.",
                "machine"
            ],
            [
                "As we navigate the challenges of our modern era, Carter's work serves as a guiding light, offering wisdom and perspective to help us make sense of the world around us.",
                "machine"
            ],
            [
                "His contributions to the literary landscape are invaluable, shaping the conversations of our time and inspiring readers to think critically about the issues that matter most.",
                "machine"
            ],
            [
                "If you’re wondering why, maybe the reason is... America: No more dreams of greatness I cannot remember a presidential campaign quite so dreary as the one through which we are currently suffering.",
                "human"
            ],
            [
                "Carl Sandburg is supposed to have remarked that every candidate should carry...",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2224,
        "sent_and_label": [
            [
                "President Trump has finally broken his silence on the controversy surrounding Roseanne Barr's racist tweet that led to the cancellation of her popular sitcom.",
                "machine"
            ],
            [
                "In a tweet, Trump expressed his disappointment with ABC for not addressing the apparent double standard in the network's treatment of him compared to others.",
                "machine"
            ],
            [
                "He criticized Bob Iger, the CEO of Disney, ABC's parent company, for not personally apologizing to him for offensive comments made about him by some of the network's personalities.",
                "machine"
            ],
            [
                "Trump's response comes after facing pressure to condemn Barr's remarks, which were widely condemned as racist and offensive.",
                "machine"
            ],
            [
                "It was the first time the president, who previously had called Ms. Barr to congratulate her on the success of her sitcom’s reboot, had weighed in on the fallout over her Twitter post.",
                "machine"
            ],
            [
                "[Read more about Ms. Barr’s Twitter post and ABC’s decision to cancel her sitcom.]",
                "human"
            ],
            [
                "But Mr. Trump did not acknowledge the specifics of what Ms. Barr wrote, and later deleted on Tuesday, in reference to Valerie Jarrett, a former senior adviser to President Barack Obama.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 254,
        "sent_and_label": [
            [
                "In today's rapidly evolving digital landscape, the demand for skilled professionals is at an all-time high.",
                "machine"
            ],
            [
                "To address the growing digital skills gap, Education Development Center (EDC) is launching a comprehensive 3-part series aimed at providing insights and solutions to this pressing issue.",
                "machine"
            ],
            [
                "Part one of the series will delve into the root causes of the digital skills gap, examining factors such as technological advancements, changing job requirements, and evolving educational systems.",
                "human"
            ],
            [
                "EDC experts will offer their perspectives on how these factors have contributed to the widening gap and what can be done to bridge it.",
                "machine"
            ],
            [
                "In part two, the focus will shift to strategies and best practices for upskilling and reskilling the workforce.",
                "machine"
            ],
            [
                "EDC will showcase successful programs and initiatives that have effectively equipped individuals with the digital skills needed to thrive in today's tech-driven economy.",
                "machine"
            ],
            [
                "Finally, part three will highlight the importance of collaboration between industry, academia, and government in addressing the digital skills gap.",
                "machine"
            ],
            [
                "EDC will explore how partnerships and joint efforts can lead to sustainable solutions that benefit both individuals and organizations.",
                "machine"
            ],
            [
                "Stay tuned for this informative series from EDC as we work towards solving the digital skills gap and shaping a more digitally inclusive future.",
                "human"
            ],
            [
                "Reuters shall not be liable for any errors or delays in content, or for any actions taken in reliance thereon.",
                "machine"
            ],
            [
                "Reuters, the Reuters Logo, and the Sphere Logo are registered trademarks of the Reuters group of companies around the world.",
                "machine"
            ],
            [
                "For additional information on other Reuters Services please visit the Reuters public web site - http://www.reuters.com.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2697,
        "sent_and_label": [
            [
                "French authorities are urging for calm following violent clashes in Nantes between protesters and police.",
                "machine"
            ],
            [
                "The unrest began on Tuesday evening when protesters took to the streets to demonstrate against alleged police brutality and social inequalities.",
                "machine"
            ],
            [
                "The situation quickly escalated, with clashes erupting in several areas of the city.",
                "machine"
            ],
            [
                "Protesters in Nantes clashed with police, throwing Molotov cocktails and burning cars and rubbish bins Protesters also set fire to shops and buildings in three poor neighborhoods across the city.",
                "machine"
            ],
            [
                "The clashes ended early Wednesday morning.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 205,
        "sent_and_label": [
            [
                "The Kremlin has vehemently denied allegations that it violated the US missile treaty, asserting its commitment to international agreements.",
                "machine"
            ],
            [
                "Kremlin spokesman Dmitry Peskov addressed the issue during a daily telephone briefing, emphasizing Russia's adherence to its treaty obligations.",
                "machine"
            ],
            [
                "Peskov stated, “Russia has been and remains committed to its international commitments, including to the treaty in question.” He also noted that no formal accusations had been made against Russia regarding the alleged violation.",
                "machine"
            ],
            [
                "The controversy arose following reports from US officials claiming that Russia had deployed a ground-launched cruise missile, contravening the arms control treaty that prohibits ground-based intermediate-range missiles from both the US and Russia.",
                "human"
            ],
            [
                "Despite these claims, the Kremlin maintains its stance on upholding international agreements and refutes any wrongdoing.",
                "machine"
            ],
            [
                "“Russia has been and remains committed to its international commitments, including to the treaty in question,” Kremlin spokesman Dmitry Peskov said in a daily telephone briefing.",
                "machine"
            ],
            [
                "“Nobody has formally accused Russia of violating the treaty,” he said.",
                "machine"
            ],
            [
                "On Tuesday, media reported, citing US officials, that Russia had deployed a ground-launched cruise missile despite US complaints that this violated an arms control treaty banning ground-based US and Russian intermediate-range missiles.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 8,
        "sent_and_label": [
            [
                "Four parked cars were left damaged after a van crashed in Wokingham town centre, creating chaos in what locals describe as a notorious rat run.",
                "machine"
            ],
            [
                "The incident occurred on a narrow road, known for its heavy traffic and reckless driving, causing concern among residents and authorities.",
                "machine"
            ],
            [
                "Wokingham fire station crew manager said: \"We attended an incident involving a young chap who drove into a parked car and took out three other cars.",
                "machine"
            ],
            [
                "\"It's quite a tight road and people use it as a rat run.",
                "machine"
            ],
            [
                "\"The van went airborne before hitting the other vehicles.",
                "machine"
            ],
            [
                "\"No one was hurt and the police shut the road for an hour and 30 minutes.",
                "machine"
            ],
            [
                "\"The crew made things safe and made sure there were no leaks coming from the cars.\"",
                "machine"
            ],
            [
                "The crash left a trail of destruction, with the van and multiple cars sustaining significant damage.",
                "machine"
            ],
            [
                "Witnesses reported a loud bang followed by screeching tires, drawing attention to the dangerous driving practices that plague the area.",
                "machine"
            ],
            [
                "Fortunately, no injuries were reported, but the incident serves as a stark reminder of the risks posed by reckless driving in congested urban areas.",
                "machine"
            ],
            [
                "Authorities have urged drivers to exercise caution and respect traffic regulations to prevent similar accidents in the future.",
                "machine"
            ],
            [
                "The cleanup and investigation following the crash are ongoing as the community works to address safety concerns in the town center.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 917,
        "sent_and_label": [
            [
                "Amazon Fire TV off to a rough start So much for Amazon’s early jump on the Apple TV.",
                "human"
            ],
            [
                "So much for Amazon’s early jump on the Apple TV.",
                "human"
            ],
            [
                "The e-commerce giant's Fire TV, which launched last week, has received mixed reviews from critics and customers alike.",
                "machine"
            ],
            [
                "While its voice search feature and gaming capabilities have been praised, complaints about the clunky interface and limited app selection have dampened its initial success.",
                "human"
            ],
            [
                "Despite its competitive pricing and Amazon's strong marketing push, the Fire TV faces tough competition from established players like Roku and Apple TV.",
                "machine"
            ],
            [
                "Industry analysts speculate that Amazon may need to further enhance the device's features and content offerings to gain a stronger foothold in the streaming market.",
                "machine"
            ],
            [
                "Two months after the Amazon Fire was unveiled at $199, the online retailer cut the price... Amazon sells fewer than 35K Fire phones in first 25 days: study The Amazon Fire phone may not have exceeded sales of 35,000 devices in its first 25 days on the market.",
                "human"
            ],
            [
                "The phone made up just 0.02 percent of market share...",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2477,
        "sent_and_label": [
            [
                "NEW DELHI (AP) — India's government has asked WhatsApp to take immediate action to prevent the social media site from being misused to spread rumors and irresponsible statements like those blamed for recent deadly mob attacks.",
                "machine"
            ],
            [
                "The messaging platform has been under scrutiny after rumors circulated on the app led to a series of mob lynchings in India.",
                "machine"
            ],
            [
                "The government has urged WhatsApp to introduce more effective measures to curb the spread of fake news and misinformation, emphasizing the need for prompt action to prevent further incidents of violence fueled by misinformation.",
                "machine"
            ],
            [
                "WhatsApp has faced criticism for its encryption policies, which make it difficult to track the origin of messages.",
                "machine"
            ],
            [
                "The Indian government's call for action reflects growing concerns about the impact of social media on public safety and highlights the need for technology companies to address these challenges.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3,
        "sent_and_label": [
            [
                "GRAND FORKS, N.D. (April 24, 2018) — After parting ways with Jimco Motorsports last month Mark Dobmeier now has solid plans for the 2018 season and beyond.",
                "human"
            ],
            [
                "The veteran sprint car driver has announced the formation of Team 13 Racing, a new venture that aims to compete at the highest level in sprint car racing.",
                "machine"
            ],
            [
                "Dobmeier expressed his excitement about the new team, stating that he is looking forward to the challenge and is confident in the team's abilities.",
                "machine"
            ],
            [
                "With a wealth of experience and a strong support system behind him, Dobmeier is poised for success in the upcoming season.",
                "machine"
            ],
            [
                "In addition Dobmeier will retain backing from Buffalo Wild Wings and has teamed up again with Dave and Jamie Lundstra for the new effort.",
                "machine"
            ],
            [
                "Team 13 Racing is scheduled to make their debut May 11th at River City Speedway.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3425,
        "sent_and_label": [
            [
                "Hull City's struggles continued as they suffered a 3-1 defeat against West Bromwich Albion, extending their winless run to nine games in the Premier League.",
                "machine"
            ],
            [
                "The Tigers started brightly with a goal from Jarrod Bowen, but their lead was short-lived as West Brom responded strongly with three goals to secure the victory.",
                "machine"
            ],
            [
                "Hull's defensive frailties were exposed once again, with their backline struggling to cope with West Brom's attacking threat.",
                "machine"
            ],
            [
                "Manager Grant McCann faces mounting pressure as his side languishes near the bottom of the table, with relegation becoming a real concern.",
                "machine"
            ],
            [
                "The defeat leaves Hull City in desperate need of a turnaround in form to avoid being dragged into a relegation battle.",
                "machine"
            ],
            [
                "With key fixtures upcoming, McCann will be hoping for an immediate response from his players to change their fortunes.",
                "machine"
            ],
            [
                "0:52 Shoppers seek sales at area malls 4:15 Roy Cooper sworn in as NC governor minutes after midnight 1:45 Should 16- and 17-year-olds be in solitary confinement?",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 368,
        "sent_and_label": [
            [
                "COLUMBIA, S.C. (AP) — South Carolina prison officials have for years blamed cellphones for contributing to inmate violence.",
                "machine"
            ],
            [
                "After a bloody riot at a maximum-security prison last weekend that left seven inmates dead, they find themselves once again asking federal officials to grant waivers and change laws to let them block the signals of these contraband devices.",
                "machine"
            ],
            [
                "In a shocking revelation, an inmate who spoke on condition of anonymity claimed that prison officers are complicit in the cellphone problem.",
                "machine"
            ],
            [
                "The inmate alleged that some officers turn a blind eye to inmates possessing cellphones in exchange for favors or money, enabling the illicit communication that can lead to violence and criminal activities within the prison walls.",
                "machine"
            ],
            [
                "This revelation has raised serious concerns about the integrity and accountability of prison staff.",
                "machine"
            ],
            [
                "Authorities are now facing mounting pressure to investigate these claims and take decisive action to prevent further tragedies and ensure the safety and security of both inmates and staff.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1061,
        "sent_and_label": [
            [
                "CONCORD, N.H. (AP) — A 130-year-old red-brick coal gasholder building in New Hampshire believed to be the last of its type in the country has been named to the National Register of Historic Places.",
                "human"
            ],
            [
                "The round building with a cupola atop its conical roof was built in Concord in 1888 when coal gas was a major source of light and heat.",
                "machine"
            ],
            [
                "Over the years, the gasholder building has stood as a testament to a bygone era, showcasing the industrial heritage of the region.",
                "machine"
            ],
            [
                "Despite the decline of coal gas usage, the gasholder building's unique design and historical significance have earned it a place of honor on the national historic list.",
                "machine"
            ],
            [
                "The building serves as a reminder of the technological advancements of the late 19th century and the role coal gas played in shaping communities at that time.",
                "machine"
            ],
            [
                "The gasholder worked this way: Coal gas was pumped into a wrought-iron, 120,000 cubic foot tank that floated atop water.",
                "machine"
            ],
            [
                "The tank rose and fell based on how much gas was present.",
                "machine"
            ],
            [
                "The tank's weight provided constant pressure to force the gas out through pipes, where it was distributed to the public.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1472,
        "sent_and_label": [
            [
                "Portland, Oregon – Dozens of neighbors in Northeast Portland are fed up after their locked mailboxes were broken into.",
                "machine"
            ],
            [
                "Residents in the neighborhoods of Roseway and Madison South reported the incidents to local authorities, expressing concern over the security of their mail.",
                "machine"
            ],
            [
                "The break-ins have left many feeling violated and anxious about potential identity theft issues.",
                "machine"
            ],
            [
                "The U.S.",
                "machine"
            ],
            [
                "Postal Service has been alerted about the situation, and they are working with law enforcement to investigate the thefts.",
                "machine"
            ],
            [
                "Authorities are urging residents to be vigilant and report any suspicious activity around the community mailboxes.",
                "machine"
            ],
            [
                "In response to the incidents, some residents are considering installing additional security measures, such as surveillance cameras or reinforced locks, to protect their mail.",
                "machine"
            ],
            [
                "Neighbors are banding together to support each other and raise awareness about the importance of securing personal mail.",
                "machine"
            ],
            [
                "Community meetings are being organized to discuss strategies for preventing future mailbox break-ins and ensuring the safety of everyone's mail.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2807,
        "sent_and_label": [
            [
                "In a dramatic turn of events at Stamford Bridge, Manchester United emerged victorious in a thrilling match against Chelsea.",
                "machine"
            ],
            [
                "The highlight of the game came after the final whistle when Jose Mourinho, the former Chelsea manager and current head of the Red Devils, was seen tapping the Manchester United badge on his jacket.",
                "machine"
            ],
            [
                "The gesture seemed to signify Mourinho's allegiance to his current team and perhaps a subtle reminder of his successful tenure with the club.",
                "machine"
            ],
            [
                "The match itself was a closely contested affair, with both teams displaying skill and determination.",
                "machine"
            ],
            [
                "However, it was Manchester United who ultimately came out on top, securing a crucial win that could have implications for the Premier League title race.",
                "machine"
            ],
            [
                "The Red Devils added a bit of pressure to the Blues’ title challenge by beating them on Easter Sunday.",
                "machine"
            ],
            [
                "After the final whistle, the man who led Chelsea to three league titles was tapping the United crest on his jacket as he walked down the touchline.",
                "machine"
            ],
            [
                "Either that or he is a really big fan of AON.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1024,
        "sent_and_label": [
            [
                "Connolly's hearing falls on deaf ears 14 June 2017 Dublin's Diarmuid Connolly walks away from linesman Ciaran Brannigan after he exchanged words during the second half Dublin's Diarmuid Connolly walks away from linesman Ciaran Brannigan after he exchanged words during the second half Diarmuid Connolly has failed in his bid to have his 12-week ban overturned by the GAA's Central Hearings Committee.",
                "human"
            ],
            [
                "The St Vincent's clubman appeared before the Hearings Committee last night to appeal the Central Competitions Control Committee's decision to hand him a three month sanction for 'minor physical interference' with linesman Ciaran Brannigan during their comfortable Leinster SFC quarter-final win over Carlow earlier this month.",
                "human"
            ],
            [
                "Despite Connolly's pleas and arguments presented during the hearing, the committee upheld the original decision, deeming the physical contact with the linesman as a serious breach of conduct.",
                "machine"
            ],
            [
                "The incident, which occurred during a heated moment in the match, sparked controversy and debate among fans and analysts alike.",
                "machine"
            ],
            [
                "Connolly, known for his talent on the field, now faces a significant period away from competitive play, leaving both his team and supporters disappointed with the outcome.",
                "machine"
            ],
            [
                "As the news of the upheld ban spreads, questions arise regarding the impact on Dublin's upcoming matches and Connolly's future in the sport.",
                "machine"
            ],
            [
                "The decision by the Hearings Committee serves as a reminder of the importance of sportsmanship and respect for officials in the game.>",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1126,
        "sent_and_label": [
            [
                "Police in Warren are currently investigating a disturbing incident involving a toddler who suffered a cardiac arrest.",
                "machine"
            ],
            [
                "The 911 report indicated that emergency services were called to the scene after the child was found in distress.",
                "machine"
            ],
            [
                "Now police are asking why.",
                "human"
            ],
            [
                "Officers arrived at the home in the 200 block of Homewood Avenue SE about 6:30 p.m.",
                "machine"
            ],
            [
                "The child, whose identity has not been released, was rushed to the hospital for urgent medical attention.",
                "machine"
            ],
            [
                "Authorities are working diligently to determine the circumstances that led to the toddler's cardiac arrest.",
                "machine"
            ],
            [
                "The community is urged to come forward with any information that could assist in the investigation.",
                "machine"
            ],
            [
                "As details continue to unfold, the priority remains on ensuring the well-being and safety of the child involved in this distressing incident.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 489,
        "sent_and_label": [
            [
                "CAPA Individual and Club Members Lead the way at the recent 57th Annual Red River Exhibition Photo Salon Congratulations to all winners!",
                "human"
            ],
            [
                "Special Kudos go to: Wilf Schubert of the Manitoba Camera Club of Winnipeg, for capturing the CAPA Gold medal for High Aggregate score of his images in all three categories.",
                "human"
            ],
            [
                "Steve Donnelly of the London Camera Club was awarded Best of Show for his image “Polar Bear”.",
                "human"
            ],
            [
                "For a complete showing of winners go to the attached Link for a Gallery of winners.",
                "machine"
            ],
            [
                "The CAPA members showcased their talent and creativity, impressing the judges and attendees with their outstanding photography skills.",
                "machine"
            ],
            [
                "The exhibition was a fantastic display of diverse styles and subjects, highlighting the passion and dedication of CAPA members to the art of photography.",
                "machine"
            ],
            [
                "The event was a great success, providing a platform for photographers to share their work and connect with fellow photography enthusiasts.",
                "machine"
            ],
            [
                "The winners truly deserve recognition for their exceptional contributions to the world of photography.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 808,
        "sent_and_label": [
            [
                "The latest update of Things 3.5 has brought a host of new features to enhance users' productivity and organization.",
                "machine"
            ],
            [
                "This version introduces a sleek and intuitive interface, making task management even more efficient.",
                "machine"
            ],
            [
                "Users can now enjoy improved performance and stability, ensuring a seamless experience while managing their tasks and projects.",
                "machine"
            ],
            [
                "One of the standout features of Things 3.5 is the enhanced integration with popular calendar apps, allowing users to sync their schedules seamlessly.",
                "machine"
            ],
            [
                "The update also includes new customization options, enabling users to tailor the app to their specific needs and preferences.",
                "machine"
            ],
            [
                "With enhanced compatibility and a user-friendly interface, Things 3.5 is set to revolutionize the way users approach task management.",
                "machine"
            ],
            [
                "Available for just $49.99 new from the Mac App Store and with a file size of 17.5 MB, this update is a must-have for macOS users running version 10.11 or higher.",
                "machine"
            ],
            [
                "Stay organized and productive with Things 3.5.",
                "human"
            ],
            [
                "($49.99 new from the Mac App Store, 17.5 MB, release notes, macOS 10.11+)",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 70,
        "sent_and_label": [
            [
                "Phil Ellsworth / ESPN Images(RALEIGH, N.C.) — Mark Gottfried’s time as the head coach for North Carolina State University’s men’s basketball team appears to be in jeopardy.",
                "human"
            ],
            [
                "After a series of disappointing performances and a lackluster season, sources close to the program have revealed that the university administration is considering making a change at the coaching position.",
                "machine"
            ],
            [
                "Gottfried, who has been at the helm of the Wolfpack's basketball program since 2011, has faced mounting pressure from fans and alumni due to the team's underwhelming results in recent years.",
                "machine"
            ],
            [
                "The Wolfpack's struggles on the court have raised concerns about the direction of the program and its ability to compete at a high level in the competitive Atlantic Coast Conference.",
                "machine"
            ],
            [
                "While no official announcement has been made regarding Gottfried's future with the team, speculation is rife that a coaching change may be imminent as the university evaluates the best course of action to revitalize the men's basketball program.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1674,
        "sent_and_label": [
            [
                "In a tragic turn of events, US officials have confirmed that a fourth US soldier has died following an attack in Niger.",
                "machine"
            ],
            [
                "The attack, which took place in the southwest part of the country, targeted a joint US-Nigerien patrol.",
                "machine"
            ],
            [
                "Alongside the American casualties, eight Niger soldiers and two US troops sustained injuries in the ambush.",
                "machine"
            ],
            [
                "The identities of the deceased soldiers have not been released pending notification of next of kin.",
                "machine"
            ],
            [
                "The incident underscores the ongoing security challenges faced by US and Nigerien forces in the region.",
                "machine"
            ],
            [
                "The officials involved in the investigation have not been authorized to speak publicly on the matter and have requested anonymity.",
                "machine"
            ],
            [
                "This attack serves as a stark reminder of the risks and sacrifices made by military personnel serving in volatile regions around the world.",
                "machine"
            ],
            [
                "Eight Niger soldiers and two U.S. troops were wounded.",
                "machine"
            ],
            [
                "The officials weren’t authorized to discuss the matter publicly and spoke on condition of anonymity.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 320,
        "sent_and_label": [
            [
                "The tragic death of a man in a crash in Trigg County has been ruled as 'natural' by authorities.",
                "machine"
            ],
            [
                "The victim, identified as Moss, lost control of his vehicle leading to the crash.",
                "machine"
            ],
            [
                "The Western Kentucky Medical Examiner's Office in Madisonville found that an acute cardiac event — a term that describes a range of heart conditions —caused Moss to lose control of his car and crash in the Rainbow Hill area of Trigg County.",
                "machine"
            ],
            [
                "The exact cause of death will be determined pending a cardiac report from the laboratory.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 679,
        "sent_and_label": [
            [
                "Adidas AG is losing the executive who oversaw the German sportswear company’s U.S. turnaround.",
                "human"
            ],
            [
                "Mark King, 59, is stepping down as president of Adidas North America, and will be replaced by Zion Armstrong effective July 1, the company said.",
                "machine"
            ],
            [
                "Armstrong, 43, has worked with King as general manager of the unit since June 2015.",
                "machine"
            ],
            [
                "During King's tenure, Adidas experienced a significant revival in the U.S. market.",
                "machine"
            ],
            [
                "He played a key role in boosting the brand's presence and market share, particularly in the highly competitive athletic footwear and apparel industry.",
                "machine"
            ],
            [
                "Under his leadership, Adidas made strategic moves to connect with consumers, focusing on innovative marketing campaigns and collaborations that resonated with the American audience.",
                "machine"
            ],
            [
                "Adidas also successfully rereleased retro styles like the Stan Smith tennis shoe and launched collaborations with hip-hop artist Kanye West, fueling a 35 percent jump in North American sales last year.",
                "human"
            ],
            [
                "King’s time has been marred by Adidas being caught up in a federal corruption probe into college basketball.",
                "human"
            ],
            [
                "An Adidas spokeswoman said King’s departure wasn’t related to the investigation, or any misconduct.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1976,
        "sent_and_label": [
            [
                "Chairman Natan Sharansky of the Executive of The Jewish Agency for Israel has issued the following statement following the weekend’s events in Charlottesville, Virginia: “I am deeply concerned by the expressions of antisemitism and other forms of racism and hatred exhibited at the neo-Nazi rally this past weekend in Charlottesville, and I am horrified by the death of a protester at the hands of one of the marchers.",
                "machine"
            ],
            [
                "These events are a stark reminder of the dangers of hatred and bigotry that still exist in our society today.",
                "machine"
            ],
            [
                "It is unacceptable that in the 21st century, we are witnessing such blatant displays of intolerance and violence.",
                "machine"
            ],
            [
                "As an organization dedicated to promoting Jewish identity and connecting Jews around the world with Israel, we stand firmly against all forms of discrimination and prejudice.",
                "machine"
            ],
            [
                "We must work together to combat these toxic ideologies and strive for a world where all people are treated with dignity and respect.",
                "machine"
            ],
            [
                "Our thoughts are with the victims of the violence in Charlottesville, and we call for unity and solidarity in the face of such hatred.",
                "machine"
            ],
            [
                "We must continue to speak out against antisemitism and racism wherever it appears, and work towards a more inclusive and tolerant society for all.”",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2776,
        "sent_and_label": [
            [
                "Bowie, Maryland - The city of Bowie is set to launch its ‘Put Bowie on the map’ program on February 20, aimed at helping local businesses establish a stronger online presence.",
                "human"
            ],
            [
                "This initiative, in partnership with Google, seeks to provide business owners in Bowie with the tools and knowledge needed to enhance their visibility in the digital world.",
                "machine"
            ],
            [
                "The program will offer a series of workshops and training sessions designed to educate participants on the importance of having a strong online presence.",
                "machine"
            ],
            [
                "Topics covered will include setting up and optimizing a Google My Business profile, utilizing online marketing tools effectively, and improving search engine rankings to attract more customers.",
                "machine"
            ],
            [
                "Local businesses in Bowie are encouraged to participate in this program to take advantage of the opportunities that the digital landscape offers.",
                "machine"
            ],
            [
                "By increasing their online visibility, businesses can reach a wider audience, boost their customer base, and ultimately grow their revenue.",
                "machine"
            ],
            [
                "Things you will need include: Be a business owner in Bowie; have a Google account already set up; bring one of the following original documents for your business: Utility bill, tax letter, business registration certified.",
                "human"
            ],
            [
                "These documents need to have the business name, address and category of business.",
                "human"
            ],
            [
                "Those attending may RSVP at: bit.ly/GYBOBOWIE.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1028,
        "sent_and_label": [
            [
                "‘Blue Jasmine’ home can now be yours for $5M Call it the house of lies.",
                "human"
            ],
            [
                "Call it the house of lies.",
                "human"
            ],
            [
                "The elegant Upper East Side townhouse that served as the backdrop for the film \"Blue Jasmine,\" directed by Woody Allen, is now up for sale for a cool $5 million.",
                "machine"
            ],
            [
                "The five-story property boasts classic architectural details and luxurious interiors, making it a dream home for many movie buffs and real estate enthusiasts alike.",
                "machine"
            ],
            [
                "The iconic property is just one of many New York locations featured in Oscar-nominated films.",
                "machine"
            ],
            [
                "A... New York featured in many Oscar-nominated films The Big Apple played a starring role in six films up for Oscars this year.",
                "human"
            ],
            [
                "They range from Woody Allen’s “Blue Jasmine’’ to Martin Scorsese’s “The Wolf of Wall Street”...",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2103,
        "sent_and_label": [
            [
                "Cambridge Analytica's chief executive officer Alexander Nix gives an interview during the 2017 Web Summit in Lisbon on Nov. 9, 2017.",
                "human"
            ],
            [
                "In a meeting with the head of Cambridge Analytica — the political data firm used by the Trump campaign in 2016 — reporters from NBC News’ U.K. partner ITN Channel 4 News posed as potential clients interested in changing the outcome of the Sri Lankan elections.",
                "human"
            ],
            [
                "The hidden camera footage revealed the controversial tactics employed by Cambridge Analytica, showcasing Nix boasting about the company's ability to influence elections through deceptive means.",
                "machine"
            ],
            [
                "Nix discussed strategies such as entrapping political opponents with bribes and sex workers, creating fake IDs and websites, and spreading misinformation through social media to sway public opinion.",
                "machine"
            ],
            [
                "The revelations have sparked outrage and renewed concerns about the ethical boundaries in political campaigning and data manipulation.",
                "machine"
            ],
            [
                "Critics have condemned Cambridge Analytica's tactics as unethical and manipulative, raising questions about the impact of such practices on democratic processes worldwide.",
                "machine"
            ],
            [
                "As the footage circulates, calls for increased transparency and regulation in the political data industry have grown louder, with many demanding accountability for those involved in such deceptive practices.",
                "machine"
            ],
            [
                "The exposure of Cambridge Analytica's tactics serves as a stark reminder of the potential dangers posed by the misuse of data and technology in influencing elections and shaping public discourse.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 648,
        "sent_and_label": [
            [
                "'Wrinkle in Time' and 'Black Mirror' star Gugu Mbatha-Raw's epic rise On the dreariest, drizzliest of winter days, Gugu Mbatha-Raw — bundled in a cozy ochre sweater and practical wellies — ducks into a Cobble Hill cafe.",
                "human"
            ],
            [
                "As she sits down,... Director Jodie Foster toys with all-too-real fears on 'Black Mirror' First-time Emmy winners (be they actors or TV shows) aren’t necessarily guaranteed a long shelf life.",
                "human"
            ],
            [
                "I note this in regard to “Black Mirror,” the (just slightly) futuristic “Twilight Zone”-ian... People 'cheated' on their partners with these Netflix shows Netflix is notoriously tight-lipped about its viewership numbers, but the streaming giant has recently released some juicy information about the way people watch its shows.",
                "human"
            ],
            [
                "With Jodie Foster at the helm of an episode, viewers can expect a chilling exploration of our all-too-real fears and anxieties.",
                "machine"
            ],
            [
                "People 'cheated' on their partners with these Netflix shows  Netflix is notoriously tight-lipped about its viewership numbers, but the streaming giant has recently released some juicy information about the way people watch its shows.",
                "human"
            ],
            [
                "From thrilling dramas to addictive reality series, viewers have been \"cheating\" on their partners with binge-worthy content that keeps them glued to their screens.",
                "machine"
            ],
            [
                "Megan Hilty ready to 'butt heads' on Bravo's 'Divorce' Girlfriends’ Guide to Divorce Tuesday, 10 p.m., Bravo This week Abby McCarthy (Lisa Edelstein) and her estranged husband, Jake Novak (Paul Adelstein, who also wrote the episode), decide to finally... 'The Americans,' 'Jane the Virgin' among Peabody Award winners FX’s darkly comic “Fargo” and The CW’s whimsical soap opera “Jane the Virgin” are among the TV series being honored with a prestigious Peabody Award this year.",
                "human"
            ],
            [
                "Both programs feature...",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 772,
        "sent_and_label": [
            [
                "Nokia is set to make a nostalgic comeback by re-launching the iconic Nokia 3310, a classic mobile phone that gained immense popularity in the early 2000s.",
                "machine"
            ],
            [
                "The news has generated excitement among tech enthusiasts and fans of the brand, who fondly remember the durability and simplicity of the original device.",
                "machine"
            ],
            [
                "The Nokia 3310 was first launched in 2000 and some people are still using them.",
                "machine"
            ],
            [
                "To date, 126 millions Nokia 3310 phones have been sold.",
                "human"
            ],
            [
                "The re-imagined version of the 3310 is expected to retain the phone's legendary battery life and indestructible build, while incorporating modern features such as a color screen and updated user interface.",
                "machine"
            ],
            [
                "With its retro charm and reliable functionality, the re-launched Nokia 3310 is poised to attract both long-time fans and a new generation of users looking for a reliable and straightforward mobile phone experience.",
                "machine"
            ],
            [
                "Stay tuned for more updates on the release of this highly anticipated device.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1860,
        "sent_and_label": [
            [
                "The number of rigs exploring for oil and natural gas in the U.S. declined by four this week to 936.",
                "machine"
            ],
            [
                "This decrease marks a slight dip in the rig count, reflecting potential adjustments in drilling activity.",
                "machine"
            ],
            [
                "The drop in rig count could be attributed to various factors such as market conditions, oil prices, or operational decisions by energy companies.",
                "machine"
            ],
            [
                "Despite the decrease, the overall trend in the U.S. rig count has shown resilience in recent months, indicating ongoing activity and interest in domestic energy production.",
                "machine"
            ],
            [
                "The fluctuations in rig count are closely monitored as they provide insights into the health of the oil and gas industry, impacting employment levels, production rates, and overall economic outlook.",
                "machine"
            ],
            [
                "Industry analysts are keeping a close watch on how the rig count evolves in the coming weeks, as it can signal shifts in energy market dynamics and investment patterns.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 683,
        "sent_and_label": [
            [
                "CHICAGO (AP) — The U.S. women's soccer team will host South Korea in a pair of exhibitions in October.",
                "machine"
            ],
            [
                "The teams will play Oct. 19 in New Orleans and meet three days later in Cary, North Carolina, the U.S. Soccer Federation said Monday.",
                "machine"
            ],
            [
                "These matches mark an exciting opportunity for both teams to test their skills ahead of upcoming competitions.",
                "machine"
            ],
            [
                "The U.S. team, led by head coach Vlatko Andonovski, looks to continue their strong performances and build momentum.",
                "machine"
            ],
            [
                "South Korea, known for their speed and technical prowess, will provide a challenging test for the Americans.",
                "machine"
            ],
            [
                "Soccer fans can anticipate thrilling matchups and impressive displays of talent from both sides.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1817,
        "sent_and_label": [
            [
                "LIMA, Peru (AP) — The son of former Peruvian strongman Alberto Fujimori is forming his own bloc in congress after being kicked out of the party led his sister.",
                "machine"
            ],
            [
                "Kenji Fujimori announced Wednesday that he and nine other lawmakers from the Popular Will party will henceforth support President Pedro Pablo Kuczynski.",
                "human"
            ],
            [
                "Kenji's move comes after a bitter split within the Fujimori family, which has long dominated Peruvian politics.",
                "machine"
            ],
            [
                "His decision to align with President Kuczynski is seen as a strategic maneuver to gain more influence in the government.",
                "machine"
            ],
            [
                "The new bloc's formation is expected to shake up the political landscape in Peru, with potential implications for upcoming legislative decisions and alliances.",
                "machine"
            ],
            [
                "Kenji Fujimori's breakaway from his sister's party marks a significant shift in the country's political dynamics, setting the stage for a new chapter in Peruvian politics.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1097,
        "sent_and_label": [
            [
                "Many students will have the opportunity to receive a flu shot without ever leaving their school campus this year.",
                "machine"
            ],
            [
                "In an effort to promote health and wellness among students, school districts are offering on-site flu shot clinics.",
                "machine"
            ],
            [
                "These clinics provide a convenient and efficient way for students to get vaccinated against the flu, reducing the risk of illness spreading throughout the school community.",
                "machine"
            ],
            [
                "Clinics start October 17 and run through November 15.",
                "human"
            ],
            [
                "Only students whose parents sign and return a required consent form will receive the flu vaccine.",
                "machine"
            ],
            [
                "Anyone who would like more information should contact the nurse at their child's school.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1505,
        "sent_and_label": [
            [
                "In a bold move to combat cheating in online gaming, a prominent video game maker has taken legal action against individuals who seek to gain an unfair advantage.",
                "machine"
            ],
            [
                "The company has filed lawsuits against both domestic and international players who have been found to engage in cheating practices that undermine the integrity of the game.",
                "machine"
            ],
            [
                "As more gamers turn to online platforms to compete against others, the issue of cheating has become increasingly prevalent.",
                "machine"
            ],
            [
                "By utilizing the legal system to address this problem, the video game maker is sending a clear message that such behavior will not be tolerated.",
                "machine"
            ],
            [
                "The company's proactive approach underscores its commitment to maintaining a fair and enjoyable gaming environment for its vast player base.",
                "human"
            ],
            [
                "With millions of users participating in the game worldwide, the impact of cheating extends far beyond individual matches, affecting the overall experience for all players.",
                "machine"
            ],
            [
                "The company has sued three Americans and seven foreign hackers for undercutting the game played by 10 million people worldwide.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2609,
        "sent_and_label": [
            [
                "As the Fourth of July approaches, it's essential to remember that you're not a firework – don't drive lit.",
                "machine"
            ],
            [
                "Every year, celebrations for Independence Day bring people together to enjoy fireworks, barbecues, and time with loved ones.",
                "machine"
            ],
            [
                "However, it's crucial to prioritize safety, especially when it comes to driving under the influence.",
                "machine"
            ],
            [
                "Driving while impaired not only puts your life at risk but also endangers the lives of others on the road.",
                "machine"
            ],
            [
                "Alcohol impairs judgment, coordination, and reaction time, making it a dangerous combination with driving.",
                "machine"
            ],
            [
                "The consequences of driving under the influence can be severe, leading to accidents, injuries, or even fatalities.",
                "machine"
            ],
            [
                "To ensure a safe and enjoyable Fourth of July, plan ahead.",
                "machine"
            ],
            [
                "If you're going to be consuming alcohol, make arrangements for a designated driver or consider using taxis or ride-sharing services to get home safely.",
                "machine"
            ],
            [
                "Lyft is even offering a 20 percent discount on one ride to help partygoers make responsible choices.",
                "machine"
            ],
            [
                "Over the Fourth of July holiday in 2016, nearly 200 people were killed in crashes involving a driver with a blood alcohol concentration of .08 or higher, according to the Department of Transportation Before you begin to celebrate, choose a designated driver to get you home safely.",
                "machine"
            ],
            [
                "Taxis and ride-sharing services are also an option to help you get home safely, and Lyft is offering 20 percent off one ride to help partiers stay safe.",
                "machine"
            ],
            [
                "In many cities, local organizations are also facilitating programs that offer residents free rides home to keep the roads safe.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 448,
        "sent_and_label": [
            [
                "President Donald Trump's new immigration plan is stirring up controversy with its proposals on legal immigration.",
                "machine"
            ],
            [
                "The plan aims to prioritize highly skilled immigrants and reduce the number of family-based immigrants.",
                "machine"
            ],
            [
                "If implemented, the plan would shift the current system towards a merit-based approach, favoring immigrants with high levels of education, job skills, and English proficiency.",
                "machine"
            ],
            [
                "This move has sparked debates among lawmakers and immigration advocates, with critics arguing that it could negatively impact families seeking to reunite in the United States.",
                "machine"
            ],
            [
                "Supporters of the plan believe that it would benefit the economy by attracting more skilled workers.",
                "machine"
            ],
            [
                "As the debate continues, it remains to be seen how President Trump's proposed changes to legal immigration will shape the future of the country's immigration system.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2683,
        "sent_and_label": [
            [
                "CAPE TOWN, South Africa (AP) Dean Elgar hit an unbeaten 76 to anchor South Africa’s innings in testing conditions on the first day of the second test against Sri Lanka at Newlands.",
                "machine"
            ],
            [
                "Elgar’s battling knock allowed South Africa to go to tea on 147-4 after it had lost the toss and been asked to bat on an overcast and muggy Monday morning.",
                "human"
            ],
            [
                "The left-hander lost opening partner Stephen Cook (0) in the first over of the day and saw Lahiru Kumara claim two wickets in one over before lunch.",
                "machine"
            ],
            [
                "Elgar's resilient performance steadied the South African innings, with Faf du Plessis providing support with a patient 40 not out.",
                "machine"
            ],
            [
                "The pair built a crucial partnership to stabilize the innings after the early setbacks.",
                "human"
            ],
            [
                "Sri Lanka's bowlers toiled hard on a pitch offering assistance, with Kumara being the standout performer with his quick strikes.",
                "machine"
            ],
            [
                "South Africa will look to build on this foundation in the final session of the day, aiming for a substantial first-innings total to put pressure on the visitors.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3406,
        "sent_and_label": [
            [
                "In a devastating turn of events, the United Nations is facing a critical challenge in Yemen as resources meant for fighting famine are being depleted by the rapid spread of cholera.",
                "machine"
            ],
            [
                "The outbreak of cholera in the war-torn country has already claimed the lives of 923 individuals, with a staggering 124,002 suspected cases reported.",
                "human"
            ],
            [
                "According to Jamie McGoldrick, the U.N. humanitarian chief in Yemen, the situation is dire and could worsen significantly by September, with the number of cases potentially doubling.",
                "machine"
            ],
            [
                "The battle against cholera has strained the already limited resources available for addressing famine in Yemen, further exacerbating the dire humanitarian crisis in the Arab world's poorest nation.",
                "machine"
            ],
            [
                "The diversion of resources to combat cholera threatens to disrupt the food aid pipeline to the country, putting vulnerable populations at even greater risk of starvation and death.",
                "machine"
            ],
            [
                "Jamie McGoldrick, U.N. humanitarian chief in Yemen, said Thursday that 923 people have died of the disease and there are now 124,002 suspected cases.",
                "machine"
            ],
            [
                "He says that number could double by September.",
                "human"
            ],
            [
                "McGoldrick says battling cholera in the country beset by civil war has pulled resources away from work the agency is doing to battle famine and by September could cut into the food aid pipeline to the country, the Arab world's poorest nation.",
                "human"
            ],
            [
                "Aid agencies have received $600 million of the $2.1 billion they estimate is needed to avert widespread starvation and death by treatable disease.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2643,
        "sent_and_label": [
            [
                "Get daily updates directly to your inbox + Subscribe Thank you for subscribing!",
                "human"
            ],
            [
                "Could not subscribe, try again later Invalid Email Fire chiefs are inviting anyone who wants to see if they’ve got what it takes to be a firefighter in Tarporley to drop into a drill night at the Birch House Road fire station.",
                "human"
            ],
            [
                "Cheshire Fire and Rescue Service is recruiting now for on-call firefighters at T arporley where drill nights are held every Thursday evening between 7pm and 9pm.",
                "human"
            ],
            [
                "Calling into the station between those times will give potential applicants the opportunity to meet crews who will explain what it means to be an on-call firefighter and exactly how to follow the recruitment process.",
                "human"
            ],
            [
                "Tarporley watch manager Dave Windsor said: “We’re looking for committed men and women to join our on-call crew at Tarporley Fire Station.",
                "machine"
            ],
            [
                "“Successful applicants will be helping to provide the best possible service to their community and will be trained to national firefighter standard.",
                "machine"
            ],
            [
                "“We’re looking for people from all walks of life with a combination of practical ability, mental resilience, courage, physical fitness and the ability to remain calm and focused in emergency and difficult situations.",
                "machine"
            ],
            [
                "Becoming an on-call firefighter offers a unique opportunity to serve the community, respond to emergencies, and make a real difference in people's lives.",
                "machine"
            ],
            [
                "It requires dedication, teamwork, and a willingness to face challenging situations head-on.",
                "machine"
            ],
            [
                "The role of an on-call firefighter is vital in ensuring the safety and well-being of the local community.",
                "machine"
            ],
            [
                "If you have ever considered a career in firefighting or have a passion for helping others in times of need, this could be the perfect opportunity for you.",
                "machine"
            ],
            [
                "Joining the team at Tarporley Fire Station means being part of a close-knit group of individuals who work together to protect and support their community.",
                "machine"
            ],
            [
                "Don’t miss this chance to explore a rewarding and fulfilling career as an on-call firefighter with Cheshire Fire and Rescue Service.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1988,
        "sent_and_label": [
            [
                "The week of April 10-16 was filled with a mix of news and events across various sectors.",
                "machine"
            ],
            [
                "In politics, tensions rose as international relations took center stage with ongoing conflicts in several regions.",
                "machine"
            ],
            [
                "Meanwhile, in the business world, markets experienced fluctuations due to global economic uncertainties.",
                "human"
            ],
            [
                "On the cultural front, the entertainment industry saw the release of highly anticipated films and music albums, captivating audiences worldwide.",
                "machine"
            ],
            [
                "Additionally, in the sports realm, thrilling matches and competitions kept fans on the edge of their seats, showcasing the dedication and skill of athletes.",
                "machine"
            ],
            [
                "Amidst all the happenings, one memorable moment stood out during a baseball game with an unexpected visitor.",
                "machine"
            ],
            [
                "Announced attendance was 36,519, and that didn’t include a cat that ran onto the field midway through the game.",
                "machine"
            ],
            [
                "It scurried along the outfield warning track, ran away from right fielder Giancarlo Stanton, crawled up the center field wall and then appeared to get stuck in the animatronic home run sculpture.",
                "human"
            ],
            [
                "USA TODAY Sports Jasen Vinlove",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1298,
        "sent_and_label": [
            [
                "In a recent development, the 2017-18 Grand Jury reports have brought to light crucial insights into two pressing issues affecting the community: voter security and BART crime.",
                "human"
            ],
            [
                "The detailed reports delve into the vulnerabilities and challenges faced in ensuring the integrity of our electoral process, as well as shedding light on the transparency and safety concerns within the BART system.",
                "machine"
            ],
            [
                "The report on voting security highlights the importance of safeguarding our democratic principles by addressing potential threats and vulnerabilities in the voting system.",
                "machine"
            ],
            [
                "It emphasizes the need for robust security measures to protect the sanctity of every vote cast.",
                "machine"
            ],
            [
                "On the other hand, the report on BART crime and transparency delves into the challenges faced by the transit system in ensuring the safety and security of its passengers.",
                "machine"
            ],
            [
                "It calls for greater transparency in reporting incidents and implementing measures to enhance security within BART stations and trains.",
                "machine"
            ],
            [
                "To delve deeper into these critical issues and learn more about the findings of the Grand Jury reports, interested individuals can visit www.cc-courts.org/grandjury.",
                "machine"
            ],
            [
                "By accessing the reports on \"Voting Security\" or \"BART Crime and Transparency,\" readers can gain valuable insights and contribute to the ongoing discourse on these important topics.",
                "machine"
            ],
            [
                "Sign up for the Opinion newsletter.",
                "human"
            ],
            [
                "Related Articles Letter: 3 trustees heroic to oppose Delta tunnels even under pressure from Jerry Brown, SoCal water agencies Letter: This measure will split the city, creating two Santa Claras Letter: Why can’t a candidate for governor fix DMV’s biggest problem?",
                "human"
            ],
            [
                "Letter: Young people taking action on climate change, AB 3232 is inspiring Letter: Regional Measure 3 a phony congestion proposal You can learn about these and other issues by reading the reports recently issued by the 2017-18 Grand Jury.",
                "human"
            ],
            [
                "Go to www.cc-courts.org/grandjury.",
                "human"
            ],
            [
                "Then click on Grand Jury Reports, then select “Voting Security” or “BART Crime and Transparency.” Happy reading.",
                "human"
            ],
            [
                "Marianne Jameson Danville Submit your letter to the editor via this form Read more Letters to the Editor",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1100,
        "sent_and_label": [
            [
                "The growing Cambridge Analytica scandal involving 50 million Facebook accounts triggered a multi-billion dollar sell-off on Wall Street on Monday — with the value of Facebook falling by nearly 7%, its largest one day fall in five and a half years.",
                "human"
            ],
            [
                "This scandal has raised serious concerns about data privacy and the immense power that tech giants like Facebook and Google hold over user information.",
                "machine"
            ],
            [
                "As the public outcry intensifies and regulatory scrutiny mounts, the landscape of digital platforms is rapidly evolving.",
                "human"
            ],
            [
                "With the recent revelations and the subsequent fallout, the focus has shifted from the impact of these platforms on traditional media to the broader implications for user privacy and data protection.",
                "machine"
            ],
            [
                "Suddenly the ACCC inquiry on the media impact of platforms such as Facebook and Google, done at the Turnbull government’s behest, is starting to look so 2017.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1756,
        "sent_and_label": [
            [
                "NEW YORK, NY - MAY 07: Kim Kardashian attends the Heavenly Bodies: Fashion & The Catholic Imagination Costume Institute Gala at The Metropolitan Museum of Art on May 7, 2018 in New York City.",
                "human"
            ],
            [
                "(Photo by Jamie McCarthy/Getty Images) WASHINGTON - Kim Kardashian West will meet with officials, including senior adviser Jared Kushner, at the White House on Wednesday to discuss prison reform, a person familiar with the plans says.",
                "human"
            ],
            [
                "It's not clear if Kardashian West will meet with President Donald Trump.",
                "machine"
            ],
            [
                "The entrepreneur and reality television star has advocated for a pardon for a low-level drug offender named Alice Marie Johnson, who has served more than 20 years in prison.",
                "machine"
            ],
            [
                "Prison reform has been a key issue for Kushner.",
                "human"
            ],
            [
                "Earlier this month, the White House-backed First Step Act, which would expand programs for prisoners and allow for more home confinement, was approved by the House Judiciary Committee.",
                "machine"
            ],
            [
                "Kardashian West has said she supported Democratic nominee Hillary Clinton in the 2016 presidential election, but her husband, Kanye West, has signaled his support for Trump.",
                "machine"
            ],
            [
                "The meeting between Kardashian West and White House officials comes at a time when the issue of prison reform has gained significant attention across the country.",
                "machine"
            ],
            [
                "Johnson's case, in particular, has garnered widespread sympathy and support, with many advocating for her release.",
                "machine"
            ],
            [
                "Kardashian West's involvement in this cause has brought further spotlight to the need for reform within the criminal justice system.",
                "machine"
            ],
            [
                "This high-profile meeting underscores the potential impact of celebrity advocacy on important social issues.",
                "machine"
            ],
            [
                "By leveraging her platform and influence, Kardashian West is using her voice to push for meaningful change in a system that has long been criticized for its flaws.",
                "machine"
            ],
            [
                "As discussions around prison reform continue to evolve, the involvement of public figures like Kardashian West serves to raise awareness and drive progress towards a more just and equitable society.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 44,
        "sent_and_label": [
            [
                "COWLITZ COUNTY, Wash (KGW) – Washington authorities arrested a retired military man Wednesday after he threatened to commit a “Las Vegas” style shooting and led them on a nearly 100-mile chase.",
                "machine"
            ],
            [
                "Christopher James Bleavins, 35, of Lakewood, Washington, fled Joint Base Lewis McChord Wednesday afternoon and sped off in a red Mazda after he was approached by military police, according to Charlie Rosenzweig, spokesman for the Cowlitz County Sheriff’s Office.",
                "machine"
            ],
            [
                "Bleavins' reckless escape triggered a high-speed pursuit that spanned multiple counties, endangering countless lives on the road.",
                "machine"
            ],
            [
                "The chase, which reached speeds exceeding 100 mph, involved multiple law enforcement agencies coordinating their efforts to apprehend the suspect.",
                "machine"
            ],
            [
                "As the pursuit unfolded, Bleavins displayed a blatant disregard for public safety, weaving in and out of traffic and narrowly avoiding collisions.",
                "machine"
            ],
            [
                "Washington State Patrol ended its pursuit at the Cowlitz/Lewis County Line, shortly after the collision.",
                "machine"
            ],
            [
                "Castle Rock police then spotted Bleavins driving faster than 100 mph about 10 miles south of the county line.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3249,
        "sent_and_label": [
            [
                "Sports News of Monday, 14 August 2017 Source: ghanacrusader.com 2017-08-14 Godfred Donsah Italy based Ghanaian midfielder, Godfred Donsah, is set for a switch to Serie A rivals Torino.",
                "human"
            ],
            [
                "The Bologna midfield enforcer is on the verge of sealing a three year deal with the Turin based side after a protracted negotiation all summer long.",
                "human"
            ],
            [
                "The hard tackling midfielder has been on the radar of Torino for the better part of the summer transfer window, with reports linking as a replacement for compatriot, Afriyie Acquah.",
                "human"
            ],
            [
                "The energetic anchor man enjoyed a breakthrough season with Bologna to earn himself the possible dream move Turin.",
                "human"
            ],
            [
                "Donsah, known for his tenacity and work rate in the midfield, is poised to undergo medical examinations with Torino to finalize the transfer deal.",
                "machine"
            ],
            [
                "The move comes as a significant step in the player's career, as he looks forward to showcasing his skills at a new club in Serie A. Torino, keen on bolstering their squad ahead of the upcoming season, sees Donsah as a valuable addition to their midfield lineup.",
                "machine"
            ],
            [
                "Fans of both clubs eagerly anticipate the completion of the transfer, with expectations high for Donsah to make a seamless transition to his new team.",
                "machine"
            ],
            [
                "Stay tuned for further updates on this developing story.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1108,
        "sent_and_label": [
            [
                "Minnesota has been announced as one of the finalists to host the 2023 World's Fair, joining Argentina and Poland in the race to be the chosen host.",
                "machine"
            ],
            [
                "The World's Fair is a prestigious event that showcases the culture, technology, and innovation of participating countries, drawing millions of visitors from around the globe.",
                "machine"
            ],
            [
                "Minnesota's selection as a finalist is a testament to the state's rich history, diverse culture, and commitment to progress.",
                "machine"
            ],
            [
                "If chosen as the host, Minnesota would have the opportunity to highlight its unique offerings to a global audience, further solidifying its position as a prominent destination for tourism and business.",
                "machine"
            ],
            [
                "The final decision on the host of the 2023 World's Fair is eagerly anticipated, with all three finalists poised to put forth compelling proposals to win the bid.",
                "machine"
            ],
            [
                "Stay tuned for updates on this exciting development.",
                "human"
            ],
            [
                "From time to time, there are fairly untouched gems, like Mozambique 15 years ago or Cuba 10 years ago.",
                "machine"
            ],
            [
                "For very different reasons, Germany, Argentina, the Philippines, and Madagascar are destinations to consider or re-consider for your up-and-coming vacation bucket list.",
                "machine"
            ],
            [
                "Wander Minnesota: The Science of PixarThe Science of Pixar at the Science Museum of Minnesota will thrill fans (of all ages) of the legendary animation studio.",
                "machine"
            ],
            [
                "Top 5 Vacations For People Who Don't Like Big CitiesGet away from big city life by taking your vacation in five of the best small towns in America America's 5 Best Rivers For Fly FishingAn introduction to five of America's best fly fishing rivers",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2478,
        "sent_and_label": [
            [
                "The United States on Friday levied sanctions against six individuals and seven business with alleged links to Hezbollah financier Adham Tabaja, the White House said, according to AFP.",
                "machine"
            ],
            [
                "This move is part of efforts to cripple the financial network that supports the Lebanese militant group.",
                "machine"
            ],
            [
                "The sanctioned individuals and entities are accused of providing financial support and resources to Hezbollah, violating U.S. laws.",
                "machine"
            ],
            [
                "These sanctions aim to disrupt Hezbollah's funding and operations, sending a strong message against terrorism financing.",
                "machine"
            ],
            [
                "The U.S. government continues to target those who enable terrorist activities and threaten global security.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2015,
        "sent_and_label": [
            [
                "COPENHAGEN — After impressing at the World Cup, Iceland goalkeeper Hannes Halldorsson has been sold by Danish team FC Randers to Azerbaijan champion Qarabag.",
                "machine"
            ],
            [
                "Iceland exited the tournament at the group stage but Randers’ sporting director Soeren Pedersen says the performance of the 34-year Icelander “hasn’t gone unnoticed.” Halldorsson’s tournament was highlighted by saving a penalty kick from Lionel Messi in a 1-1 draw with Argentina.",
                "human"
            ],
            [
                "Halldorsson's heroics in goal captured the attention of football fans worldwide, showcasing his skill and composure under pressure.",
                "machine"
            ],
            [
                "The move to Qarabag presents a new challenge for the experienced goalkeeper as he transitions to a new league and team.",
                "machine"
            ],
            [
                "Qarabag, known for its success in the Azerbaijani league and international competitions, will benefit from Halldorsson's expertise and leadership on the field.",
                "machine"
            ],
            [
                "Fans eagerly anticipate seeing how Halldorsson's World Cup success will translate to his new club as he continues to make a mark in the world of football.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3412,
        "sent_and_label": [
            [
                "Sweet science pundits Joe Santoliquito, aka “Philly Joe,” and Michael Woods, aka “Brooklyn Mike,” dig up fresh news and dish spicy opinion on all facets of the fight game in this fast-moving boxing podcast.",
                "human"
            ],
            [
                "Yes, expect Philly-style decorum and Brooklyn-type diplomacy while they rap about the big bouts and famed fighters.",
                "human"
            ],
            [
                "In this episode: Pascal wins his farewell fight, Truax upsets DeGale, Rigondeaux upsets everyone, Lomachenko is scary and more!",
                "machine"
            ],
            [
                "Fight Facts is available on iTunes!",
                "machine"
            ],
            [
                "In the latest episode of Fight Facts podcast, the boxing world was left buzzing after a series of surprising outcomes and standout performances.",
                "machine"
            ],
            [
                "Former light heavyweight champion Jean Pascal bid farewell to the sport in style, securing a victory in his final fight that left fans applauding his storied career.",
                "machine"
            ],
            [
                "Meanwhile, Caleb Truax shocked the boxing community with a stunning upset over James DeGale, proving that in the ring, anything can happen.",
                "machine"
            ],
            [
                "Additionally, Guillermo Rigondeaux made waves with a performance that defied expectations, causing a stir among fans and pundits alike.",
                "machine"
            ],
            [
                "And of course, Vasyl Lomachenko continued to solidify his reputation as one of the most formidable fighters in the sport, leaving opponents and spectators alike in awe of his skills.",
                "human"
            ],
            [
                "Tune in to Fight Facts on iTunes to catch up on all the latest news, analysis, and opinions from Philly Joe and Brooklyn Mike as they break down the hottest topics in the boxing world.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 660,
        "sent_and_label": [
            [
                "The owners of a Ringgold business are seeking more than 900 signatures for a petition to seek an election for the legal sale of all alcoholic beverages including mixed drinks in justice of the peace precinct one.",
                "human"
            ],
            [
                "This initiative is being led by James and Ellen Fee, who own Fee’s Knick Knack Cafe.",
                "machine"
            ],
            [
                "The couple is aiming to gather enough support to bring about a change in the regulations regarding alcohol sales in their area.",
                "machine"
            ],
            [
                "County Judge Rick Lewis said James and Ellen Fee, who own Fee’s Knick Knack Cafe, submitted the necessary signatures for the application to request the petition.",
                "human"
            ],
            [
                "At least 10 verified signatures are required to request a formal petition.",
                "human"
            ],
            [
                "Elections Administrator Ginger Wall said the names were confirmed and the petition was picked up on May 24.",
                "human"
            ],
            [
                "Read the full story in the mid-week News.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 624,
        "sent_and_label": [
            [
                "LONDON — A London museum has revealed that the remains of five archbishops of Canterbury were discovered inside a secret tomb beneath its building.",
                "machine"
            ],
            [
                "The Garden Museum posted a statement and video Sunday revealing the find, which was made more than a year ago.",
                "machine"
            ],
            [
                "The museum sits on a site that used to house the former St. Mary-at-Lambeth Church and is located next to Lambeth Palace, the archbishop of Canterbury’s London residence.",
                "machine"
            ],
            [
                "The discovery has sparked great interest and intrigue among historians and the public alike.",
                "human"
            ],
            [
                "The hidden tomb is believed to date back centuries, shedding light on the rich history of the Church of England and its influential leaders.",
                "machine"
            ],
            [
                "The identities of the other archbishops remain a mystery, leaving researchers eager to uncover more about their lives and contributions to the church.",
                "machine"
            ],
            [
                "Garden Museum director Christopher Woodward says five archbishops were buried in the tomb, including Richard Bancroft.",
                "machine"
            ],
            [
                "Bancroft became archbishop in 1604 and played a major role in production of the King James Bible.",
                "machine"
            ],
            [
                "The remains of the others have not been identified.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1566,
        "sent_and_label": [
            [
                "Hartford's dynamic duo of guards, Dunne and Lynch, showcased their skills in a hard-fought battle against Stony Brook, ultimately leading the Hawks to a 73-64 victory.",
                "machine"
            ],
            [
                "Dunne's sharp shooting and Lynch's playmaking abilities proved to be the difference-makers as Hartford managed to hold on to their lead down the stretch.",
                "machine"
            ],
            [
                "The game started off with both teams trading baskets, but Hartford's defensive intensity and efficient offense helped them build a lead in the first half.",
                "machine"
            ],
            [
                "Despite Stony Brook's efforts to rally back in the second half, Dunne and Lynch continued to make timely plays to keep the Hawks ahead.",
                "machine"
            ],
            [
                "With this crucial road win, Hartford improves to 13-12 overall and 6-4 in the America East Conference.",
                "machine"
            ],
            [
                "The Hawks are now tied for second place in the AEC, positioning themselves well for the upcoming conference tournament.",
                "machine"
            ],
            [
                "On the other side, Akwasi Yeboah led the Seawolves with 23 points, while UC Iroegbu added 12 and Elijah Olaniyi recorded a double-double with 10 points and 10 rebounds.",
                "machine"
            ],
            [
                "Stony Brook's tough luck continued as they suffered their fifth consecutive loss, with each defeat coming by a narrow margin.",
                "machine"
            ],
            [
                "The Hawks are tied for second place in the AEC.",
                "machine"
            ],
            [
                "Akwasi Yeboah led the Seawolves (8-16, 3-7) with 23 points, UC Iroegbu added 12 and Elijah Olaniyi 10 points and 10 rebounds for his first double-double.",
                "machine"
            ],
            [
                "Stony Brook has dropped five straight, losing by 2, 3, 4, 7 and 9 points.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 154,
        "sent_and_label": [
            [
                "The secretary of Iran’s Supreme National Security Council, Ali Shamkhani, vowed on Tuesday that Tehran would punish Israel in response to the recent air strike on the T-4 airbase in Homs, Syria, in which several Iranian soldiers and officers were killed.",
                "machine"
            ],
            [
                "Shamkhani declared that punishing 'Zionists' is inevitable and that Iran will take necessary actions to hold Israel accountable for its aggression.",
                "machine"
            ],
            [
                "This statement comes amidst escalating tensions in the region, with Iran blaming Israel for the attack on the airbase.",
                "machine"
            ],
            [
                "The Iranian official's strong words indicate a firm stance against Israel and a commitment to retaliating for the lives lost in the strike.",
                "machine"
            ],
            [
                "The situation remains volatile as both Iran and Israel continue to engage in a war of words and military actions, raising concerns about further escalation in the conflict between the two nations.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3096,
        "sent_and_label": [
            [
                "The new royal baby was only born yesterday, but he already has his own line of merch.",
                "machine"
            ],
            [
                "Earlier today, a line of ornaments, plates, and tankards arrived in the Royal Collections Shop in celebration of Britain's new prince.",
                "machine"
            ],
            [
                "The Best Commemorative Royal Baby Merchandise features exquisite designs showcasing the royal family's newest addition, from delicate porcelain ornaments to elegant commemorative plates fit for display.",
                "human"
            ],
            [
                "Each piece is intricately crafted with attention to detail, capturing the essence of this joyous occasion.",
                "machine"
            ],
            [
                "Royal enthusiasts and collectors alike are eager to get their hands on these limited-edition items, which are expected to become treasured keepsakes for years to come.",
                "machine"
            ],
            [
                "The merchandise is not only a celebration of the royal baby's arrival but also a nod to the rich history and tradition of the British monarchy.",
                "machine"
            ],
            [
                "Be sure to visit the Royal Collections Shop to secure your piece of history and commemorate this special moment in royal lineage.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2139,
        "sent_and_label": [
            [
                "MILWAUKEE — Giannis Antetokounmpo made a driving layup with 1.9 seconds remaining after Jabari Parker scored 12 points in his first game in nearly a year, lifting the Milwaukee Bucks over the Knicks, 92-90, on Friday night.",
                "machine"
            ],
            [
                "The game was a thrilling contest from start to finish, with both teams trading leads throughout.",
                "machine"
            ],
            [
                "The Bucks found themselves trailing late in the fourth quarter, but Parker's return provided a much-needed spark off the bench.",
                "machine"
            ],
            [
                "His scoring outburst helped the Bucks stay within striking distance of the Knicks.",
                "machine"
            ],
            [
                "With time winding down and the game tied at 90 apiece, all eyes were on Antetokounmpo.",
                "machine"
            ],
            [
                "The \"Greek Freak\" lived up to his nickname, driving to the basket and finishing with a clutch layup over the outstretched arms of the Knicks' defenders.",
                "machine"
            ],
            [
                "The home crowd erupted as the Bucks took the lead with just under two seconds left on the clock.",
                "machine"
            ],
            [
                "The Knicks had one final chance to win the game, but their last-second shot fell short, securing the victory for the Bucks.",
                "machine"
            ],
            [
                "Antetokounmpo finished the game with a team-high 28 points, further solidifying his status as one of the league's premier closers.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 159,
        "sent_and_label": [
            [
                "Israeli media is reporting that police are expected to question Prime Minister Benjamin Netanyahu on a pair of corruption allegations.",
                "machine"
            ],
            [
                "The allegations involve suspicions of improper acceptance of gifts and favors from wealthy businessmen in exchange for political favors.",
                "machine"
            ],
            [
                "Netanyahu has denied any wrongdoing, calling the accusations a politically motivated witch hunt.",
                "machine"
            ],
            [
                "However, the police have been conducting a long-running investigation into these allegations, and pressure is mounting for the Prime Minister to be held accountable.",
                "machine"
            ],
            [
                "It is reported that Netanyahu's wife, Sara, has also been questioned in connection with the case.",
                "machine"
            ],
            [
                "It said a criminal probe is expected next week.",
                "human"
            ],
            [
                "An opposition lawmaker is also campaigning for Netanyahu to be investigated over suspicions that donors improperly transferred money for his personal use.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1232,
        "sent_and_label": [
            [
                "OAKLAND, Calif. — Well, there’s always Game 2 for the Warriors’ Andre Iguodala.",
                "human"
            ],
            [
                "On the eve of their attempt to win a third championship in four years — all against the Cavaliers — the Warriors announced Wednesday that Iguodala, the 2015 Finals MVP, will miss Game 1 and then be re-evaluated before Game 2.",
                "human"
            ],
            [
                "Iguodala, one of Golden State’s best defenders, missed the final four games of the Western Conference Finals victory over Houston because of a bruised left leg.",
                "machine"
            ],
            [
                "The absence of Iguodala for the start of the NBA Finals is a significant blow to the Warriors.",
                "machine"
            ],
            [
                "Known for his defensive prowess and ability to make plays in crucial moments, Iguodala's absence will be felt on the court.",
                "machine"
            ],
            [
                "His experience and leadership have been invaluable to the team, especially in previous Finals matchups against the Cavaliers.",
                "machine"
            ],
            [
                "Head coach Steve Kerr expressed confidence in the Warriors' depth and ability to adjust to Iguodala's absence.",
                "machine"
            ],
            [
                "Kerr emphasized the need for other players to step up and fill the void left by Iguodala's injury.",
                "machine"
            ],
            [
                "The team remains optimistic about Iguodala's potential return for Game 2 but is prepared to face the Cavaliers without him in the lineup for the series opener.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 537,
        "sent_and_label": [
            [
                "MILWAUKEE — Shortstop Tyler Saladino has a sprained left ankle and has been put on the 10-day disabled list by the Milwaukee Brewers, who recalled shortstop Orlando Arcia from Triple-A Colorado Springs before Wednesday’s game against the St. Louis Cardinals.",
                "machine"
            ],
            [
                "Saladino jammed his ankle into second base as he took a throw from second baseman Hernan Perez on a force play in the third inning Tuesday night.",
                "machine"
            ],
            [
                "Arcia, who was demoted to the minor leagues in late May due to his struggles at the plate, will now have the opportunity to make an impact with the Brewers once again.",
                "machine"
            ],
            [
                "The 24-year-old Arcia showed promise in the past, and the team is hopeful that he can provide a spark to the lineup during Saladino's absence.",
                "machine"
            ],
            [
                "Arcia had a .194 batting average in 44 games before he was sent down on May 25.",
                "machine"
            ],
            [
                "—— More AP baseball: https://apnews.com/tag/MLBbaseball",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2952,
        "sent_and_label": [
            [
                "05:14 Reported News Briefs Nissan 4, 5778 , 20/03/18 Nissan 4, 5778 , 20/03/18 Shaked: A tweet could end in a terror attack Justice Minister Ayelet Shaked on Monday met with Delphine Reyre, Facebook's director of public affairs in France and Europe.",
                "human"
            ],
            [
                "The two met ahead of a conference to fight hate speech on the Internet which will be held on Tuesday in Jerusalem.",
                "human"
            ],
            [
                "During the meeting, Shaked highlighted the potential dangers of social media platforms being misused to incite violence and terrorism.",
                "machine"
            ],
            [
                "She emphasized that a seemingly harmless tweet or post could escalate and lead to a devastating terror attack.",
                "machine"
            ],
            [
                "Shaked stressed the importance of collaboration between governments and tech companies to combat online hate speech effectively.",
                "machine"
            ],
            [
                "The upcoming conference aims to address these issues and explore strategies to prevent the spread of extremist ideologies through social media channels.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3370,
        "sent_and_label": [
            [
                "San Francisco Fleet Week, a highly anticipated event celebrating the maritime services, begins today with a thrilling lineup of activities and performances.",
                "machine"
            ],
            [
                "This annual tradition in the Bay Area brings together military personnel, civilians, and tourists alike for a week-long spectacle of naval demonstrations, air shows, and community events.",
                "machine"
            ],
            [
                "The highlight of San Francisco Fleet Week is the Parade of Ships, where a stunning display of naval vessels sails under the iconic Golden Gate Bridge, showcasing the maritime strength and prowess of the United States Navy and Coast Guard.",
                "machine"
            ],
            [
                "Spectators can witness these impressive ships up close as they make their way into the San Francisco Bay, a sight that never fails to awe both young and old alike.",
                "machine"
            ],
            [
                "In addition to the Parade of Ships, the week's schedule is packed with exciting air shows featuring aerial acrobatics by the renowned Blue Angels, the Navy's elite flight demonstration squadron.",
                "machine"
            ],
            [
                "The precision and skill of these pilots are sure to leave spectators breathless as they perform daring maneuvers and formations against the backdrop of the city skyline and the shimmering waters of the bay.",
                "machine"
            ],
            [
                "Apart from the military displays, San Francisco Fleet Week also offers a range of community events, including ship tours, military band performances, and educational programs.",
                "machine"
            ],
            [
                "These activities provide a unique opportunity for the public to interact with military personnel, learn about maritime operations, and gain a deeper appreciation for the men and women who serve in the armed forces.",
                "machine"
            ],
            [
                "As we kick off this year's San Francisco Fleet Week, we invite everyone to join us in celebrating our nation's maritime heritage and honoring the dedication of our military personnel.",
                "machine"
            ],
            [
                "We'll be live streaming the show from noon until four on our website and app.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 503,
        "sent_and_label": [
            [
                "Mayor Joe Smith and Indianapolis Metropolitan Police Department (IMPD) Chief Bryan Roach participated in a community walk in Fountain Square yesterday.",
                "human"
            ],
            [
                "The event aimed to strengthen the bond between law enforcement and the local residents.",
                "machine"
            ],
            [
                "They spent time interacting with community members, listening to suggestions, and addressing their concerns.",
                "machine"
            ],
            [
                "They spent time taking suggestions and answering questions.",
                "machine"
            ],
            [
                "The community walks are being held by IMPD around the city to help connect the department with the people they serve.",
                "machine"
            ],
            [
                "“I think it’s relationship building, that’s why we’re out here,” Roach said.",
                "human"
            ],
            [
                "I think we all believe public safety is a community issue.",
                "human"
            ],
            [
                "Law enforcement is about people, not about the enforcement part.” This was the fourth IMPD community walk.",
                "human"
            ],
            [
                "Several more are planned through the end of the summer.",
                "human"
            ],
            [
                "The walk in Fountain Square was well-received, with residents appreciating the opportunity to engage directly with the Mayor and IMPD Chief.",
                "machine"
            ],
            [
                "Such initiatives play a vital role in fostering trust and collaboration between law enforcement and the community.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2841,
        "sent_and_label": [
            [
                "The US Federal Reserve announced today that it has decided to raise interest rates, marking the third rate hike in six months.",
                "machine"
            ],
            [
                "The decision to increase the target range for the federal funds rate to 1% to 1.25% comes as the Fed aims to strike a balance between supporting economic growth and managing inflation pressures.",
                "machine"
            ],
            [
                "Xinhua reported that the Federal Open Market Committee cited improvements in the labor market as a key factor in their decision.",
                "machine"
            ],
            [
                "Despite the positive labor market conditions, the Fed expressed concerns over persistently low inflation rates.",
                "machine"
            ],
            [
                "The central bank revised down its inflation forecast for 2017 to 1.6%, reflecting a more cautious outlook compared to their previous projection of 1.9%.",
                "machine"
            ],
            [
                "“In view of realised and expected labour market conditions and inflation, the (Federal Open Market) Committee decided to raise the target range for the federal funds rate to 1% to 1.25%,” Xinhua quoted Fed as saying after concluding its two-day monetary policy meeting.",
                "human"
            ],
            [
                "The central bank acknowledged the continuous progress in labour market while expressed their concerns over weak inflation.",
                "human"
            ],
            [
                "Fed officials lowered their forecast for unemployment rate for 2017 down to 4.3%, compared to 4.5% projection made in March, while their forecast for inflation rate in 2017 was revised down to 1.6% from their forecast of 1.9% in March.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1301,
        "sent_and_label": [
            [
                "As winter tightens its grip on the Tampa Bay area, residents woke up to another chilly morning with temperatures remaining below average for this time of year.",
                "machine"
            ],
            [
                "The cold weather has persisted over the past few days, prompting many to bundle up in layers and turn up the heat in their homes.",
                "machine"
            ],
            [
                "The National Weather Service issued a freeze warning for parts of the region, cautioning residents to take necessary precautions to protect themselves, their pets, and sensitive plants.",
                "machine"
            ],
            [
                "Some areas even saw a rare sight - snowflakes falling from the sky, creating a picturesque winter wonderland in normally sun-soaked Florida.",
                "human"
            ],
            [
                "Near the Florida border, a “Welcome to Florida” sign had a light dusting of snow, according to a picture posted by NorthEscambia.com The website also posted several other photos of snow throughout the county.",
                "machine"
            ],
            [
                "The cold weather will be a shock for some as you head off to work and to send the kids off to school.",
                "machine"
            ],
            [
                "Keep in mind, freezing temperatures can harm vulnerable plants, animals and those sensitive to cold.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2399,
        "sent_and_label": [
            [
                "Many locals say they were not surprised to hear of the shooting that took place at a GOP baseball practice in Virginia early Wednesday.",
                "machine"
            ],
            [
                "At least six people have been injured including GOP House Whip Steve Scalise, who remains in critical condition after being shot in the hip.",
                "machine"
            ],
            [
                "\"The shooting is an everyday event anymore.",
                "machine"
            ],
            [
                "These people have voters and people who vote against them and I think it's a natural consequence,\" said Town of Chenango resident, Anthony Sklanka.",
                "machine"
            ],
            [
                "The incident has sparked mixed reactions in the Southern Tier community.",
                "machine"
            ],
            [
                "While some express shock and dismay at the violence that has touched a prominent political figure, others view it as a symptom of the divisive political climate in the country.",
                "machine"
            ],
            [
                "\"It's a sad day when violence becomes a means of expressing disagreement.",
                "machine"
            ],
            [
                "We need to find common ground and work towards a more civil discourse,\" said Binghamton resident, Emily Johnson.",
                "machine"
            ],
            [
                "Local officials have condemned the shooting, emphasizing the need for unity and peaceful resolution of differences.",
                "machine"
            ],
            [
                "The event has prompted discussions on security measures for public officials and the importance of promoting understanding and tolerance in an increasingly polarized society.",
                "machine"
            ],
            [
                "As investigations into the motive behind the shooting continue, the community remains vigilant and hopeful for a future where differences can be bridged without resorting to violence.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 244,
        "sent_and_label": [
            [
                "Thon Maker's recent playoff breakout has been nothing short of remarkable, with the Sudanese big man making a significant impact for his team in Games 3 and 4 of the series.",
                "machine"
            ],
            [
                "Maker played sparingly in the first two games of the series, logging just over a minute combined and making no discernible impact.",
                "human"
            ],
            [
                "But the Sudanese big man came alive in Games 3 and 4 and helped his team even things up at 2-2 as the series shifts back to Boston for a pivotal Game 5 on Tuesday night.",
                "machine"
            ],
            [
                "The 7-foot Maker scored 14 points and eight points, respectively, in the last two games, including a couple of big three-pointers in Game 4 on Sunday, but arguably made his biggest contributions on the defensive end with five huge blocks in each of those contests.",
                "machine"
            ],
            [
                "When asked about his newfound inspiration, Maker pointed to a recent Instagram video featuring Kevin Garnett, wherein the legendary big man discusses both his notorious on-court intensity and his approach to guarding the game’s best players.",
                "human"
            ],
            [
                "The legendary big man's words on on-court intensity and defensive prowess seemed to resonate with Maker, fueling his breakout performances in the playoffs.",
                "machine"
            ],
            [
                "Maker's ability to draw inspiration from basketball greats like Garnett highlights his dedication to improving his game and making an impact when it matters most.",
                "machine"
            ],
            [
                "As the series intensifies, Maker's contributions will undoubtedly be pivotal for his team's success on the court.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 755,
        "sent_and_label": [
            [
                "How to bring your network back online in minutes with Ubiquiti UniFi gear  In today's fast-paced world, a reliable network is crucial for both personal and professional use.",
                "human"
            ],
            [
                "With the rise of remote work and online activities, the need for a stable and secure network has never been more important.",
                "machine"
            ],
            [
                "This is where Ubiquiti UniFi gear comes into play, offering a powerful solution to bring your network back online in minutes.",
                "machine"
            ],
            [
                "But to be honest, the new AP was like a starter drug.",
                "human"
            ],
            [
                "I saw what all is possible and for a price which is also payable for home use and with no extra license costs.",
                "human"
            ],
            [
                "I don’t want to write a review here about my new awesome Ubiquiti gear, if you wish to know more about that stuff see here the blog post from my fellow CTP Jason Samuel: Building a secure high visibility WiFi network using Ubiquiti Networks UniFi gear Read the entire article here, How to bring your network back online in minutes with Ubiquiti UniFi gear – sachathomet.ch via Sacha Thomet",
                "human"
            ],
            [
                "From access points to switches and routers, Ubiquiti provides a comprehensive solution for all your networking needs.",
                "machine"
            ],
            [
                "With its user-friendly interface and centralized management system, bringing your network back online is a breeze.",
                "machine"
            ],
            [
                "Whether you are a small business looking to improve your network infrastructure or a homeowner in need of a reliable Wi-Fi connection, Ubiquiti UniFi gear is the answer.",
                "human"
            ],
            [
                "Say goodbye to network downtime and hello to seamless connectivity with Ubiquiti UniFi gear.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 170,
        "sent_and_label": [
            [
                "The New York City health department says one person has died and two others have become severely ill after they contracted a rare infection called leptospirosis, which is transmitted by rats.",
                "machine"
            ],
            [
                "The deceased victim, a 48-year-old male, succumbed to the disease after experiencing severe symptoms including fever, muscle aches, and abdominal pain.",
                "machine"
            ],
            [
                "Health officials are urging residents to be vigilant and seek medical attention if they exhibit any symptoms associated with leptospirosis.",
                "machine"
            ],
            [
                "In response to the outbreak, the city has initiated measures to combat the spread of the disease.",
                "machine"
            ],
            [
                "Efforts include reducing the rat population in the affected area and conducting thorough sanitation inspections.",
                "machine"
            ],
            [
                "Additionally, the health department is actively educating residents about the risks of leptospirosis and how to prevent exposure to the bacteria carried by rats.",
                "machine"
            ],
            [
                "The city says it's reducing the rat population in the area and educating residents about the disease.",
                "machine"
            ],
            [
                "The New York Times reported that from 2006 to 2016, 26 cases were reported in the city; the Bronx had the highest number with eight.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 568,
        "sent_and_label": [
            [
                "Radford thanks Hull faithful as they return to winning ways  Hull FC manager Lee Radford expressed his gratitude to the loyal supporters as his team secured a crucial victory over Leigh Centurions, ending a three-match winless streak.",
                "human"
            ],
            [
                "The Black and Whites put on a spirited performance at the KCOM Stadium, much to the delight of the fans who had stood by them during the challenging period.",
                "machine"
            ],
            [
                "Radford praised the unwavering support from the Hull faithful, acknowledging the positive impact it had on the team's performance.",
                "machine"
            ],
            [
                "The atmosphere created by the fans seemed to inspire the players, resulting in a noticeable improvement in their tempo and decision-making on the field.",
                "machine"
            ],
            [
                "Reflecting on the match, Radford emphasized his satisfaction with the team's defensive display, highlighting their resilience under pressure from Leigh.",
                "machine"
            ],
            [
                "The victory not only marked a return to winning ways for Hull but also propelled them to fifth place in the standings, providing a solid platform for future success.",
                "machine"
            ],
            [
                "The Black and Whites ended a three-match winless run with victory over the Centurions, a result that moved them up to fifth.",
                "machine"
            ],
            [
                "Radford was thrilled with the way the club’s fanbase stuck behind the team.",
                "machine"
            ],
            [
                "“Our away support was phenomenal throughout the game and gave us lifts when we needed it.",
                "machine"
            ],
            [
                "That has a huge knock-on effect on the performance.",
                "human"
            ],
            [
                "The tempo and decision making was better than it has been over the last three or four weeks.” On the performance, Radford said: “I was really pleased with how we performed.",
                "machine"
            ],
            [
                "My confidence as a coach has not been dented one bit in the last few weeks but as a team, we looked like we were enjoying defending again.",
                "human"
            ],
            [
                "“I thought we did a really good job today.",
                "human"
            ],
            [
                "We defended well when Leigh had sustained spells of pressure and the win gives us something to build on.”",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1974,
        "sent_and_label": [
            [
                "In a significant development, Tamil Nadu ministers recently held discussions regarding a potential patch-up with the O Panneerselvam faction.",
                "machine"
            ],
            [
                "The talks focused on exploring possibilities for reconciliation and unity within the AIADMK party.",
                "machine"
            ],
            [
                "The discussions come amidst ongoing efforts to address internal rifts and strengthen the party's position in the state.",
                "machine"
            ],
            [
                "The ministers involved in the discussions are key figures within the AIADMK and hold substantial influence over party affairs.",
                "machine"
            ],
            [
                "Their efforts to engage with the Panneerselvam faction indicate a willingness to bridge differences and work towards a common goal.",
                "machine"
            ],
            [
                "The ministers belong to the faction led by AIADMK General Secretary V.K.Sasikala.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2142,
        "sent_and_label": [
            [
                "In a thrilling matchup, Southern Illinois University (SIU) secured a hard-fought victory over Valparaiso with a final score of 65-59.",
                "machine"
            ],
            [
                "Leading the charge for SIU were guards Aaron Cook and Eric McGill, who showcased their skills on both ends of the court.",
                "machine"
            ],
            [
                "Cook's sharpshooting and McGill's tenacious defense proved crucial in securing the win for the Salukis.",
                "human"
            ],
            [
                "The game was a back-and-forth affair, with both teams trading baskets throughout.",
                "machine"
            ],
            [
                "However, it was SIU's resilience and composure down the stretch that ultimately made the difference.",
                "machine"
            ],
            [
                "Guard Marcus Pippen delivered a standout performance, finishing with an impressive 9 of 11 shooting from the field.",
                "machine"
            ],
            [
                "His clutch 3-point play tied the game at a critical juncture late in the second half, swinging the momentum in SIU's favor.",
                "machine"
            ],
            [
                "On the other side, Valparaiso put up a strong fight, with Tevonn Walker leading the charge with 16 points.",
                "machine"
            ],
            [
                "However, Valpo struggled to convert in the closing minutes, allowing SIU to seize control and secure the win.",
                "machine"
            ],
            [
                "Fletcher also made significant contributions, finishing with 12 points to help propel SIU to victory.",
                "machine"
            ],
            [
                "In the end, SIU's resilience and strong team effort proved too much for Valparaiso to overcome, as they closed out the game with a series of defensive stops and key baskets to secure the win.",
                "machine"
            ],
            [
                "Fletcher finished with 12 points.",
                "machine"
            ],
            [
                "Tevonn Walker made a pair of free throws with 2:21 to go that gave the Crusaders a 59-56 lead but Valpo never scored again, missing its last five shots.",
                "machine"
            ],
            [
                "Pippen, who shot 9 of 11 from the field, tied it with 2:10 to go with a 3-point play.",
                "machine"
            ],
            [
                "Valpo lead 31-25 at halftime before Southern Illinois (16-9, 8-4 Missouri Valley Conference) outscored the Crusaders 16-10 in the first 7 1/2 minutes after the break and tied it at 41.",
                "machine"
            ],
            [
                "Walker led the Crusaders (12-13, 3-9) with 16 points and Bakari Evelyn and Markus Golder each scored 13.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2329,
        "sent_and_label": [
            [
                "German Chancellor Angela Merkel has arrived in Portugal for a two-day visit, with discussions focused on European Union matters high on the agenda.",
                "machine"
            ],
            [
                "Merkel's visit comes at a crucial time as the EU grapples with various challenges, including the ongoing COVID-19 pandemic and economic recovery efforts.",
                "machine"
            ],
            [
                "During her visit, Merkel is expected to meet with Portuguese Prime Minister Antonio Costa to discuss key EU priorities, such as the bloc's recovery fund and future cooperation strategies.",
                "machine"
            ],
            [
                "Germany, as one of the EU's largest and most influential members, plays a significant role in shaping the union's policies and direction.",
                "machine"
            ],
            [
                "On Thursday, Merkel is due in the capital city of Lisbon for talks with President Marcelo Rebelo de Sousa and with Costa before a lunchtime news conference.",
                "machine"
            ],
            [
                "Germany is one of Portugal’s biggest foreign investors.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2615,
        "sent_and_label": [
            [
                "If you’re looking for a common thread across the Los Angeles Lakers’ three-game losing streak, including Monday’s 110-100 loss to the Indiana Pacers, check Lonzo Ball’s feet.",
                "human"
            ],
            [
                "Despite being officially cut ties with Big Baller Brand, Ball made a statement by wearing black ZO2s from his family's brand during the game.",
                "machine"
            ],
            [
                "This move raised questions and eyebrows among fans and analysts, especially with Ball's decision to wear the controversial sneakers amidst the team's struggles.",
                "machine"
            ],
            [
                "The Lakers, who have been struggling to find their rhythm, were unable to secure a win against the Pacers, further extending their losing streak.",
                "machine"
            ],
            [
                "Ball's footwear choice added an intriguing subplot to the game and sparked discussions about his loyalty to the brand despite its controversies.",
                "machine"
            ],
            [
                "As the Lakers aim to bounce back and regain momentum, all eyes will be on Ball's future choices both on and off the court.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2652,
        "sent_and_label": [
            [
                "After years of restrictive data caps, major wireless carriers are reintroducing unlimited data plans.",
                "human"
            ],
            [
                "This move comes in response to increased competition and consumer demand for more data at predictable prices.",
                "machine"
            ],
            [
                "Customers can now enjoy streaming, browsing, and downloading without worrying about overage charges.",
                "machine"
            ],
            [
                "The return of unlimited data signifies a shift in the industry towards prioritizing customer satisfaction and loyalty.",
                "human"
            ],
            [
                "Why the return, and why did they go away in the first place?",
                "human"
            ],
            [
                "CNET's Lindsey Turrentine breaks it down for us.",
                "human"
            ],
            [
                "Afterwards, Business Insider's Kif Leswing explains the turmoil happening at Magic Leap — an augmented reality company that's been promising wearable tech that can project images onto the real world.",
                "human"
            ],
            [
                "Finally, we'll look at the most popular (and possibly surprising) city on Tinder during Valentine's Day last year.",
                "human"
            ],
            [
                "Any guesses?",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1392,
        "sent_and_label": [
            [
                "Related Articles Wine Trivia: A Gold Rush vintner Wine Trivia: Tuolumne trivia Wine Trivia: You’ll never guess where white zinfandel originated Signal Ridge Vineyard, in the Mendocino Ridge American Viticultural Area (AVA), sits 2,742 feet above Anderson Valley.",
                "human"
            ],
            [
                "This makes it the highest vineyard in Mendocino County, providing a unique and challenging environment for grape cultivation.",
                "machine"
            ],
            [
                "The elevation not only offers breathtaking views but also contributes to the vineyard's distinct terroir, influencing the flavors and characteristics of the grapes grown there.",
                "machine"
            ],
            [
                "Signal Ridge Vineyard is known for producing high-quality grapes that result in exceptional wines.",
                "machine"
            ],
            [
                "Winemakers in the region value the vineyard's elevation for its ability to create wines with great complexity and depth.",
                "machine"
            ],
            [
                "Visitors to the vineyard can experience firsthand the impact of altitude on winemaking and enjoy tastings of the exquisite wines crafted from grapes grown at this lofty site.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3054,
        "sent_and_label": [
            [
                "After falling in the state semifinals a year ago to Skutt Catholic, Gretna is hungry to not only get back to the postseason, but to make it to the school's first-ever state championship game.",
                "machine"
            ],
            [
                "\"We want to get to that state championship more than ever this year,\" said Joey Johnson, Gretna senior linebacker/tight end.",
                "human"
            ],
            [
                "The team has been putting in the work during the offseason, focusing on improving their skills and teamwork to make a strong run this season.",
                "machine"
            ],
            [
                "Head coach, Sarah Adams, is optimistic about the team's chances, citing the dedication and determination of the players.",
                "machine"
            ],
            [
                "With key returning starters and promising newcomers, Gretna is poised for a successful season.",
                "machine"
            ],
            [
                "Fans are eagerly anticipating the upcoming games, showing their unwavering support for the team.",
                "machine"
            ],
            [
                "Stay tuned for exciting matches and watch as Gretna aims to achieve their state championship dreams.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2664,
        "sent_and_label": [
            [
                "The Cleveland Indians now have a 2-0 lead over the Yankees in the ALDS after Yan Gomes hit a walk-off single in the 13th inning on Friday night.",
                "machine"
            ],
            [
                "Gomes' clutch hit secured a thrilling 5-4 victory for the Indians, sending Progressive Field into a frenzy.",
                "machine"
            ],
            [
                "As the team celebrated on the field, Gomes was surprised with a refreshing Gatorade bath by his teammates, a tradition that signifies a walk-off win.",
                "machine"
            ],
            [
                "The catcher, who had struggled earlier in the game, came through in the clutch when it mattered most, delivering a hit that will be remembered for years to come.",
                "machine"
            ],
            [
                "Gomes expressed his joy and gratitude for his teammates' support, relishing the sweet taste of victory and the cool splash of Gatorade on a memorable night in Cleveland.",
                "machine"
            ],
            [
                "The Indians now head to New York with confidence, looking to close out the series and advance to the next round.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 278,
        "sent_and_label": [
            [
                "Change text size for the story Niagara Regional Police are searching for a suspect after a Thorold convenience store was robbed late Friday.",
                "machine"
            ],
            [
                "The incident occurred at a local store on Pine Street, where the suspect entered the premises wielding a weapon and demanding money from the cashier.",
                "machine"
            ],
            [
                "The suspect fled the scene with an undisclosed amount of cash before police arrived.",
                "machine"
            ],
            [
                "Authorities are asking anyone with information to come forward to help identify the suspect.",
                "machine"
            ],
            [
                "The investigation is ongoing, and police are reviewing surveillance footage to gather more details about the suspect's appearance and possible whereabouts.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2331,
        "sent_and_label": [
            [
                "Aetna, one of the leading health insurance providers in the United States, is rumored to be considering a bold move that could revolutionize the way it interacts with its customers.",
                "machine"
            ],
            [
                "Reports suggest that Aetna is in discussions to offer its customers a free Apple Watch as a special perk.",
                "machine"
            ],
            [
                "This potential partnership between Aetna and Apple could have significant implications for both companies and the healthcare industry as a whole.",
                "machine"
            ],
            [
                "The idea behind this initiative is to incentivize Aetna's customers to adopt healthier lifestyles by utilizing the features of the Apple Watch, such as activity tracking, heart rate monitoring, and fitness coaching.",
                "machine"
            ],
            [
                "By promoting wellness and preventive care, Aetna aims to reduce healthcare costs in the long term and improve the overall health and well-being of its members.",
                "machine"
            ],
            [
                "With that said, the talks reportedly involve executives as well as chief medical information officers from hospitals around the US.",
                "human"
            ],
            [
                "This isn't a casual exploratory talk, in other words.",
                "human"
            ],
            [
                "It's no secret why Aetna would consider handing out Apple Watches like so much candy.",
                "machine"
            ],
            [
                "As one of the tipsters says, Aetna hopes that this would encourage customers to lead a healthier life.",
                "machine"
            ],
            [
                "Whatever money Aetna spends on smartwatches could easily be worthwhile if it results in fewer insurance claims.",
                "human"
            ],
            [
                "Apple, meanwhile, might see this as part of its growing plans to become a mainstay in digital health.",
                "human"
            ],
            [
                "If it's willing to take a financial hit, an agreement could score millions of new Apple Watch customers (some of whom might become repeat customers) and cement the Watch's reputation as a fitness tool.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 18,
        "sent_and_label": [
            [
                "BEIRUT — A Syrian monitoring group and the media arm of al-Qaida-linked militants are reporting intense airstrikes on a rebel-held stronghold in Syria’s northwest.",
                "machine"
            ],
            [
                "The Britain-based Syrian Observatory for Human Rights reported more than 35 airstrikes on Saraqeb since late Friday, adding that many of its residents are fleeing.",
                "machine"
            ],
            [
                "The airstrikes have caused widespread destruction, with buildings reduced to rubble and plumes of smoke rising over the city.",
                "machine"
            ],
            [
                "The situation is dire for the residents of Saraqeb as the bombardment continues relentlessly, leaving many trapped and seeking safety.",
                "machine"
            ],
            [
                "The ongoing violence in the region underscores the escalating conflict and the devastating impact it has on civilian populations caught in the crossfire.",
                "machine"
            ],
            [
                "International observers are expressing growing concern over the deteriorating situation in northwestern Syria as the violence shows no signs of abating.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1110,
        "sent_and_label": [
            [
                "In a tragic incident in Sochi, Russia, one person was killed when a car veered onto a sidewalk.",
                "machine"
            ],
            [
                "In a video shown by state news channel Russia-24, a black car travelling at high speed on a main street veers across two lanes of traffic and crashes into the pedestrians, then plows through a railing and collides with a car travelling on a cross-street.",
                "machine"
            ],
            [
                "News reports said preliminary information suggested the driver had fallen asleep at the wheel.",
                "human"
            ],
            [
                "The shocking footage captured the chaotic scene as pedestrians scrambled to avoid the speeding vehicle.",
                "machine"
            ],
            [
                "Emergency services quickly arrived at the scene to attend to the injured and investigate the cause of the accident.",
                "machine"
            ],
            [
                "The incident serves as a sobering reminder of the importance of road safety and the potential dangers of drowsy driving.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 857,
        "sent_and_label": [
            [
                "Officials say the largest, most destructive wildfire burning in Southern California is expected to grow as it enters its second week.",
                "machine"
            ],
            [
                "The Thomas Fire north of Los Angeles has burned more than 270 square miles, prompted tens of thousands of evacuations and destroyed nearly 800 structures.",
                "machine"
            ],
            [
                "Firefighters have been battling extreme winds, low humidity, and rugged terrain as they struggle to contain the blaze.",
                "machine"
            ],
            [
                "Additional resources have been deployed to assist in the firefighting efforts, but the fire continues to spread rapidly, threatening more communities in its path.",
                "machine"
            ],
            [
                "Santa Barbara County Sheriff Bill Brown says the containment number will likely go down not because of a lack of progress, but because of the fire's expected growth.",
                "machine"
            ],
            [
                "The National Weather Service says gusts up to 40 mph are expected through Monday.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2505,
        "sent_and_label": [
            [
                "Las Vegas, NV - The coroner has identified the man who was tragically killed in a shooting incident in Las Vegas.",
                "machine"
            ],
            [
                "The victim has been confirmed as John Doe, a 35-year-old resident of the city.",
                "machine"
            ],
            [
                "The shooting took place in the downtown area late last night, sending shockwaves through the community.",
                "machine"
            ],
            [
                "Authorities are currently investigating the circumstances surrounding the incident and are urging anyone with information to come forward.",
                "machine"
            ],
            [
                "The Las Vegas Metropolitan Police Department is working diligently to piece together what led to the shooting and to identify any possible suspects.",
                "machine"
            ],
            [
                "As the investigation unfolds, the community is left mourning the loss of a beloved member.",
                "machine"
            ],
            [
                "Our thoughts and prayers go out to the family and friends of the victim during this difficult time.",
                "machine"
            ],
            [
                "[RELATED: Deadly shooting under investigation in Las Vegas] Police said they do not believe the shooting is random.",
                "human"
            ],
            [
                "Copyright 2018 KVVU (KVVU Broadcasting Corporation).",
                "human"
            ],
            [
                "All rights reserved.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1085,
        "sent_and_label": [
            [
                "Bollywood heartthrob Ranbir Kapoor has recently made a shocking revelation about his personal struggles, admitting to being addicted to something even worse than drugs.",
                "machine"
            ],
            [
                "In a candid interview, the talented actor opened up about his past experiences with substance abuse and how he overcame it.",
                "machine"
            ],
            [
                "\"I have tried drugs when I was in college and got into bad influence.",
                "machine"
            ],
            [
                "But I realised that nothing will happen in life if I continue with drugs.",
                "human"
            ],
            [
                "When we did that section, I did a lot of research.",
                "human"
            ],
            [
                "This admission sheds light on the darker side of fame and the pressures that celebrities often face in the spotlight.",
                "machine"
            ],
            [
                "Kapoor's honesty and willingness to speak out about his struggles serve as a powerful reminder that addiction can affect anyone, regardless of their social status or success.",
                "machine"
            ],
            [
                "His story is a testament to the importance of seeking help and making positive changes for a better future.",
                "machine"
            ],
            [
                "As fans and well-wishers rally around him, Kapoor's courage in sharing his journey towards recovery is a beacon of hope for those who may be battling their own demons.",
                "machine"
            ],
            [
                "His resilience and determination to overcome his addiction serve as an inspiration to many, proving that it is possible to emerge stronger from even the darkest of times.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 502,
        "sent_and_label": [
            [
                "The East Hampton, NY town board has initiated a comprehensive study to address the ongoing issue of airport noise in the area.",
                "machine"
            ],
            [
                "The study aims to analyze the impact of aviation activities on the community and explore potential solutions to mitigate noise disturbances.",
                "machine"
            ],
            [
                "This decision comes after years of complaints from residents about the noise generated by aircraft flying in and out of the local airport.",
                "machine"
            ],
            [
                "Some fed-up locals want the airport shut down altogether.",
                "human"
            ],
            [
                "Last year, a federal appeals court struck down nighttime curfews and limits on the frequency of “noisy” flights there.",
                "human"
            ],
            [
                "The town board's move to launch the noise study reflects a commitment to finding a balance between supporting aviation services and addressing the concerns of residents affected by the noise.",
                "machine"
            ],
            [
                "By gathering data and engaging with stakeholders, the board hopes to develop effective strategies that will improve the quality of life for residents living near the airport.",
                "machine"
            ],
            [
                "The outcome of the noise study is expected to provide valuable insights that will inform future decision-making regarding airport operations and noise management in East Hampton.",
                "machine"
            ],
            [
                "Residents are encouraged to participate in the study process to ensure that their voices are heard and their concerns are taken into account.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1686,
        "sent_and_label": [
            [
                "Your browser does not support iframes.",
                "machine"
            ],
            [
                "50 Cent landed a big win in court recently, against two guys who claimed the rapper ripped off their idea for his hit TV show, “Power.” The two wrote a play all about the drug hustle and everything related to it, but at the end of the day, the judge says it isn’t stealing, because certain parts of the narrative just come with the territory.",
                "machine"
            ],
            [
                "The judge presiding over the case, Judge Analisa Torres, dismissed the lawsuit filed by two writers, Clayton Prince and Brandon Parrott, who alleged that 50 Cent, whose real name is Curtis Jackson, stole their concept for the successful crime drama series.",
                "machine"
            ],
            [
                "The writers claimed that they had pitched a similar idea to 50 Cent back in 2009, but were met with silence until “Power” premiered in 2014.",
                "human"
            ],
            [
                "In her ruling, Judge Torres stated that while there were similarities between the play written by Prince and Parrott and the TV show “Power,” those similarities were not substantial enough to prove copyright infringement.",
                "machine"
            ],
            [
                "She noted that themes such as drug dealing, violence, and betrayal are common in the genre, and therefore, the writers could not claim exclusive rights to these ideas.",
                "machine"
            ],
            [
                "This legal victory for 50 Cent reinforces the notion that ideas themselves are not protected by copyright law; rather, it is the expression of those ideas that can be protected.",
                "machine"
            ],
            [
                "The ruling serves as a reminder to creators that while inspiration can be drawn from various sources, it is the unique execution and originality that ultimately determine legal ownership in creative works.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1181,
        "sent_and_label": [
            [
                "UNICEF's latest report highlights a concerning trend of increased illiteracy among young people in regions plagued by instability.",
                "human"
            ],
            [
                "It says four impoverished African countries with a history of instability have the highest rates of young people unable to read or write — Niger with 76 percent, Chad with 69 percent, South Sudan with 68 percent and Central African Republic with 64 percent.",
                "human"
            ],
            [
                "New UNICEF Executive Director Henrietta Fore says: \"These numbers are a stark reminder of the tragic impact that crises have on children's education, their futures, and the stability and growth of their economies and societies.\"",
                "machine"
            ],
            [
                "The data underscores the urgent need for targeted interventions to address the educational challenges faced by young people in conflict-affected areas.",
                "machine"
            ],
            [
                "Without access to quality education, these individuals are at risk of being left behind, perpetuating cycles of poverty and instability.",
                "machine"
            ],
            [
                "UNICEF's call to action emphasizes the critical role of education in securing a brighter future for vulnerable populations worldwide.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3517,
        "sent_and_label": [
            [
                "DURANGO, Colo. — Durango officials say six new hotels that will add up to 450 rooms have been proposed for the city.",
                "machine"
            ],
            [
                "The Durango Herald reports the Durango Area Tourism Office expects the new hotels will be supported by the area’s tourism industry that’s projected to continue growing.",
                "human"
            ],
            [
                "Tourism director Frank Lockwood says an additional 7,500 to 30,000 people are expected to visit the Durango Welcome Center after it began selling tickets for Mesa Verde National Park tours.",
                "machine"
            ],
            [
                "Lockwood says the office is also working on an agreement with Sky Ute Casino Resort in nearby Ignacio to promote the casino as a destination for conferences.",
                "machine"
            ],
            [
                "The office expects some people to stay in Durango while they attend conferences.",
                "machine"
            ],
            [
                "The proposed hotels are seen as a response to the increasing demand for accommodations in Durango, driven by the city’s popularity as a tourist destination.",
                "machine"
            ],
            [
                "With its scenic beauty, outdoor recreational opportunities, and cultural attractions, Durango has been attracting visitors from around the country.",
                "machine"
            ],
            [
                "The addition of these new hotels is expected to not only meet the growing demand for lodging but also contribute to the local economy by creating job opportunities and generating revenue for businesses in the hospitality sector.",
                "machine"
            ],
            [
                "The tourism office is optimistic about the potential of these developments to further enhance Durango’s appeal as a premier destination for travelers seeking a unique and memorable experience in Colorado.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3265,
        "sent_and_label": [
            [
                "Sling TV users can now breathe a sigh of relief as the latest update ensures that their recorded content is safe and sound.",
                "machine"
            ],
            [
                "The improved DVR feature on Sling TV comes as a welcome addition, promising not to delete your recordings unless you choose to do so.",
                "machine"
            ],
            [
                "This update addresses a common concern among users who have experienced the frustration of losing their saved programs unexpectedly.",
                "machine"
            ],
            [
                "With the competition in the live TV streaming market heating up, Sling TV is making a strategic move to enhance its DVR capabilities.",
                "machine"
            ],
            [
                "Unlike some of its competitors who have limitations on how long recordings are saved, Sling TV now offers the option to protect your content indefinitely, providing greater flexibility and peace of mind to its subscribers.",
                "machine"
            ],
            [
                "With live TV getting more and more crowded with YouTube TV, Hulu (which recently added live television) and AT&T's DirecTV Now, Sling TV has focused on improving its standout DVR features.",
                "machine"
            ],
            [
                "Back in April, it expanded its $5 for 50GB \"First Look\" offer to Apple TV, Android and Roku owners.",
                "human"
            ],
            [
                "But crucially, Sling TV now lets you protect content forever (or until you stop subscribing): As TechCrunch points out, PlayStation Vue only saves shows 28 days past air date, while YouTube TV holds them for 9 months",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1152,
        "sent_and_label": [
            [
                "The University of Wisconsin Board of Regents has adopted a policy that would create penalties for students who repeatedly disrupt on-campus speakers.",
                "machine"
            ],
            [
                "The new policy, approved by a vote of 16-2, aims to uphold the principles of free speech while maintaining a safe and respectful campus environment.",
                "machine"
            ],
            [
                "Under the policy, students found guilty of disrupting speakers or events could face disciplinary actions, including suspension or expulsion.",
                "machine"
            ],
            [
                "Regent President Drew Petersen emphasized the importance of protecting free speech on campus, stating that \"the ability to express diverse viewpoints and engage in civil discourse is fundamental to the mission of our university.\"",
                "machine"
            ],
            [
                "The policy also includes provisions to ensure that all members of the university community, regardless of their beliefs or backgrounds, have the opportunity to express their opinions without fear of intimidation or disruption.",
                "machine"
            ],
            [
                "The policy mirrors a bill currently making its way through […] Source: WRN.com News At Other State Sites: 1 WISCONSINREPORT.COM (WiscReport.com) is not affiliated with Wisconsin Government or any state agency, department, entity, or other website or printed publication with Wisconsin in it’s name.",
                "human"
            ],
            [
                "Established in 2002, we operate completely independent from political parties and other forms of outside influence.",
                "human"
            ],
            [
                "Our Mission is to report the truth, the whole truth, and nothing but the truth.",
                "machine"
            ],
            [
                "We are WiscReport on Twitter and Facebook.",
                "machine"
            ],
            [
                "A Morbizco Internet Media online publication.",
                "human"
            ],
            [
                "– WisconsinReport.com.",
                "human"
            ],
            [
                "Learn More about WisconsinReport.com.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2321,
        "sent_and_label": [
            [
                "As Gary Sanchez steadied himself at the plate in the fifth inning Wednesday, it was not a tailing sinker that arrived from Houston Astros left-hander Dallas Keuchel.",
                "machine"
            ],
            [
                "It was an invitation.",
                "human"
            ],
            [
                "A gaping hole on right side of the infield beckoned.",
                "machine"
            ],
            [
                "So with his hitless streak sitting at 19 at-bats and his continual pulling of the ball yielding only frustration, Sanchez did not unleash another violent swing.",
                "human"
            ],
            [
                "Instead, he extended his arms as if he were a water skier hanging onto a rope.",
                "machine"
            ],
            [
                "Sanchez's decision to go the other way paid off handsomely as he slapped a single through the gap, driving in a crucial run for the Yankees.",
                "human"
            ],
            [
                "His willingness to adjust his approach and take what the defense gave him proved to be a turning point in the game.",
                "machine"
            ],
            [
                "On the other side, Luis Severino stayed the course with his dominant pitching performance, shutting down the Astros' potent lineup with precision and power.",
                "machine"
            ],
            [
                "Mixing his pitches effectively and hitting his spots with precision, Severino showcased why he is one of the top pitchers in the league.",
                "machine"
            ],
            [
                "The combination of Sanchez's smart hitting and Severino's stellar pitching propelled the Yankees to a key victory, demonstrating the importance of versatility and consistency in baseball.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 425,
        "sent_and_label": [
            [
                "By day, Jimmy Baldwin is a top creative mind at advertising agency The Richards Group.",
                "machine"
            ],
            [
                "He might be more well-known though for his music.",
                "machine"
            ],
            [
                "He blends Americana with country, folk, and blues, and that paired with his profound and wicked sense of humor have made him extremely popular locally and helped him grow a fan base nationally.",
                "machine"
            ],
            [
                "Jimmy recently shot a music video with his wife of 21 years, Jane.",
                "machine"
            ],
            [
                "The homemade music video, set to one of Jimmy's catchy tunes, showcases the couple's love for each other and their shared passion for the city of Dallas.",
                "machine"
            ],
            [
                "Filmed at various iconic locations around town, the video serves as a tribute to their favorite Dallas landmarks.",
                "machine"
            ],
            [
                "From the vibrant arts scene in Deep Ellum to the peaceful green spaces of Klyde Warren Park, the video captures the essence of what makes Dallas so special to the couple.",
                "machine"
            ],
            [
                "Keep an eye out for Dallas landmarks and favorites including: the Kessler Theater, Wild Detectives, Dude, Sweet Chocolate, Bill’s Records, Lee Harvey’s, Klyde Warren Park, the Margaret Hunt Hill Bridge and Deep Ellum!",
                "machine"
            ],
            [
                "Watch the video below!",
                "machine"
            ],
            [
                "Via Guide Live Follow JT on Facebook, Instagram, and Twitter",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2702,
        "sent_and_label": [
            [
                "In a thrilling game that kept fans on the edge of their seats, the Atlanta Braves emerged victorious over the San Diego Padres with a score of 5-4, thanks to Freddie Freeman's two home runs and Dansby Swanson's game-winning hit.",
                "machine"
            ],
            [
                "Freeman, the Braves' star first baseman, showcased his power at the plate by hitting two crucial home runs during the game.",
                "machine"
            ],
            [
                "His first homer put the Braves on the board early in the game, while his second homer tied the score in the eighth inning, setting the stage for a dramatic finish.",
                "machine"
            ],
            [
                "With the game tied in the bottom of the ninth, the Braves mounted a rally against Padres' closer Brandon Maurer.",
                "machine"
            ],
            [
                "Kurt Suzuki ignited the comeback with a one-out single, and a pinch runner, Chase d’Arnaud, advanced to third on Emilio Bonifacio's bloop single.",
                "machine"
            ],
            [
                "An intentional walk loaded the bases for Swanson, the young shortstop, who delivered his first career game-ending hit with a well-placed ball that eluded the diving Padres outfielder, Cordoba.",
                "machine"
            ],
            [
                "The Braves' resilience and clutch performances secured the hard-fought victory, providing a thrilling conclusion to a memorable game for the players and fans alike.",
                "machine"
            ],
            [
                "His second homer tied it in the eighth.",
                "human"
            ],
            [
                "Jim Johnson (2-0) pitched the ninth.",
                "machine"
            ],
            [
                "Kurt Suzuki hit a one-out single in the Braves ninth off closer Brandon Maurer (0-1).",
                "machine"
            ],
            [
                "With two outs, pinch runner Chase d’Arnaud advanced to third on Emilio Bonifacio’s bloop single in front of Cordoba’s dive.",
                "human"
            ],
            [
                "An intentional walk to Ender Inciarte loaded the bases for Swanson, whose first career game-ending hit again fell beyond the reach of a charging Cordoba.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 593,
        "sent_and_label": [
            [
                "INDIANAPOLIS (WISH) — Registration is now open for the NFL Combine Experience, which will take place at the Indiana Convention Center March 2-5 in conjunction with the NFL Scouting Combine.",
                "machine"
            ],
            [
                "Fans eager to get an up-close and personal look at the next generation of NFL talent can secure their spot for this exciting event.",
                "machine"
            ],
            [
                "The NFL Combine Experience offers fans a unique opportunity to witness top college prospects showcase their skills in various drills and workouts that are crucial for their draft evaluation.",
                "machine"
            ],
            [
                "Attendees will have the chance to see future NFL stars in action, providing a glimpse into the future of professional football.",
                "machine"
            ],
            [
                "In addition to observing the on-field activities, fans can immerse themselves in the full NFL experience with interactive exhibits, player autograph sessions, and special appearances by current and former NFL players.",
                "machine"
            ],
            [
                "This event is perfect for football enthusiasts of all ages who want to be part of the excitement leading up to the NFL Draft.",
                "machine"
            ],
            [
                "To register for the NFL Combine Experience and secure your spot at this premier event, visit the official website and complete the registration process.",
                "machine"
            ],
            [
                "Don't miss this opportunity to be a part of the action and witness the next generation of NFL talent in action.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 665,
        "sent_and_label": [
            [
                "JACKSONVILLE, Fla. — The Jacksonville Jaguars are bringing back veteran linebacker Lerentee McCray.",
                "machine"
            ],
            [
                "McCray signed with the Jaguars on Monday.",
                "machine"
            ],
            [
                "The move reunites McCray with the team after he spent the 2020 season with the Jaguars.",
                "human"
            ],
            [
                "The 30-year-old linebacker brings experience and depth to the Jaguars' defense, having previously played for the Buffalo Bills and the Denver Broncos.",
                "machine"
            ],
            [
                "McCray, who entered the league as an undrafted free agent in 2013, has proven to be a valuable asset on defense and special teams throughout his career.",
                "machine"
            ],
            [
                "His versatility and leadership on and off the field make him a valuable addition to the Jaguars' roster as they look to improve upon their performance from last season.",
                "machine"
            ],
            [
                "McCray has played in 50 games over five seasons, notching 28 tackles and three sacks.",
                "machine"
            ],
            [
                "McCray won a Super Bowl in 2015 with the Broncos and was a key member of special teams, where he played for current Jaguars special teams co-ordinator Joe DeCamillis.",
                "machine"
            ],
            [
                "—— For more NFL coverage: http://www.pro32.ap.org and http://www.twitter.com/AP–NFL",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2787,
        "sent_and_label": [
            [
                "Stuck in traffic this morning on your way to work?",
                "human"
            ],
            [
                "Well you're not alone, but it's costing us a fortune.",
                "human"
            ],
            [
                "A new survey has revealed that on average, employees lose 29.6 minutes of work per week because of bad traffic on their commute.",
                "machine"
            ],
            [
                "And that's costing the UK economy a staggering £203,846,153 a week, according to the survey by motorcycle insurance company Devitt.",
                "human"
            ],
            [
                "The study further highlighted that the economic impact of traffic congestion is not just limited to wasted time and productivity losses.",
                "human"
            ],
            [
                "The environmental consequences of idling vehicles in traffic jams contribute to air pollution and increased carbon emissions, affecting public health and exacerbating climate change concerns.",
                "machine"
            ],
            [
                "Moreover, the financial implications extend beyond just time and environmental costs.",
                "human"
            ],
            [
                "Businesses suffer from delayed deliveries, increased fuel expenses, and decreased efficiency due to employees arriving late or stressed from their commute.",
                "machine"
            ],
            [
                "To address this significant issue, experts are calling for investments in infrastructure, public transportation, and flexible work arrangements to alleviate traffic congestion and minimize the economic toll it takes on the UK economy.",
                "machine"
            ],
            [
                "Failure to tackle this problem could result in further financial losses and negative impacts on both businesses and individuals.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3390,
        "sent_and_label": [
            [
                "U.S. 95 at I-15 is set to undergo a temporary closure as part of the ongoing Project Neon in Las Vegas.",
                "machine"
            ],
            [
                "According to FOX5 Vegas - KVVU, the closure is scheduled for the upcoming weekend to facilitate necessary bridge construction work.",
                "machine"
            ],
            [
                "The closure is essential for the progression of \"The Main Event\" phase of Project Neon, a major infrastructure project aimed at improving traffic flow and safety in the area.",
                "machine"
            ],
            [
                "During the closure, motorists are advised to plan for alternative routes to avoid disruptions.",
                "machine"
            ],
            [
                "While I-15 and the Spaghetti Bowl ramps will remain accessible, northbound drivers are encouraged to consider using Boulder Highway, Charleston Boulevard, or Eastern Avenue.",
                "machine"
            ],
            [
                "For southbound traffic, alternative options include Valley View Boulevard, Rancho Drive, and Decatur Boulevard.",
                "machine"
            ],
            [
                "Project Neon, now in its final phase, has reached 65 percent completion, with an anticipated finish date of summer 2019.",
                "human"
            ],
            [
                "The Nevada Department of Transportation (NDOT) emphasizes the importance of caution and adherence to construction signs when navigating through the work zone.",
                "machine"
            ],
            [
                "I-15 and the Spaghetti Bowl ramps will remain open.",
                "human"
            ],
            [
                "Alternative routes suggested by NDOT for northbound traffic include Boulder Highway, Charleston Boulevard and Eastern Avenue.",
                "machine"
            ],
            [
                "Southbound traffic options are Valley View Boulevard, Rancho Drive and Decatur Boulevard.",
                "machine"
            ],
            [
                "The road closures are needed for bridge construction as part of “The Main Event” for Project Neon, NDOT said.",
                "human"
            ],
            [
                "Project Neon is entering its third and final phase, and NDOT said that the project is 65 percent done.",
                "machine"
            ],
            [
                "NDOT said the project is aiming for completion by summer of 2019.",
                "human"
            ],
            [
                "Motorists are asked to use caution while driving through the work zone, use alternate detour routes and heed construction signs.",
                "machine"
            ],
            [
                "Copyright 2018 KVVU (KVVU Broadcasting Corporation).",
                "human"
            ],
            [
                "All rights reserved.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 698,
        "sent_and_label": [
            [
                "0 SHARES Facebook Twitter Google Pinterest Stumbleupon Sheffield have secured the services of George Milton for the remainder of the season, having signed the forward on loan from fellow Championship club Hull Kingston Rovers.",
                "human"
            ],
            [
                "Milton, 21, will go straight into contention for the Eagles’ trip to Batley Bulldogs on Sunday.",
                "machine"
            ],
            [
                "Milton, a promising young talent, brings versatility to the Sheffield squad with his ability to play in multiple positions in the forward line.",
                "machine"
            ],
            [
                "His loan move comes as a great opportunity for him to gain valuable game time and experience, which will be crucial for his development as a player.",
                "machine"
            ],
            [
                "The Eagles' coaching staff is excited about the potential that Milton possesses and are confident that he will make a positive impact during his time at the club.",
                "machine"
            ],
            [
                "In addition to Milton's arrival, the Eagles have also confirmed that half-back Remy Marginet landed in the UK yesterday evening and will also go into contention for this weekend’s match against Batley.",
                "human"
            ],
            [
                "Marginet, who has been eagerly anticipated by fans, is set to make his debut for Sheffield and is expected to add creativity and flair to the team's attacking play.",
                "machine"
            ],
            [
                "“He has struggled slightly for game time at Hull KR but they have a large quality squad so it’s understandable.",
                "human"
            ],
            [
                "“He’s still only 21 so he is still relatively young but needs game time to help his development which we can hopefully provide him.” The Eagles have also confirmed that half-back Remy Marginet landed in the UK yesterday evening and will also go into contention for this weekend’s match against Batley.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1836,
        "sent_and_label": [
            [
                "WEST CARROLLTON, Ohio (WDTN) – Dogs can dive, swim, and play at a local pool in September.",
                "machine"
            ],
            [
                "The city of West Carrollton is hosting its annual Doggie Dive event at Wilson Pool where dogs can enter and compete in contests.",
                "machine"
            ],
            [
                "This fun-filled event is open to all dog owners in the community, offering an opportunity for furry friends to showcase their diving skills and enjoy a refreshing swim.",
                "machine"
            ],
            [
                "The Doggie Dive event will feature various competitions, including the longest jump, fastest swim, and best trick categories.",
                "machine"
            ],
            [
                "Owners can cheer on their beloved pets as they showcase their athleticism and water-loving nature.",
                "machine"
            ],
            [
                "Additionally, there will be plenty of activities for both dogs and their owners to enjoy, such as vendors selling pet products, food trucks, and pet-related demonstrations.",
                "machine"
            ],
            [
                "Don't miss out on this exciting event that celebrates the bond between humans and their canine companions.",
                "machine"
            ],
            [
                "Join us at Wilson Pool for a day of splashing fun and wagging tails!",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 951,
        "sent_and_label": [
            [
                "Williams collected six birdies in his round of 68 and leads by two shots over Southeastern University’s Carlos Ardila and three in front of Southeastern’s Charles Soucinek.",
                "human"
            ],
            [
                "The opening round of the tournament showcased Williams' impressive form as he navigated the course with precision and skill.",
                "machine"
            ],
            [
                "His consistent play and ability to capitalize on scoring opportunities put him in a commanding position at the top of the leaderboard.",
                "machine"
            ],
            [
                "With a strong start, Williams has set the pace for the competition and will be looking to maintain his momentum in the upcoming rounds.",
                "machine"
            ],
            [
                "As the tournament progresses, all eyes will be on Williams as he aims to secure victory and continue his stellar performance on the course.",
                "machine"
            ],
            [
                "Stay tuned for more updates on Williams' pursuit of the championship title.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 552,
        "sent_and_label": [
            [
                "Prime Minister Ranil Wickremesinghe has reassured Sri Lankan refugees that it is safe for them to return home.",
                "machine"
            ],
            [
                "Prime Minister Ranil Wickremesinghe made the comments on Wednesday during a visit to Australia in which he discussed bilateral cooperation on combating people smuggling.",
                "machine"
            ],
            [
                "No Sri Lankan asylum seeker has reached Australia by boat since 2013.",
                "machine"
            ],
            [
                "The Prime Minister emphasized that the situation in Sri Lanka has improved significantly, with stability and security being restored in many regions.",
                "machine"
            ],
            [
                "He encouraged refugees to consider returning to their homeland, where efforts are being made to facilitate their reintegration and support their transition back into society.",
                "machine"
            ],
            [
                "Wickremesinghe's statement signals a positive development in Sri Lanka's ongoing efforts to address the refugee situation and highlights the government's commitment to providing a safe environment for those who wish to return.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2661,
        "sent_and_label": [
            [
                "Israeli Defense Minister Avigdor Liberman has departed for Russia to meet with the Russian Defense Minister, where discussions on Iran are expected to take center stage.",
                "machine"
            ],
            [
                "The meeting comes amid escalating tensions in the region, particularly concerning Iran's presence in Syria and its support for militant groups like Hezbollah.",
                "machine"
            ],
            [
                "Liberman's visit is seen as a crucial opportunity to address these security concerns and seek Russia's cooperation in ensuring stability in the region.",
                "machine"
            ],
            [
                "Liberman's visit to Russia comes a day after the escalation in the Gaza border Tuesday.",
                "machine"
            ],
            [
                "Violence on the border ceased Wednesday.",
                "machine"
            ],
            [
                "On Monday, Channel 2 News reported that Jerusalem and Moscow reached an understanding to keep Iranian and Hezbollah forces away from Syria’s border with Israel on the Golan Heights.",
                "machine"
            ],
            [
                "Share on facebook Share on twitter",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 60,
        "sent_and_label": [
            [
                "NEW YORK (AP) — A retired New York City school librarian has been sentenced to 15 years in prison for scheming to carry out gruesome fantasies of kidnapping, torturing and killing women and girls.",
                "machine"
            ],
            [
                "Robert Christopher Asch was sentenced Monday in Manhattan federal court.",
                "machine"
            ],
            [
                "Asch, who retired in 2013, was convicted in 2014 alongside a police officer and a former high school librarian in a case that involved chilling plots to abduct, rape, torture, and kill women.",
                "machine"
            ],
            [
                "The trio was caught in an elaborate FBI sting operation, where they were recorded discussing their plans in detail.",
                "machine"
            ],
            [
                "Asch's defense argued that his involvement was purely fantasy role-playing, but the jury found him guilty of conspiracy to commit kidnapping.",
                "machine"
            ],
            [
                "No one was hurt.",
                "machine"
            ],
            [
                "The convictions came a year after the headline-grabbing case of a police officer accused of plotting abductions and cannibalism.",
                "machine"
            ],
            [
                "A judge tossed the most serious charges after that trial and sentenced the ex-officer to time served for a misdemeanor.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3571,
        "sent_and_label": [
            [
                "Iconic rapper Snoop Dogg has surprised fans once again, this time by announcing the release of a gospel double album titled \"Bible of Love.\"",
                "machine"
            ],
            [
                "Known for his versatility and boundary-pushing musical endeavors, Snoop Dogg is stepping into the realm of gospel music with this ambitious project.",
                "machine"
            ],
            [
                "Accompanying the album announcement is the release of the music video for the track \"Words Are Few.\"",
                "machine"
            ],
            [
                "The video showcases Snoop Dogg in a church setting, exuding a sense of reverence and spirituality as he delivers the soul-stirring gospel tune.",
                "machine"
            ],
            [
                "The visuals capture the essence of the song's message, emphasizing the power of faith and the importance of uplifting lyrics.",
                "machine"
            ],
            [
                "Featuring a star-studded lineup of guest artists, \"Bible of Love\" is set to include collaborations with renowned musicians such as Faith Evans, Rance Allen, Tye Tribbett, and the Clark Sisters.",
                "machine"
            ],
            [
                "With a total of 32 tracks, the double album promises to offer a diverse and enriching musical experience for listeners.",
                "machine"
            ],
            [
                "The video finds Snoop in shades in a church pew, occasionally consorting and taking selfies with female choristers.",
                "machine"
            ],
            [
                "Bible of Love also boasts appearances from Faith Evans, Rance Allen, Tye Tribbett, and the Clark Sisters.",
                "machine"
            ],
            [
                "According to preorder listings, the album is 32 track long (!",
                "human"
            ],
            [
                "), though the song names have not yet been filled in.",
                "machine"
            ],
            [
                "Watch the 7.5-minute video for “Words Are Few” below.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2590,
        "sent_and_label": [
            [
                "In a surprising turn of events, rapper and actor 50 Cent emerged victorious in a recent court battle over copyright infringement.",
                "machine"
            ],
            [
                "The lawsuit, which accused 50 Cent of stealing the concept for his hit show \"Power,\" was dismissed by the court, citing that the themes and elements in question are common in the entertainment industry.",
                "machine"
            ],
            [
                "50 Cent, whose real name is Curtis Jackson, expressed his relief and gratitude for the court's decision.",
                "machine"
            ],
            [
                "He maintained that \"Power\" was a product of his own creativity and hard work, and he was pleased that the truth had come to light.",
                "machine"
            ],
            [
                "Fans of the show rallied behind 50 Cent, celebrating the legal victory as a win for artistic freedom.",
                "machine"
            ],
            [
                "The court said these are common elements that are in the public domain and “One need only look to such shows and movies as The Wire, Empire, Breaking Bad, Narcos, Weeds, Carlito’s Way, American Gangster, New Jack City, Scarface and Paid in Full.” READ MORE Also On 101.1 The Wiz:",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1789,
        "sent_and_label": [
            [
                "Vietnamese villagers in a suburban district of Hanoi have freed 15 riot police who were held over a land dispute.",
                "machine"
            ],
            [
                "The state-run online newspaper Vnexpress reported Tuesday that three others managed to escape while authorities are persuading villagers to free remaining 20 police and local officials.",
                "machine"
            ],
            [
                "The standoff began Saturday when police clashed with villagers who allege their land was illegally taken for sale by a military-run telecoms firm.",
                "machine"
            ],
            [
                "Some villagers who were arrested have been released.",
                "machine"
            ],
            [
                "The villagers are demanding justice and fair treatment in the land dispute, which has been ongoing for some time.",
                "machine"
            ],
            [
                "Tensions remain high as negotiations continue between the authorities and the villagers.",
                "machine"
            ],
            [
                "The situation has attracted widespread attention, highlighting the challenges faced by local communities in land-related conflicts.",
                "machine"
            ],
            [
                "Authorities are working to peacefully resolve the situation and ensure the safety and well-being of all involved.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 944,
        "sent_and_label": [
            [
                "Former Manchester United player and current football pundit Gary Neville has emphasized the importance of belief for Inter Milan striker Romelu Lukaku.",
                "machine"
            ],
            [
                "Neville's comments come after Lukaku's recent performance, which raised concerns about his form and confidence on the field.",
                "machine"
            ],
            [
                "\"You look at him today and he struggled,\" Neville told Sky Sports.",
                "human"
            ],
            [
                "\"I'm not just talking about struggling in terms of missing a chance, he struggled at being in the game and being confident in the game.",
                "machine"
            ],
            [
                "Neville's observation highlights the psychological aspect of the game, indicating that Lukaku's struggles may be rooted in a lack of self-belief rather than just technical shortcomings.",
                "machine"
            ],
            [
                "As a seasoned professional, Lukaku's ability is not in question, but maintaining confidence and composure during challenging times is crucial for any player.",
                "machine"
            ],
            [
                "Lukaku, known for his physicality and goal-scoring prowess, has faced criticism in the past for not always delivering in high-pressure situations.",
                "machine"
            ],
            [
                "Neville's call for Lukaku to rediscover his belief suggests that overcoming mental barriers could be the key to unlocking the striker's full potential.",
                "machine"
            ],
            [
                "As Lukaku continues his journey with Inter Milan and strives to make an impact both domestically and in European competitions, nurturing his self-belief could be the catalyst for a successful season ahead.",
                "machine"
            ],
            [
                "With the support of his teammates, coaching staff, and fans, Lukaku has the opportunity to bounce back and prove his doubters wrong.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 903,
        "sent_and_label": [
            [
                "In the thrilling new series \"Fortitude,\" renowned actor Dennis Quaid takes on a captivating role that has audiences on the edge of their seats.",
                "machine"
            ],
            [
                "Quaid's portrayal adds depth and intensity to the chilling narrative that follows the residents of the small Arctic town of Fortitude.",
                "machine"
            ],
            [
                "As the town grapples with a series of mysterious and gruesome events, Quaid's character becomes entangled in a web of secrets and lies that threaten to unravel the fabric of the close-knit community.",
                "machine"
            ],
            [
                "Members of the community also struggle to understand the terror that has been unleashed among them.",
                "machine"
            ],
            [
                "While all this is going on, above-average temperatures result in record ice melt, which reveals secrets that have long been hidden underneath Fortitude’s frozen landscape.",
                "machine"
            ],
            [
                "You can watch now on Amazon Prime Video",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 696,
        "sent_and_label": [
            [
                "Harlem's own Big L, the renowned rapper and lyricist, would have been celebrating his birthday today.",
                "machine"
            ],
            [
                "Born Lamont Coleman on May 30, 1974, Big L made a significant impact on the hip-hop scene with his clever wordplay and distinctive flow.",
                "machine"
            ],
            [
                "Tragically, his life was cut short when he was fatally shot in 1999 at the young age of 24.",
                "machine"
            ],
            [
                "Big L, a member of the legendary Diggin' in the Crates Crew, was known for his sharp wit and storytelling abilities, which captivated audiences and solidified his place in hip-hop history.",
                "machine"
            ],
            [
                "His influence can still be felt in the music industry today, as many artists continue to pay homage to his legacy.",
                "machine"
            ],
            [
                "Despite his untimely death, Big L's music lives on, inspiring new generations of hip-hop enthusiasts.",
                "machine"
            ],
            [
                "Fans around the world remember him not only for his talent but also for his unwavering dedication to his craft.",
                "machine"
            ],
            [
                "Woodley was later released under controversial circumstances and the murder case remains unsolved.",
                "machine"
            ],
            [
                "Let us celebrate his life and legacy.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1502,
        "sent_and_label": [
            [
                "Lyon, the French football club, faces severe repercussions from UEFA due to recent incidents of fan racism and disorder during their matches.",
                "machine"
            ],
            [
                "UEFA has issued a warning to Lyon, stating that if such behavior continues, the club risks being banned from the rest of the season.",
                "machine"
            ],
            [
                "The incidents in question involved racist chants and unruly behavior from a section of Lyon's supporters, prompting UEFA to take a strict stance against such actions.",
                "machine"
            ],
            [
                "Lyon has been urged to take immediate action to address the issue and ensure that their fans uphold the values of respect and sportsmanship.",
                "machine"
            ],
            [
                "Failure to do so could result in severe consequences for the club, impacting their participation in European competitions.",
                "machine"
            ],
            [
                "Lyon is currently fourth in France, competing with third-place Marseille to play in the qualifying rounds of the Champions League or the group stage of the Europa League.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 948,
        "sent_and_label": [
            [
                "If the cooler weather has you longing for comfort food, look no further than the 15th Annual Chili Cook Off and Car Show.",
                "human"
            ],
            [
                "This exciting event is set to take place this weekend, bringing together chili enthusiasts, wine lovers, and charity supporters for a day of delicious food and fun activities.",
                "machine"
            ],
            [
                "In addition to sampling a variety of mouth-watering chili recipes, guests can also indulge in wine tastings from local vineyards.",
                "machine"
            ],
            [
                "The perfect pairing of chili and wine is sure to warm both the body and soul on a crisp fall day.",
                "machine"
            ],
            [
                "The event will also feature a classic car show, showcasing a stunning display of vintage and modern vehicles.",
                "machine"
            ],
            [
                "Guests can expect a unique car show including Fords, Chevy’s, and Mopars.",
                "machine"
            ],
            [
                "Be sure to check out the chili and vote your favorite for the People’s Choice Award.",
                "machine"
            ],
            [
                "You can’t go wrong with all of this food, fun, and wine.",
                "human"
            ],
            [
                "Proceeds benefit the Lodi Public Library Foundation.",
                "human"
            ],
            [
                "Check out the Chili: Woodbridge Winery 5950 E. Woodbridge Rd., Acampo (209) 365-8139",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3445,
        "sent_and_label": [
            [
                "Two manufacturers have announced plans for expansions in the local area, which are anticipated to bring around 80 new jobs to the region.",
                "machine"
            ],
            [
                "The first company, a tech firm specializing in renewable energy solutions, is set to open a new production facility that will require the hiring of approximately 60 new employees.",
                "machine"
            ],
            [
                "This expansion comes as a response to the growing demand for sustainable energy solutions in the market.",
                "machine"
            ],
            [
                "The second manufacturer, a leading automotive parts supplier, is also gearing up for growth by expanding its operations.",
                "machine"
            ],
            [
                "This move is expected to create around 20 new job opportunities within the company.",
                "human"
            ],
            [
                "Both companies have expressed confidence in the local workforce and are eager to contribute to the economic development of the region.",
                "machine"
            ],
            [
                "The company expects the project will create 20 new jobs.",
                "human"
            ],
            [
                "Jobs and planned expansions announced by economic development officials don’t always come to fruition.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 514,
        "sent_and_label": [
            [
                "Japan's World Cup send-off match against Ghana did not go to plan as they lost 2-0 in Yokohama on Wednesday to a side that failed to qualify for the finals in Russia.",
                "machine"
            ],
            [
                "The game had been touted as preparation for Japan's Group H clash with Senegal, but it will likely give coach Akira Nishino cause for concern due to the nature of the goals conceded in their final match at home before their campaign starts on June 19.",
                "machine"
            ],
            [
                "Japan remained on level terms for just nine minutes, as Tomoaki Makino was penalised on the edge of the area and Thomas Partey found the bottom-right corner with his free-kick – goalkeeper Eiji Kawashima failing to keep it out despite getting his hands to it.",
                "machine"
            ],
            [
                "The hosts struggled to regain their composure after falling behind, with Ghana looking dangerous on the counter-attack.",
                "machine"
            ],
            [
                "The second goal came in the 51st minute, with a defensive mix-up allowing Richmond Boakye to slot the ball past Kawashima to double Ghana's lead.",
                "machine"
            ],
            [
                "Japan tried to rally but failed to break down a resolute Ghanaian defense, with their attacking efforts lacking the sharpness needed to trouble the opposition.",
                "machine"
            ],
            [
                "Nishino will have plenty to ponder as he assesses his team's performance, particularly the defensive lapses that proved costly against Ghana.",
                "human"
            ],
            [
                "With the World Cup fast approaching, Japan will need to address these issues quickly to ensure they are ready for the challenges ahead in Russia.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2463,
        "sent_and_label": [
            [
                "Wigan Warriors head coach, Shaun Wane, expressed satisfaction with his team's defensive performance following their recent match.",
                "machine"
            ],
            [
                "The Warriors showcased a resilient display in their victory, which saw them overcome their opponents through a solid defensive effort.",
                "machine"
            ],
            [
                "Wane praised his players for their defensive resolve, highlighting their ability to withstand pressure and protect their try line effectively.",
                "machine"
            ],
            [
                "The team's commitment to their defensive duties was evident throughout the game, as they repelled numerous attacking threats from the opposition.",
                "machine"
            ],
            [
                "Despite acknowledging areas of improvement in his team's overall performance, Wane emphasized the importance of their defensive solidity.",
                "machine"
            ],
            [
                "He noted that while there were aspects of their play that needed refinement, their defensive efforts were a standout positive from the match.",
                "machine"
            ],
            [
                "Although Wane admitted that he was frustrated with elements of his side’s display, he was thrilled with their defence.",
                "human"
            ],
            [
                "“It was a tough one last year in different circumstances and I’m glad to get back here and put things right a little bit, although we were way off to be honest.",
                "human"
            ],
            [
                "“We had 50 percent completion in the first half and there is no way you can win a game like that but we fixed it up in the second half.",
                "human"
            ],
            [
                "“This is a hard place to come and they put us under pressure but we showed plenty of toughness to defend our line.”",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3307,
        "sent_and_label": [
            [
                "The video will start in 8 Cancel Get Daily updates directly to your inbox + Subscribe Thank you for subscribing!",
                "human"
            ],
            [
                "Crystal Palace star, (player's name), has shared a heartfelt message with the fans following the disappointing news about his recent injury setback.",
                "machine"
            ],
            [
                "The talented (position) sustained the injury during a recent match against (opponent team), and subsequent medical scans have revealed the extent of the damage, indicating a longer recovery period than initially anticipated.",
                "machine"
            ],
            [
                "In a statement released earlier today, (player's name) expressed his gratitude for the overwhelming support and well-wishes he has received from the club's loyal fanbase.",
                "machine"
            ],
            [
                "He acknowledged the frustration of being sidelined due to injury but remained positive about his recovery journey.",
                "machine"
            ],
            [
                "The player emphasized the importance of staying focused and working diligently with the medical team to regain full fitness as soon as possible.",
                "machine"
            ],
            [
                "Despite the setback, (player's name) remains determined to come back stronger and contribute to the team's success in the future.",
                "machine"
            ],
            [
                "The fans have been a source of inspiration for the player, and he assured them that he would give his all to return to the pitch better than ever.",
                "machine"
            ],
            [
                "Crystal Palace supporters have rallied behind (player's name), sending messages of encouragement and solidarity during this challenging time.",
                "machine"
            ],
            [
                "The club has also assured fans that they will provide all necessary support to facilitate the player's recovery and eventual return to action.",
                "machine"
            ],
            [
                "As (player's name) embarks on his rehabilitation journey, the entire Crystal Palace community stands united in support, eagerly anticipating his triumphant comeback.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 901,
        "sent_and_label": [
            [
                "Tame Impala's multi-talented member Jay Watson, also known by his solo project GUM, has exciting news for fans.",
                "machine"
            ],
            [
                "The followup to his 2016 release Flash in the Pan, the album is described as “evoking that sensation of triumph and that weird parallel universe feeling you get when the person that’s not supposed to win, does.” The announcement comes with two new songs, “The Underdog” and “S.I.A.,” that have a bright psychedelic feel with heavy effects in the vocals.",
                "machine"
            ],
            [
                "GUM’s new album The Underdog drops April 6 via Spinning Top.",
                "human"
            ],
            [
                "This release marks a significant moment for Watson as he delves into new sonic territories, promising a refreshing and immersive listening experience for his audience.",
                "machine"
            ],
            [
                "Fans can anticipate a blend of innovative sounds and thoughtful lyrics that showcase Watson's musical evolution and creativity.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1606,
        "sent_and_label": [
            [
                "LIVERPOOL, England — Liverpool manager Juergen Klopp says Alex Oxlade-Chamberlain likely sustained a \"really bad\" injury in the 5-2 win over Roma in Champions League on Tuesday, potentially jeopardizing his chances of playing in the World Cup for England.",
                "machine"
            ],
            [
                "The midfielder came off on a stretcher in the 18th minute at Anfield after injuring his right leg in a tackle on Aleksandar Kolarov.",
                "machine"
            ],
            [
                "Klopp says it was \"probably a really bad injury.",
                "machine"
            ],
            [
                "That is bad news for us.",
                "human"
            ],
            [
                "Oxlade-Chamberlain's absence would be a significant blow to both Liverpool and the England national team.",
                "machine"
            ],
            [
                "The versatile midfielder had been enjoying a good run of form and was expected to play a key role in England's World Cup campaign.",
                "machine"
            ],
            [
                "However, with the extent of his injury still unknown, it remains uncertain whether he will recover in time for the tournament in Russia.",
                "machine"
            ],
            [
                "Fans and teammates alike are hoping for a swift recovery for Oxlade-Chamberlain, but the road to the World Cup now seems uncertain for the talented midfielder.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2627,
        "sent_and_label": [
            [
                "A missing man from Ilford has been found dead, with the post-mortem examination revealing he died from 'extensive head injuries'.",
                "human"
            ],
            [
                "Seyed Khan, aged 49, had last been seen at his home address in Thamesmead on 24 January.",
                "machine"
            ],
            [
                "He had left for work at A-Z Carpets in Ilford that day, with his car later found on High Road.",
                "human"
            ],
            [
                "Mr. Khan's body was discovered at Ilford Cemetery on Thursday, prompting an investigation into his death.",
                "machine"
            ],
            [
                "Detectives have arrested a 30-year-old man on suspicion of murder in connection with Mr. Khan's tragic demise.",
                "machine"
            ],
            [
                "Det Insp Domenica Catino, representing the Metropolitan Police, noted that Mr. Khan had made a phone call at 18:55 GMT on the evening he vanished, after which he was not seen again.",
                "machine"
            ],
            [
                "While an arrest has been made, the police are urging anyone with information about the incident to come forward promptly.",
                "machine"
            ],
            [
                "The post-mortem examination conducted on Friday further confirmed the cause of Mr. Khan's death as 'extensive head injuries'.",
                "human"
            ],
            [
                "Seyed Khan's body was discovered at Ilford Cemetery on Thursday.",
                "machine"
            ],
            [
                "The 49-year-old had last been seen at his home address in Thamesmead on 24 January, when he left to go to work at A-Z Carpets in Ilford.",
                "machine"
            ],
            [
                "His car was found in High Road.",
                "machine"
            ],
            [
                "Detectives have arrested a 30-year-old man on suspicion of murder.",
                "machine"
            ],
            [
                "Det Insp Domenica Catino, from the Metropolitan Police, said Mr Khan made a phone call at 18:55 GMT on the evening he went missing and was not seen afterwards.",
                "machine"
            ],
            [
                "\"While we have made an arrest, we would encourage anyone with information about this incident to contact us immediately.\"",
                "machine"
            ],
            [
                "A post-mortem examination was carried out on Friday.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 352,
        "sent_and_label": [
            [
                "The New Foundation for Rural and Regional Renewal (FRRR) has recently announced the appointment of three new board members, each bringing a wealth of experience and expertise to the organization.",
                "machine"
            ],
            [
                "The new members include Andrew Johnston, Helen Middleton, and James McKenzie.",
                "machine"
            ],
            [
                "Andrew Johnston, a highly experienced finance professional, joins the board with a deep understanding of finance and investment.",
                "machine"
            ],
            [
                "His background as a trustee of John T Reid Charitable Trusts, a long-time donor partner of FRRR, positions him well to provide valuable insights and strategic guidance to the board.",
                "machine"
            ],
            [
                "Helen Middleton and her husband Michael are successful farmers based in the WA Wheatbelt region.",
                "machine"
            ],
            [
                "Managing a diversified farm growing grain, oaten hay, and pork, they have also ventured into the citrus industry with Moora Citrus, a thriving orchard near Dandaragan.",
                "human"
            ],
            [
                "Helen's extensive agricultural knowledge and hands-on experience will be instrumental in shaping FRRR's initiatives in rural communities.",
                "machine"
            ],
            [
                "James McKenzie, residing in Sydney, brings a unique perspective to the board.",
                "machine"
            ],
            [
                "With a background in agricultural science and extensive experience in building product manufacturing and financial advisory services, James is poised to offer valuable insights into sustainable development and investment strategies for rural and regional renewal efforts.",
                "machine"
            ],
            [
                "“Andrew’s deep understanding of finance and investment, combined with his experience as a trustee of John T Reid Charitable Trusts, which has been a donor partner to FRRR over many years, will enable him to make a highly valuable contribution to the board.",
                "machine"
            ],
            [
                "Ms Middleton and her husband Michael, manage a diversified farm in the WA Wheatbelt growing grain, oaten hay and pork and have developed Moora Citrus on a 210 hectare orchard near Dandaragan.",
                "human"
            ],
            [
                "Mr McKenzie lives in Sydney, having originally studied agricultural science at Longerenong Agricultural College in the Victorian Wimmera.",
                "machine"
            ],
            [
                "He spent 20 years working in building product manufacturing then commenced work in financial and investment advice.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 785,
        "sent_and_label": [
            [
                "Bipolar Disorder  Bipolar disorder, a mental health condition characterized by extreme mood swings, affects millions of people worldwide.",
                "human"
            ],
            [
                "Individuals with bipolar disorder experience periods of intense emotional highs, known as mania, and lows, known as depression.",
                "machine"
            ],
            [
                "These mood swings can significantly impact a person's daily life, relationships, and overall well-being.",
                "machine"
            ],
            [
                "Dunno.",
                "human"
            ],
            [
                "Bad feelings correlate to bad events, so maybe real problem is getting carried away in... 'Same Love' singer reveals she was gang-raped as a teen Mary Lambert is opening up about her hard childhood and how she survived abuse, rape, a suicide attempt and bipolar disorder.",
                "human"
            ],
            [
                "Jail staffers could face charges in dehydration death of inmate Seven staffers from a Milwaukee County jail run by outspoken sheriff David Clarke could face criminal charges in the dehydration death of an inmate who was left without water for... How this couple stopped mental illness from tearing them apart San Francisco-based teacher Mark Lukach was married to his wife Giulia for just three years when she had her first psychotic episode at age 27.",
                "human"
            ],
            [
                "In the years that followed,...",
                "human"
            ],
            [
                "Living with bipolar disorder can be challenging, but with proper treatment and support, individuals can lead fulfilling lives.",
                "machine"
            ],
            [
                "Medication, therapy, and lifestyle changes are commonly used to manage symptoms and stabilize mood fluctuations.",
                "machine"
            ],
            [
                "It is essential for those with bipolar disorder to work closely with healthcare professionals to develop a personalized treatment plan that meets their unique needs.",
                "machine"
            ],
            [
                "In conclusion, raising awareness about bipolar disorder and reducing stigma surrounding mental health conditions are crucial steps towards supporting those affected by this disorder.",
                "machine"
            ],
            [
                "By fostering understanding and compassion, we can create a more inclusive and supportive environment for individuals living with bipolar disorder.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2647,
        "sent_and_label": [
            [
                "MEXICO CITY — Mexican President-elect Andres Manuel Lopez Obrador is promising that jobless youths, the elderly and Mexico’s business sector will be the biggest beneficiaries of his first year in office.",
                "human"
            ],
            [
                "Lopez Obrador has announced a $7.5 billion investment plan aimed at supporting the country's youth and elderly population.",
                "machine"
            ],
            [
                "The funds will be allocated towards creating job opportunities for unemployed youths, providing financial assistance to the elderly, and boosting the business sector through various initiatives.",
                "machine"
            ],
            [
                "This significant financial commitment underscores Lopez Obrador's dedication to addressing key societal issues and fostering economic growth in Mexico.",
                "machine"
            ],
            [
                "By prioritizing the needs of vulnerable groups such as youths and the elderly, the incoming administration aims to create a more inclusive and prosperous society.",
                "machine"
            ],
            [
                "The investment plan is expected to have a positive impact on the country's economy and social well-being, setting a strong foundation for Lopez Obrador's presidency.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1845,
        "sent_and_label": [
            [
                "Batshuayi also scored a brace in his last Chelsea game against Newcastle on 28 January On-loan Chelsea striker Michy Batshuayi scored twice on his Borussia Dortmund debut as the German side beat Cologne.",
                "human"
            ],
            [
                "Batshuayi, who moved to Dortmund until the end of the season on deadline day, swept home in the first half before adding a second on the hour with a clinical finish.",
                "machine"
            ],
            [
                "The Belgian striker's immediate impact delighted Dortmund fans and showcased his goal-scoring prowess.",
                "human"
            ],
            [
                "Cologne fought back valiantly, with Simon Terodde scoring a brace to keep the game competitive until the final whistle.",
                "machine"
            ],
            [
                "However, it was Batshuayi's heroics that ultimately secured the crucial victory for Dortmund, maintaining their push for a top-four finish in the Bundesliga.",
                "machine"
            ],
            [
                "The win marked a promising start to Batshuayi's loan spell at Dortmund, leaving fans eager to see more of his goal-scoring abilities in the matches to come.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 931,
        "sent_and_label": [
            [
                "In the latest trailer for the highly-anticipated film “Venom,” fans are treated to a glimpse of Tom Hardy in his most intense role yet.",
                "machine"
            ],
            [
                "Hardy, known for his transformative performances, unleashes his inner monster as he takes on the role of Eddie Brock, a journalist who becomes the host for the alien symbiote known as Venom.",
                "machine"
            ],
            [
                "The trailer showcases the internal struggle between Brock and the symbiote as they merge to form the formidable anti-hero.",
                "human"
            ],
            [
                "The character of Venom has a rich history in the Marvel universe, known for his dark and complex personality.",
                "machine"
            ],
            [
                "The character was also seen in 2007’s Spider-Man 3, with Brock played by former That ’70s Show star Topher Grace, to mixed reviews.",
                "machine"
            ],
            [
                "Venom, which also stars Rogue One: A Star Wars Story‘s Riz Ahmed, as well as Michelle Williams and Jenny Slate, opens October 5.",
                "human"
            ],
            [
                "The film is set to hit theaters on October 5, promising a thrilling and action-packed experience for fans of the Marvel universe.",
                "machine"
            ],
            [
                "Get ready to witness Tom Hardy in a role like never before, as he embraces the darkness within to become Venom.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2162,
        "sent_and_label": [
            [
                "Former Israeli spy chief Tamir Pardo has revealed startling information, alleging that Prime Minister Benjamin Netanyahu planned a military strike on Iran back in 2011.",
                "machine"
            ],
            [
                "Pardo, who served as the head of Mossad from 2011 to 2016, claimed that Netanyahu and then-Defense Minister Ehud Barak ordered the military to prepare for an attack on Iran's nuclear facilities.",
                "machine"
            ],
            [
                "This disclosure sheds light on the behind-the-scenes tensions and strategic considerations within Israel regarding Iran's nuclear program.",
                "machine"
            ],
            [
                "The revelation by Pardo, a respected figure within the Israeli intelligence community, has sparked fresh debate over Israel's approach to Iran.",
                "machine"
            ],
            [
                "Netanyahu has long been vocal about the perceived threat posed by Iran's nuclear ambitions, advocating for a tough stance against the regime.",
                "machine"
            ],
            [
                "The Israeli leader has been a strident critic of Iran, and has accused Tehran of attempting to develop nuclear weapons.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3072,
        "sent_and_label": [
            [
                "Uruguay's prosecutor is pushing for charges to be filed against the former vice president, Raúl Sendic, over corruption allegations.",
                "machine"
            ],
            [
                "The prosecutor's move comes after a thorough investigation into Sendic's financial activities during his time in office.",
                "machine"
            ],
            [
                "The case revolves around allegations of misusing corporate credit cards for personal expenses and abusing his position for personal gain.",
                "machine"
            ],
            [
                "The corruption scandal has caused a stir in Uruguayan politics, with many calling for accountability and transparency in public office.",
                "machine"
            ],
            [
                "Sendic, who served as vice president from 2015 to 2017, has vehemently denied any wrongdoing.",
                "machine"
            ],
            [
                "However, the evidence gathered by the prosecutor paints a different picture.",
                "machine"
            ],
            [
                "The corruption allegations surfaced after a weekly publication reported that between 2010 and 2013, Sendic used corporate credit cards to make purchases at jewelry, electronics, furniture and other stores apparently unrelated to his official business.",
                "human"
            ],
            [
                "He’s also accused of abuse of office over some contracts.",
                "human"
            ],
            [
                "Sendic has repeatedly denied wrongdoing.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2356,
        "sent_and_label": [
            [
                "PHILADELPHIA (AP) — The fourth nor'easter in three weeks is set to smack the East Coast on the first day of spring.",
                "machine"
            ],
            [
                "The National Weather Service says the bulk of the dangerous, wind-driven snow and sleet is expected to wallop New Jersey, Maryland, Delaware and parts of eastern Pennsylvania before heading off to Nantucket early Thursday.",
                "machine"
            ],
            [
                "Residents in these areas are bracing for yet another round of winter weather, with heavy snowfall and strong winds predicted to create hazardous travel conditions and potential power outages.",
                "machine"
            ],
            [
                "Officials are urging people to stay off the roads if possible and to prepare for possible disruptions to daily routines.",
                "machine"
            ],
            [
                "Schools are already announcing closures, and transportation services are gearing up for delays and cancellations.",
                "machine"
            ],
            [
                "The unrelenting winter storms have taken a toll on the region, testing the resilience of communities already battered by the previous weather events.",
                "machine"
            ],
            [
                "Stay tuned for updates as this wintry wallop approaches.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1679,
        "sent_and_label": [
            [
                "Fox network has announced that the iconic \"Showtime at the Apollo\" will return as a weekly series next season.",
                "machine"
            ],
            [
                "The show, known for its electrifying performances and vibrant atmosphere, will bring the legendary Apollo Theater experience to television screens across the country on a regular basis.",
                "machine"
            ],
            [
                "Viewers can look forward to a lineup of talented performers from various genres, promising a mix of music, comedy, and entertainment.",
                "machine"
            ],
            [
                "The new series aims to capture the essence of the historic Apollo Theater, a venue that has been a launching pad for numerous music legends over the years.",
                "machine"
            ],
            [
                "Along with more guest stars, the upcoming series will feature elements from the Apollo’s legendary Amateur Night, the live talent competition now in its 82nd year.",
                "human"
            ],
            [
                "The Apollo Theater launched the careers of legendary artists including James Brown, Stevie Wonder, Lauryn Hill and The Jackson Five.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 401,
        "sent_and_label": [
            [
                "\"The Walking Dead” star Norman Reedus and his actress girlfriend Diane Kruger are reportedly expecting their first child together.",
                "human"
            ],
            [
                "The news comes after speculation arose during Kruger's appearance at the Cannes Film Festival earlier this month.",
                "human"
            ],
            [
                "The Inglorious Basterds actress first fueled baby rumors during an appearance at the Cannes Film Festival earlier this month, when she wore a billowing gown that appeared to be hiding a baby bump.",
                "machine"
            ],
            [
                "Kruger, 41, was also seen abstaining from alcohol at various events, according to the New York Post, and last Thursday, she shared a black and white photo of herself on Instagram, next to a footprint emoji.",
                "machine"
            ],
            [
                "Last Thursday, she further sparked speculation by sharing a black and white photo of herself on Instagram, accompanied by a footprint emoji.",
                "machine"
            ],
            [
                "Fans and well-wishers have been quick to congratulate the couple on the exciting news.",
                "machine"
            ],
            [
                "Reedus, 49, and Kruger have been in a relationship since 2016, after meeting on the set of the movie \"Sky.\"",
                "machine"
            ],
            [
                "Both actors are known for their successful careers in the entertainment industry, with Reedus gaining fame for his role as Daryl Dixon in the hit TV series “The Walking Dead,” while Kruger has garnered acclaim for her performances in various films.",
                "machine"
            ],
            [
                "As the couple prepares to welcome their first child together, their fans eagerly anticipate more details about this new chapter in their lives.",
                "machine"
            ],
            [
                "Stay tuned for updates on this joyous occasion.\"",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 617,
        "sent_and_label": [
            [
                "Certain to sit second in the table no matter what the result at Pride Park, Neil Warnock's side appeared on course to open a four-point cushion over Fulham when it led at the halfway stage.",
                "human"
            ],
            [
                "Callum Paterson volleyed home at the back post to break the deadlock in the 28th minute of the rearranged fixture.",
                "machine"
            ],
            [
                "However, Cardiff collapsed after the break.",
                "machine"
            ],
            [
                "Cameron Jerome struck twice for Derby, with the striker's brace sandwiching a goal for substitute Matej Vydra, as the Rams claimed a crucial three points that lifts it above Millwall and into the final play-off berth.",
                "machine"
            ],
            [
                "The defeat was a bitter blow for Cardiff, who were aiming to secure their place in the Premier League next season.",
                "machine"
            ],
            [
                "Warnock's side will now have to regroup and refocus for their upcoming matches to ensure they maintain their position in the promotion spots.",
                "machine"
            ],
            [
                "The loss also highlighted the team's vulnerability under pressure, raising questions about their ability to handle the intensity of the promotion race.",
                "machine"
            ],
            [
                "Apostolos Vellios added a third in the 90th minute, knocking in the rebound after goalkeeper Jack Walton had kept out substitute Joe Lolley's chip.",
                "machine"
            ],
            [
                "The defeat means Barnsley remains 22nd in the table, two points behind nearest rival Bolton Wanderers with two games remaining in the season.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2098,
        "sent_and_label": [
            [
                "Photo: Kai Z. Feng The 24K Magic World Tour will continue on!",
                "human"
            ],
            [
                "Bruno Mars has thrilled fans with the announcement of a 'Finale' run of his acclaimed 24K Magic World Tour.",
                "human"
            ],
            [
                "The Grammy-winning artist will be performing in select cities across North America, Europe, and Asia to conclude the highly successful tour.",
                "machine"
            ],
            [
                "Fans can expect electrifying performances of Mars' chart-topping hits and signature dance moves.",
                "machine"
            ],
            [
                "With his dynamic stage presence and infectious energy, Bruno Mars promises an unforgettable concert experience for all attendees.",
                "machine"
            ],
            [
                "Don't miss out on this final chance to catch the magic of Bruno Mars live in concert!",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2572,
        "sent_and_label": [
            [
                "SPRINGFIELD, Ohio (WDTN) — A car ran off the road and into a pond in Springfield on Tuesday morning.",
                "machine"
            ],
            [
                "Police responded to a call around 7:50 a.m. on Tuesday about a car in a pond in the 1500 block of Snyder Park Road.",
                "machine"
            ],
            [
                "According to police, the car is completely submerged.",
                "machine"
            ],
            [
                "Early reports indicate a woman was driving the car.",
                "machine"
            ],
            [
                "She was able to get out of the vehicle.",
                "machine"
            ],
            [
                "Eyewitnesses reported seeing the car lose control and veer off the road before plunging into the pond.",
                "machine"
            ],
            [
                "The woman managed to escape the sinking vehicle and swim to safety before emergency services arrived on the scene.",
                "machine"
            ],
            [
                "She was later treated for minor injuries at the scene by paramedics.",
                "machine"
            ],
            [
                "The Springfield Police Department is investigating the cause of the accident and is urging drivers to exercise caution on the roads, especially during inclement weather conditions.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2566,
        "sent_and_label": [
            [
                "Some types of Iogo yogurt products, distributed in all provinces except the Maritimes, are being recalled because they may contain pieces of plastic.",
                "machine"
            ],
            [
                "Raspberry, vanilla and banana drinkable yogurt and mango, strawberry-raspberry and strawberry protein based drinks are all being voluntarily recalled by Ultima Foods.",
                "human"
            ],
            [
                "The Canadian Food Inspection Agency announced the recall June 8 and in a news release the agency said it is conducting a food safety investigation.",
                "machine"
            ],
            [
                "Consumers are advised to check their yogurt products and return them to the store or dispose of them if they have any of the affected varieties.",
                "machine"
            ],
            [
                "Ultima Foods has apologized for any inconvenience this may cause and has emphasized its commitment to food safety and quality.",
                "machine"
            ],
            [
                "Customers with any concerns or questions can contact Ultima Foods directly for more information.",
                "machine"
            ],
            [
                "Stay tuned for updates on this developing story as the investigation progresses.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1231,
        "sent_and_label": [
            [
                "Attorney General Costas Clerides made a statement today regarding the tragic murder of the Strovolos couple, expressing deep concern over the case.",
                "machine"
            ],
            [
                "Clerides emphasized the complexity of such cases and the challenges they pose to law enforcement agencies.",
                "machine"
            ],
            [
                "He assured the public that the investigation is ongoing and that every effort is being made to bring the perpetrators to justice.",
                "machine"
            ],
            [
                "Clerides acknowledged the public's demand for swift action and justice but cautioned that these investigations require meticulous attention to detail and thorough examination of evidence.",
                "machine"
            ],
            [
                "He stressed the importance of following due process to ensure a fair and just outcome for all involved parties.",
                "machine"
            ],
            [
                "“However, there is a lot of work still to be done”, Clerides said, “since cases of this kind are extremely perplexing”.",
                "human"
            ],
            [
                "Responding to coroner’s Marios Matsakis accusations, Clerides pointed out that the state legal service is not responsible for the work carried out so far by forensic investigators.",
                "human"
            ],
            [
                "Costas Clerides said that he is very concerned because Cyprus’ murder rate soars.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1975,
        "sent_and_label": [
            [
                "CINCINNATI — Police near Cincinnati say the mother of a 10-month-old girl sat her down in a car seat on a driveway and then apparently forgot she was there and backed a vehicle over the child, who later died.",
                "machine"
            ],
            [
                "Police say it appears to be a tragic accident that occurred midday Tuesday in Union Township, just east of Cincinnati in Clermont County.",
                "machine"
            ],
            [
                "The incident has left the community in shock and mourning for the young child's life cut short in such a heartbreaking manner.",
                "machine"
            ],
            [
                "Authorities responded swiftly to the scene, but despite their efforts, the baby succumbed to her injuries.",
                "machine"
            ],
            [
                "The mother, who has not been identified, is reportedly cooperating with the investigation.",
                "machine"
            ],
            [
                "The police are treating the incident as a terrible accident, emphasizing the need for heightened awareness and caution when children are around vehicles.",
                "machine"
            ],
            [
                "Counseling and support services are being offered to the family during this unimaginably difficult time.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2056,
        "sent_and_label": [
            [
                "The mobile gaming world today is a huge moneymaker, with in-app purchases generating way too much money in revenue.",
                "human"
            ],
            [
                "Even popular desktop games like Fortnite and PUBG are making their way to phones to get a piece of the pie.",
                "machine"
            ],
            [
                "These types of games often have events, and the Play Store's 'My apps & games' page can now show notices for them.",
                "machine"
            ],
            [
                "The feature is pretty straightforward: it gives a short summary of the event in question in order to promote those who have it installed to hit 'Open.'",
                "human"
            ],
            [
                "In this instance, there's some sort of summoning event for the game Fire Emblem Heroes.",
                "machine"
            ],
            [
                "The feature is definitely primarily meant for games, though other apps may also be able to take advantage of it.",
                "machine"
            ],
            [
                "This new addition to the Play Store is a significant development for app developers, providing them with a direct way to communicate with users about ongoing events and promotions within their apps.",
                "machine"
            ],
            [
                "By displaying these notices prominently on the 'My apps & games' page, developers can attract more players and increase engagement with their games.",
                "machine"
            ],
            [
                "It enhances the overall user experience by keeping players informed and involved in the latest events happening in their favorite apps.",
                "machine"
            ],
            [
                "As the mobile gaming industry continues to grow, features like these are essential for developers to stay competitive and retain a loyal user base.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1664,
        "sent_and_label": [
            [
                "Indie darlings Belle and Sebastian have sent waves of excitement through their fanbase with the announcement of the \"Boaty Weekender\" Cruise.",
                "machine"
            ],
            [
                "Set to take place on the high seas, the cruise promises a unique experience for music lovers and fans of the band alike.",
                "machine"
            ],
            [
                "The Scottish band revealed that the cruise will feature a lineup of top-tier musical acts handpicked by the band themselves.",
                "machine"
            ],
            [
                "In a statement, Belle and Sebastian shared their enthusiasm for the event, stating, “We are beyond thrilled to bring the Boaty Weekender to life.",
                "machine"
            ],
            [
                "It’s a dream come true for us to curate our own festival at sea and invite all of our fans to join us for this special event.”  Attendees can expect a musical extravaganza with performances from a range of artists across five stages on the ship.",
                "human"
            ],
            [
                "Belle and Sebastian have also teased a special treat for early bookers, with the first 350 people to reserve a stateroom set to witness a unique performance of their 2000 album, \"Fold Your Hands Child, You Walk Like a Peasant,\" in its entirety.",
                "machine"
            ],
            [
                "The news comes after a successful fan survey conducted last year, where the band sought input on potential cruise destinations and desired performers.",
                "machine"
            ],
            [
                "For fans eagerly anticipating the event, Belle and Sebastian have released an announcement video to whet their appetites.",
                "machine"
            ],
            [
                "Gigs upon gigs from some of our good friends and favourite acts in rock ‘n’ roll on five stages throughout the ship.” The news comes after last year’s survey where they hinted at the idea and had fans fill out a survey asking them who they want to see and where they would want to go.",
                "human"
            ],
            [
                "They will also perform the entirety of their 2000 LP, Fold Your Hands Child, You Walk Like a Peasant, to the first 350 people to book a stateroom–an album never before performed in full.",
                "human"
            ],
            [
                "Watch the announce video for the cruise below.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 581,
        "sent_and_label": [
            [
                "NEW YORK — For the fifth year in a row, Las Vegas super eater Miki Sudo took top prize at the Nathan’s Famous July Fourth hot dog eating contest, downing 37 franks and buns in 10 minutes amid stifling humidity at the annual seaside competition.",
                "human"
            ],
            [
                "Sudo fell short of the 41 hot dogs she consumed last year but still beat out second-place finisher Mischelle Lesco of Tuscon, Arizona, who chowed down 28 wieners and buns.",
                "human"
            ],
            [
                "On the men’s side, 10-time winner Joey “Jaws” Chestnut will confront 20 other men for the coveted Mustard Belt later Wednesday.",
                "human"
            ],
            [
                "Sudo's victory marks her fifth consecutive win at the iconic event, solidifying her dominance in the competitive eating world.",
                "human"
            ],
            [
                "Known for her remarkable speed and technique, Sudo's performance wowed spectators and fellow competitors alike.",
                "machine"
            ],
            [
                "Her strategic approach to consuming hot dogs, including her precise water intake and temperature preferences, has undoubtedly contributed to her consistent success on the grand stage of Coney Island.",
                "machine"
            ],
            [
                "George Shea, the longtime host of the annual Brooklyn eat-off, quipped that Sudo was particular about the temperature and amount of water she uses while competing.",
                "machine"
            ],
            [
                "Thousands of attendees, many donning mustard-colored hot dog caps, braved 83-degree temperatures and a heat index of 91 degrees to witness the annual July Fourth competition on the Coney Island boardwalk.",
                "human"
            ],
            [
                "The outlandish tradition dates to 1972, though the company has long promoted what a former president acknowledged was a legendary start date of 1916.",
                "human"
            ],
            [
                "Fan Martha Pleasant, 41, of Franklin, New Jersey, said she was attending the competitive eating competition to support her husband Dwight, who “loves wieners.” “We are trying to knock something off my hubby’s bucket list,” she said.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1754,
        "sent_and_label": [
            [
                "A mistaken report of a shooter prompted the lockdown of Travis Air Force Base in California on Wednesday in the midst of an emergency training exercise, officials said.",
                "machine"
            ],
            [
                "The base ordered people to shelter in place and lock their doors and windows.",
                "machine"
            ],
            [
                "Gates were closed for more than an hour before the all-clear was given at the site 45 miles northeast of San Francisco .",
                "human"
            ],
            [
                "The incident unfolded when a training exercise involving an active shooter scenario was mistaken for a real threat.",
                "machine"
            ],
            [
                "The confusion led to a rapid response from security forces, who swiftly implemented lockdown procedures to ensure the safety of personnel on the base.",
                "machine"
            ],
            [
                "During the lockdown, law enforcement conducted a thorough sweep of the base to ensure there was no actual threat present.",
                "machine"
            ],
            [
                "Fortunately, it was determined that the initial report was a false alarm, and the situation was quickly resolved without any injuries or casualties.",
                "machine"
            ],
            [
                "Travis Air Force Base has since resumed normal operations following the security scare, with officials emphasizing the importance of remaining vigilant and prepared for emergency situations, even during training exercises.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 817,
        "sent_and_label": [
            [
                "The Country Living Fair brought the magazine’s content to life and gave guests access to a unique shopping experience, which included antiques sellers, food purveyors, artists, furniture makers, crafters and more.",
                "machine"
            ],
            [
                "Wilson County Expo Center marketing director Charity Toombs said the event brought thousands of people to the center during the three-day fair.",
                "human"
            ],
            [
                "The fair included local Tennessee vendors, including Bradley’s Creamery, a Brentwood artisanal ice cream inspired by old-fashioned Southern favorites; Cousins Maine Lobster, a Murfreesboro food truck that serves up fresh lobster, lobster rolls, soups and sides; JBS Mercantile, a Mt.",
                "human"
            ],
            [
                "Juliet modern farmhouse-style home décor business; Love & Fig a Nashville business with playful and fun kitchen accessories; Scarlett Scales Antiques a Franklin antiques shop; Southern Fried Design Barn a Lebanon supplier of paper goods; and more.",
                "human"
            ],
            [
                "The fair was not just a shopping extravaganza but also a place for attendees to participate in hands-on workshops, watch demonstrations, and gain inspiration for their own homes and gardens.",
                "machine"
            ],
            [
                "Visitors were treated to live music, delicious food options, and the chance to meet the editors of Country Living Magazine.",
                "machine"
            ],
            [
                "The success of the Country Living Fair in Wilson County has set the stage for upcoming fairs in other locations.",
                "machine"
            ],
            [
                "Additional fairs are to follow in Rhinebeck, New York on June 1-3, Columbus, Ohio on June 15-17 and Sept. 14-16 and will finish up in Atlanta on Oct. 26-28.",
                "human"
            ],
            [
                "Each fair features 200-plus vendors from more than 25 states and draws more than 25,000 visitors from across the country.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 216,
        "sent_and_label": [
            [
                "Granted, hip-hop mogul Shawn “Jay-Z” Carter has won in so many arenas – the recording industry, artist and sports management, streaming and adult beverages – but it’s still hard to say, yeah, THIS is savvy.",
                "human"
            ],
            [
                "Related: Shocked Grandma In Photo With JAY-Z And Beyoncé Recalls Moment Big Tigger reported in today’s Trending Topics that Jay-Z just filed legal documents to obtain exclusive rights to The Roc (short for his Roc-a-fella imprint) hand signal.",
                "human"
            ],
            [
                "This move by Jay-Z to trademark the iconic hand gesture associated with his Roc-a-fella label has left many fans and industry insiders intrigued.",
                "machine"
            ],
            [
                "The hand signal, which consists of making a diamond shape with one's hands, has long been synonymous with Jay-Z and his record label.",
                "machine"
            ],
            [
                "By seeking exclusive rights to this gesture, Jay-Z is looking to further solidify his brand and potentially capitalize on its popularity.",
                "machine"
            ],
            [
                "While some may view this move as unconventional, it's not entirely surprising coming from a savvy businessman like Jay-Z.",
                "machine"
            ],
            [
                "This strategic decision could open up new opportunities for merchandise, branding collaborations, and potentially even licensing deals.",
                "machine"
            ],
            [
                "Only time will tell how Jay-Z plans to leverage this trademark, but one thing is for sure – he continues to push boundaries and redefine what it means to be a successful entrepreneur in the music industry.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2122,
        "sent_and_label": [
            [
                "DETROIT — Jose Iglesias' two-run single keyed a Detroit's five-run sixth as the Tigers took advantage of Shohei Ohtani's departure following the second rain delay to beat the Los Angeles Angels 6-1 Wednesday night.",
                "machine"
            ],
            [
                "Ohtani, starting for the first time since May 20th, allowed one run ond three hits in five innings.",
                "human"
            ],
            [
                "He walked three and struck out five while throwing 83 pitches.",
                "machine"
            ],
            [
                "The game was evenly poised until the sixth inning when the Tigers capitalized on the absence of Ohtani to break the deadlock.",
                "machine"
            ],
            [
                "Iglesias' timely hit was the highlight of the inning, propelling Detroit to a commanding lead.",
                "machine"
            ],
            [
                "The Tigers' offense came alive, with contributions from various players to secure the victory.",
                "machine"
            ],
            [
                "On the pitching front, Detroit's staff delivered a stellar performance, limiting the Angels to just one run throughout the game.",
                "machine"
            ],
            [
                "Matthew Boyd started on the mound for the Tigers, showcasing his skill and control to stifle the Angels' lineup.",
                "machine"
            ],
            [
                "With this win, the Tigers improved their record and demonstrated their ability to seize opportunities, especially against a tough opponent like the Angels.",
                "machine"
            ],
            [
                "The team will look to build on this momentum as they continue their season campaign.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2829,
        "sent_and_label": [
            [
                "OTTAWA — The man on trial for murdering three women in the Ottawa Valley two years ago told police he killed his three former acquaintances because they were not innocent.",
                "machine"
            ],
            [
                "Fifty-nine-year-old Basil Borutski confessed to police in an interview room at the Pembroke OPP detachment the day after the crimes in September 2015.",
                "human"
            ],
            [
                "During the interview, Borutski claimed that the women he killed were guilty and deserved to die.",
                "machine"
            ],
            [
                "He stated that he did not consider his actions as murder because he believed the victims were responsible for their own deaths.",
                "machine"
            ],
            [
                "Borutski expressed a distorted sense of justification for his heinous acts, indicating a troubling mindset that seeks to shift blame onto the victims themselves.",
                "machine"
            ],
            [
                "The chilling revelation of Borutski's motives sheds light on the disturbing nature of the crimes committed.",
                "machine"
            ],
            [
                "The families of the victims are left grappling with the senseless loss of their loved ones, while the community at large is left reeling from the tragic events that unfolded.",
                "machine"
            ],
            [
                "As the trial progresses, more details are expected to emerge, providing further insight into the mindset of the accused and the events leading up to the brutal murders.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 636,
        "sent_and_label": [
            [
                "Four NYPD officers who responded to the Halloween terror attack on a lower Manhattan bike path were honored Monday at City Hall.",
                "machine"
            ],
            [
                "Officers Ryan Nash, Michael Welsome, Kevin McGinn and John Hasiotis received proclamations from the City Council for their work in helping to nab terror suspect Sayfullo Saipov — who is accused of using a truck to mow down at least 20 pedestrians on a bike path on Oct. 31, killing eight.",
                "machine"
            ],
            [
                "Council Speaker Melissa Mark-Viverito coincidentally presented the proclamations the same day Akayed Ullah allegedly detonated a bomb under the Port Authority Bus Terminal.",
                "human"
            ],
            [
                "“Officers Nash, Hasiotis, Welsome and McGinn embody the tremendously selfless spirit and dedication of the NYPD,” Mark-Viverito said.",
                "machine"
            ],
            [
                "The swift and courageous actions of these officers in apprehending the suspect were commended by city officials and the community alike.",
                "machine"
            ],
            [
                "Their bravery and commitment to protecting the public in the face of danger were highlighted during the ceremony, where they were praised for their professionalism and quick response to the tragic event.",
                "machine"
            ],
            [
                "The City Council's recognition serves as a testament to the sacrifices made by law enforcement officers in ensuring the safety and security of New Yorkers.",
                "machine"
            ],
            [
                "The officers' dedication to their duty and their heroic efforts in apprehending the suspect were acknowledged as exemplary acts of service.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 446,
        "sent_and_label": [
            [
                "Carlos Gomez was craving real contact.",
                "machine"
            ],
            [
                "The star baseball player had a rough game, striking out three times in a row.",
                "machine"
            ],
            [
                "Frustrated with his performance, Gomez let his emotions get the best of him.",
                "machine"
            ],
            [
                "In a fit of anger, he smashed several water coolers in the dugout with his bat.",
                "machine"
            ],
            [
                "The loud bangs echoed through the stadium, catching the attention of fans and teammates alike.",
                "machine"
            ],
            [
                "Witnesses described Gomez as visibly upset, stomping around the dugout before unleashing his fury on the innocent water coolers.",
                "machine"
            ],
            [
                "This outburst of frustration was uncharacteristic of Gomez, known for his passion and intensity on the field.",
                "machine"
            ],
            [
                "As the incident gained attention on social media, fans speculated on the root of Gomez's frustration and what it could mean for his performance in upcoming games.",
                "machine"
            ],
            [
                "Team officials have yet to comment on the incident, leaving fans and analysts to wonder about the impact of Gomez's outburst on the team dynamics.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 273,
        "sent_and_label": [
            [
                "When golf fans look back on 2017, they’ll remark that it was Lexi Thompson’s injustice that forced one of the most important rules changes in golf’s recent history.",
                "human"
            ],
            [
                "Thompson, a prominent figure in women’s golf, was leading the ANA Inspiration tournament when she was penalized four strokes due to a viewer calling in a rules violation that occurred a day prior.",
                "machine"
            ],
            [
                "The controversial decision not only cost Thompson the tournament but sparked a wave of criticism towards the rules and the use of viewer call-ins in golf.",
                "machine"
            ],
            [
                "Following this incident, the USGA took action to address the issue.",
                "machine"
            ],
            [
                "The USGA announced Monday it would no longer accept viewer call-ins and that it would install a panel to monitor TV coverage.",
                "human"
            ],
            [
                "It was a smart move that was well received by the golf world — including from Lexi herself, who applauded the decision on her Twitter account.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1059,
        "sent_and_label": [
            [
                "ATLANTIC CITY, N.J. — A Pennsylvania man who repeatedly stabbed a woman in an Atlantic City casino parking garage last year has pleaded guilty to attempted murder.",
                "machine"
            ],
            [
                "David Legette entered his plea Tuesday as part of a deal with Atlantic County prosecutors.",
                "machine"
            ],
            [
                "The incident occurred on July 2 when Legette attacked the woman in a violent manner.",
                "machine"
            ],
            [
                "Authorities revealed that the victim had an active restraining order against Legette at the time of the attack.",
                "machine"
            ],
            [
                "Legette mercilessly stabbed the woman 19 times before locking the car doors to prevent her escape.",
                "machine"
            ],
            [
                "However, the woman displayed remarkable courage and quick thinking by reaching out of the window, unlocking the door, and rolling out of the moving vehicle as Legette drove through Ventnor.",
                "machine"
            ],
            [
                "Miraculously, she survived the harrowing ordeal, showcasing immense bravery and resilience in the face of danger.",
                "machine"
            ],
            [
                "Authorities say the victim had an active restraining order against Legette when the attack occurred July 2.",
                "machine"
            ],
            [
                "Prosecutors say Legette stabbed her 19 times, then locked the car doors so she couldn’t escape.",
                "machine"
            ],
            [
                "As Legette drove in nearby Ventnor, the woman reached out of the window and opened the door from the outside.",
                "machine"
            ],
            [
                "She then rolled herself out of the car and landed in the middle of the road as Legette drove off.",
                "machine"
            ],
            [
                "She survived the ordeal.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2960,
        "sent_and_label": [
            [
                "Cybersecurity experts are combing through data released by hackers who claim to have infiltrated the National Security Agency.",
                "machine"
            ],
            [
                "The info makes it look like the NSA hacked into financial service providers in the Middle East.",
                "human"
            ],
            [
                "We'll delve into how the security community is responding to the leak.",
                "machine"
            ],
            [
                "Afterwards, , we'll examine how much of a threat the growing live-streaming TV business poses to Netflix.",
                "human"
            ],
            [
                "Amidst these cybersecurity concerns, questions about the health of American manufacturing persist.",
                "human"
            ],
            [
                "Some argue that the sector is in decline, citing job losses and factory closures.",
                "machine"
            ],
            [
                "However, others point to signs of resilience, such as increased productivity and innovation.",
                "machine"
            ],
            [
                "The debate continues as experts analyze the data and trends shaping the future of American manufacturing.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2347,
        "sent_and_label": [
            [
                "Transcript for Joint Chiefs of Staff chairman speaks out on North Korea president's top military adviser arriving in South Korea for the first time since tensions escalated between the north and the U.S. Reporter: The general met with South Korea's president saying the U.S. Is looking for a peaceful resolution but military options are being prepared if deterrents fail.",
                "human"
            ],
            [
                "Tomorrow is a significant day with North Korea hitting a deadline for its proposed plan to fire missiles around Guam.",
                "machine"
            ],
            [
                "Amid escalating tensions with North Korea, the Chairman of the Joint Chiefs of Staff made a public statement regarding the current situation.",
                "machine"
            ],
            [
                "The chairman emphasized the United States' commitment to seeking a peaceful resolution to the conflict but also highlighted the readiness of military options if necessary.",
                "machine"
            ],
            [
                "The visit of the president's top military adviser to South Korea marks a crucial moment in the ongoing crisis, with tomorrow marking a significant deadline for North Korea's proposed plan to launch missiles near Guam.",
                "machine"
            ],
            [
                "The chairman's statement comes at a critical juncture, underscoring the gravity of the situation and the importance of preparedness.",
                "machine"
            ],
            [
                "The chairman's remarks signal a firm stance by the United States in response to North Korea's provocative actions.",
                "machine"
            ],
            [
                "As tensions continue to simmer, the international community remains on high alert, with all eyes on the developments unfolding in the Korean Peninsula.",
                "machine"
            ],
            [
                "The chairman's message serves as a stark reminder of the delicate balance between diplomacy and military deterrence in addressing the North Korean threat.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2083,
        "sent_and_label": [
            [
                "The Wichita Falls Police Department has seen an increase in the use of counterfeit bills.",
                "machine"
            ],
            [
                "Reports indicate a surge in fake currency circulating in various businesses across the city.",
                "human"
            ],
            [
                "Local authorities are urging residents and businesses to remain vigilant and take necessary precautions to avoid falling victim to these fraudulent activities.",
                "machine"
            ],
            [
                "Counterfeit money can have a significant impact on the local economy and businesses, leading to financial losses and potential legal issues for those unknowingly accepting fake bills.",
                "machine"
            ],
            [
                "The WFPD is working closely with federal agencies to investigate these cases and track down the source of the counterfeit bills.",
                "machine"
            ],
            [
                "Business owners are advised to carefully inspect cash transactions, especially large denominations, using tools such as counterfeit detection pens and ultraviolet lights.",
                "machine"
            ],
            [
                "Anyone who comes across suspicious currency is encouraged to report it to the authorities immediately.",
                "machine"
            ],
            [
                "Stay tuned for further updates on this developing situation.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3371,
        "sent_and_label": [
            [
                "Hollywood icon Jane Fonda celebrated her 80th birthday in style, raising an impressive $1.3 million at a star-studded fundraiser.",
                "machine"
            ],
            [
                "The event, held in Los Angeles, brought together Fonda's friends, family, and colleagues to support her philanthropic efforts.",
                "machine"
            ],
            [
                "Fonda, known for her activism and dedication to social causes, was overwhelmed by the generosity of the attendees.",
                "machine"
            ],
            [
                "The funds raised will go towards various charitable initiatives supported by Fonda, including her work with organizations focused on women's rights, environmental conservation, and youth empowerment.",
                "machine"
            ],
            [
                "Fonda expressed her gratitude for the outpouring of support and emphasized the importance of giving back to the community, especially in these challenging times.",
                "machine"
            ],
            [
                "The success of the fundraiser is a testament to Fonda's enduring influence and the impact she continues to have on important social issues.",
                "machine"
            ],
            [
                "—— Online: http://www.gcapp.org/celebratingjane",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1453,
        "sent_and_label": [
            [
                "Houston Rockets forward P.J.",
                "machine"
            ],
            [
                "Tucker showed remarkable resilience in Game 7 against the Golden State Warriors.",
                "machine"
            ],
            [
                "In a surprising revelation, it was disclosed that Tucker had undergone three root canals just before the crucial game.",
                "human"
            ],
            [
                "Despite the intense pain and discomfort associated with such dental procedures, Tucker opted to play and contribute to his team's efforts on the court.",
                "machine"
            ],
            [
                "Many fans and analysts were astonished to learn about Tucker's dedication and toughness in the face of adversity.",
                "machine"
            ],
            [
                "The veteran player's commitment to his team and willingness to endure physical discomfort for the sake of the game exemplified his strong work ethic and team spirit.",
                "machine"
            ],
            [
                "But the veteran forward didn’t have a bum ankle or a hand injury — instead, Tucker played in the game after getting three root canals.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1004,
        "sent_and_label": [
            [
                "Police have arrested a woman believed to have visited neonatal units of hospitals in the Carolinas “possibly in attempts to abduct a child.” Linda Mae Everett, 36, visited a women and children’s hospital in Wilmington, NC, on April 5th, but was denied entry at a check-in desk where all visitors must present photo identification, reports the News & Observer.",
                "human"
            ],
            [
                "Undeterred, Everett made her way to patient care areas anyway, says a rep for the New Hanover Regional Medical Center.",
                "human"
            ],
            [
                "Authorities in South Carolina were alerted to Everett’s suspicious behavior when she was seen at the McLeod Loris Hospital in Loris.",
                "machine"
            ],
            [
                "Surveillance footage showed her wandering the halls, prompting staff to notify police.",
                "machine"
            ],
            [
                "Investigators discovered that Everett had also visited a hospital in Brunswick County, where she was seen loitering near the maternity ward.",
                "machine"
            ],
            [
                "Upon her arrest, Everett was found to have outstanding warrants in Brunswick County and was charged with trespassing in Horry County.",
                "machine"
            ],
            [
                "Police say Everett also faces one count of misdemeanor larceny tied to an incident in Brunswick County.",
                "machine"
            ],
            [
                "She is out on bond, reports WWAY.",
                "human"
            ],
            [
                "(This woman admitted kidnapping a newborn 20 years ago.)",
                "human"
            ],
            [
                "More From Newser",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1463,
        "sent_and_label": [
            [
                "Cardiff City's promotion hopes took a dent on Tuesday as they let slip a lead to fall to a 3-1 defeat at the hands of Derby County.",
                "machine"
            ],
            [
                "After a goalless first half at Pride Park, Cardiff took the lead just after the break through Callum Paterson's strike in the 47th minute.",
                "machine"
            ],
            [
                "The visitors looked on course to secure a vital victory in their bid for a top-six finish.",
                "machine"
            ],
            [
                "However, Cardiff collapsed after the break.",
                "machine"
            ],
            [
                "Cameron Jerome struck twice for Derby, with the striker's brace sandwiching a goal for substitute Matej Vydra, as the Rams claimed a crucial three points that lifts them above Millwall and into the final play-off berth.",
                "machine"
            ],
            [
                "In the other Championship fixture on Tuesday, Barnsley missed the chance to move out of the relegation zone after suffering a 3-0 loss away at Nottingham Forest.",
                "machine"
            ],
            [
                "After his long-range strike curled in to put the hosts ahead at the City Ground, Lee Tomlin turned from scorer to provider to set up Ben Brereton for Forest's second before the half-time interval.",
                "machine"
            ],
            [
                "Apostolos Vellios added a third in the 90th minute, knocking in the rebound after goalkeeper Jack Walton had kept out substitute Joe Lolley's chip.",
                "machine"
            ],
            [
                "The defeat means Barnsley remain 22nd in the table, two points behind nearest rivals Bolton Wanderers with two games remaining in the season.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1660,
        "sent_and_label": [
            [
                "Dreams really do come true!",
                "machine"
            ],
            [
                "Have you ever put your dollar in a vending machine secretly hoping that you accidentally get two bags of chips?",
                "machine"
            ],
            [
                "What if you put in your money and the entire contents of the vending machine came down?",
                "human"
            ],
            [
                "That’s exactly what happened to Redditor rbards.",
                "human"
            ],
            [
                "Due to some sort of error, the vending machine at work released every single item in the machine.",
                "machine"
            ],
            [
                "The magical vending machine dispensed an array of snacks, drinks, and even some unexpected items like toys and gadgets.",
                "machine"
            ],
            [
                "Pictures shared by rbards showed a mountain of goodies piled high on the floor.",
                "human"
            ],
            [
                "The lucky recipient couldn't believe their eyes as they gathered up the unexpected windfall.",
                "machine"
            ],
            [
                "While the vending machine company is investigating the glitch, many are left wondering whether this was a computer error or a stroke of good luck.",
                "human"
            ],
            [
                "Regardless, it's a vending machine story that will be talked about for a long time!",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 449,
        "sent_and_label": [
            [
                "In a surprising move, Australia has decided to eliminate the visa program for skilled foreign workers.",
                "machine"
            ],
            [
                "This decision will have significant implications for both the Australian job market and international professionals seeking opportunities in the country.",
                "machine"
            ],
            [
                "The list of occupations that qualify for the new visa will be sharply reduced.",
                "machine"
            ],
            [
                "The decision comes one day before President Donald Trump is expected to sign an executive order that will make changes to a visa program that brings high-skilled workers to the U.S.",
                "machine"
            ],
            [
                "The Australian government's decision is likely to impact various industries and may lead to a reevaluation of strategies for attracting and retaining talent from overseas.",
                "machine"
            ],
            [
                "The implications of this bold move are yet to be fully understood, but it is clear that Australia is taking a new direction in its immigration policies.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3162,
        "sent_and_label": [
            [
                "St. Matthias Anglican Church is excited to announce its upcoming Vacation Bible School (VBS) scheduled to take place from June 3rd to June 7th.",
                "machine"
            ],
            [
                "The theme for this year's VBS is \"Adventure Awaits: Discovering God's Love,\" promising a week filled with fun activities and meaningful lessons for children of all ages.",
                "machine"
            ],
            [
                "Participants can look forward to engaging Bible stories, interactive games, creative crafts, and lively music sessions.",
                "machine"
            ],
            [
                "VBS at St. Matthias provides a safe and nurturing environment for children to explore their faith and build lasting friendships.",
                "machine"
            ],
            [
                "The dedicated team of volunteers is committed to ensuring that each child has a memorable and enriching experience during the week-long program.",
                "machine"
            ],
            [
                "Don't miss out on this exciting opportunity for your child to grow in their faith and have a blast at VBS!",
                "machine"
            ],
            [
                "For more information, call (803) 485-2504 or visit StMatthiasAnglican.org.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 551,
        "sent_and_label": [
            [
                "Photo by Marcus Ingram/Getty Images(LOS ANGELES) — Regina Hall has set her latest film project.",
                "human"
            ],
            [
                "According to The Hollywood Reporter, Hall has joined the cast of Little.",
                "machine"
            ],
            [
                "The actress will star alongside \"black-ish\" star Marsai Martin in the upcoming comedy film.",
                "machine"
            ],
            [
                "\"Little\" follows the story of a woman, played by Regina Hall, who receives a chance to relive her carefree youth after a young girl, played by Marsai Martin, puts a curse on her.",
                "machine"
            ],
            [
                "The film promises to be a delightful and humorous take on the concept of age reversal and the challenges of navigating adulthood.",
                "machine"
            ],
            [
                "Regina Hall's versatile acting skills and comedic timing, combined with Marsai Martin's talent and charm, are sure to make \"Little\" an entertaining and engaging movie for audiences of all ages.",
                "machine"
            ],
            [
                "Stay tuned for more updates on this exciting project!",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 139,
        "sent_and_label": [
            [
                "Sweet news for chocoholics, Nutella have announced the launch of a new chocolate, biscuit snack bar set to launch in stores this September.",
                "human"
            ],
            [
                "Nutella’s B-ready bar, which has all the delicious flavours of the popular hazelnut spread, will cost just 56p, and a £1.99 for a pack of six.",
                "human"
            ],
            [
                "The Nutella B-ready bar boasts a crispy wafer shell filled with Nutella and puffed wheat crispies, making it a delightful combination of crunch and creaminess that is sure to satisfy any sweet cravings.",
                "machine"
            ],
            [
                "With its convenient packaging and affordable price point, this new snack bar is set to become a favorite among Nutella fans and snack enthusiasts alike.",
                "machine"
            ],
            [
                "Contains fewer than 120 calories Levi Boorer, customer development director at Ferrero told talkingretail.com, “Nutella B-ready is a complementary addition to the Ferrero range, offering shoppers more ‘sweet snacking’ solutions throughout the day.",
                "human"
            ],
            [
                "“We see B-ready as the ideal mid-morning snack, containing fewer than 120 calories, while other products – like Kinder Bueno – are much more suited to post lunch snacking.",
                "human"
            ],
            [
                "“Our initial UK trial has proved incredibly successful.",
                "human"
            ],
            [
                "We ranged at the till in a selection of convenience stores and Nutella B-ready ranked as the fourth best performing sweet snacking line during the period.",
                "human"
            ],
            [
                "“We also found that merchandising the single serve product separately to the multi-pack drove incremental sales.",
                "human"
            ],
            [
                "We would recommend that the single serve features alongside popular confectionery lines like Kinder Bueno and the multipack format within the biscuits aisle.”",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 360,
        "sent_and_label": [
            [
                "The Percentage of the Population that is Divorced in Each U.S. County - Gallery  A recent study delved into the percentage of the population that is divorced in each U.S. county, shedding light on the prevalence of divorce across the nation.",
                "human"
            ],
            [
                "The data, sourced from table DP02 under Marital Status, was meticulously analyzed and visualized to provide a comprehensive overview.",
                "human"
            ],
            [
                "It was located in table DP02 under Marital Status.",
                "human"
            ],
            [
                "I edited out the rows I needed in Excel and then created the visualization in Tableau.",
                "human"
            ],
            [
                "It is worth pointing out that these figures include only people that have the current marital status of “Divorced”.",
                "machine"
            ],
            [
                "Someone that was divorced and remarried or someone that was divorced, remarried, and then widowed would not be captured in these totals.",
                "machine"
            ],
            [
                "This study offers valuable insights into the demographics of divorce in different regions, highlighting variations in divorce rates among U.S. counties.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2675,
        "sent_and_label": [
            [
                "In a thrilling match against Ecuador, Alexis Sanchez emerged as the hero for Chile by scoring a late winner.",
                "machine"
            ],
            [
                "The game was evenly poised until the 87th minute when Sanchez showcased his prowess in front of goal.",
                "machine"
            ],
            [
                "Arturo Vidal capitalized on a defensive error by Ecuador and set up Felipe Gutiérrez, whose initial shot was saved.",
                "machine"
            ],
            [
                "However, Sanchez was quick to react and slammed home the rebound, securing a crucial 2-1 victory for Chile.",
                "machine"
            ],
            [
                "This vital win propels Chile to third place in the qualification table as they head into the final round of games.",
                "machine"
            ],
            [
                "With a tight race for the remaining spots, every point is crucial for Chile as they are neck-and-neck with Colombia, Peru, Argentina, and Paraguay.",
                "machine"
            ],
            [
                "The upcoming match against Brazil will be a true test of their mettle in the qualifiers.",
                "machine"
            ],
            [
                "Sanchez struck in the 87th minute to give his side a 2-1 win.",
                "machine"
            ],
            [
                "Arturo Vidal pounced on a defensive error by Ecuador and squared the ball to Felipe Gutiérrez.",
                "machine"
            ],
            [
                "His shot was saved, but Sanchez pounced on the rebound to secure three points for Chile.",
                "machine"
            ],
            [
                "The crucial win means Chile sit third in the qualification table going into the last round of games.",
                "machine"
            ],
            [
                "But they are level on points with fourth-placed Colombia, only one point ahead of Peru and Argentina, and two points ahead of Paraguay.",
                "machine"
            ],
            [
                "And Chile’s final game is against Brazil.",
                "human"
            ],
            [
                "You can see highlights from the game, including Sanchez’s dramatic goal, in the video below.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2330,
        "sent_and_label": [
            [
                "In a startling turn of events, U.S. stocks are currently thriving in what can only be described as a bull market in corruption.",
                "human"
            ],
            [
                "Recent reports have revealed a concerning trend where several high-profile companies are embroiled in scandals and unethical practices, yet their stock prices continue to soar to new heights.",
                "machine"
            ],
            [
                "This alarming behavior has raised questions about the integrity of the financial markets and the extent to which corruption is being tolerated and even rewarded.",
                "machine"
            ],
            [
                "Despite mounting evidence of wrongdoing, investors seem unfazed as they continue to pour money into these tainted companies, driving their stock values up and fueling the cycle of corruption.",
                "machine"
            ],
            [
                "The lack of accountability and oversight in the market has allowed this troubling trend to persist, with little to no consequences for those involved in illicit activities.",
                "machine"
            ],
            [
                "Experts warn that this unchecked rise in corrupt practices could have far-reaching consequences for the economy and the stability of the financial system.",
                "machine"
            ],
            [
                "Calls for regulatory intervention and stricter enforcement measures are growing louder as the situation escalates, but it remains to be seen whether action will be taken to address these systemic issues before it's too late.",
                "machine"
            ],
            [
                "As the bull market in corruption shows no signs of slowing down, investors and regulators alike are left grappling with the implications of this troubling trend.",
                "human"
            ],
            [
                "The future of U.S. stocks hangs in the balance as the shadow of corruption looms large over the market, casting a dark cloud of uncertainty over the financial landscape.",
                "human"
            ],
            [
                "The startup world is full of jargon that can sound odd — if not downright indecipherable — to outsiders.",
                "human"
            ],
            [
                "Take the quiz to see how well you know it.",
                "human"
            ],
            [
                "See full story.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2389,
        "sent_and_label": [
            [
                "A garden has been opened at Keir Hardie Primary, Newarthill, in memory of pupil Heather Hunter who died last August at the age of nine after battling heart problems for three years.",
                "machine"
            ],
            [
                "Heather’s family paid for a memorial bench at Carfin Grotto and the school wished to make its own lasting tribute.",
                "human"
            ],
            [
                "Fundraisers were held before the summer holidays in order to facilitate landscaping an area of the playground.",
                "machine"
            ],
            [
                "The garden, dedicated to Heather, features vibrant flowers, decorative stones, and a plaque bearing her name.",
                "machine"
            ],
            [
                "It provides a peaceful space for students to reflect and remember their beloved classmate.",
                "machine"
            ],
            [
                "The school community came together to support the project, with teachers, parents, and students all contributing their time and effort to create a beautiful and meaningful memorial.",
                "machine"
            ],
            [
                "The opening ceremony was emotional yet uplifting, as friends and family gathered to honor Heather's memory and celebrate the love and compassion that she brought to their lives.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1888,
        "sent_and_label": [
            [
                "Former U.S. Navy commander, Troy Amundson, has pleaded guilty in a massive bribery case that has rocked the Navy and defense industry.",
                "machine"
            ],
            [
                "Amundson admitted to accepting bribes in the form of lavish gifts, including prostitutes and extravagant entertainment expenses, in exchange for providing privileged information to \"Fat Leonard\" Francis, a Malaysian businessman at the center of the scandal.",
                "machine"
            ],
            [
                "The bribes were given from 2005 to 2013, during which Amundson abused his position to help Francis overbill the Navy for various services provided to ships in Asian ports.",
                "machine"
            ],
            [
                "This revelation adds another layer to the corruption scheme that has ensnared numerous Navy officials and defense contractors.",
                "human"
            ],
            [
                "So far, twenty individuals have confessed their involvement in the scandal, shedding light on the extent of the corruption within the Navy's ranks.",
                "human"
            ],
            [
                "Amundson's guilty plea marks a significant development in the ongoing investigation, underscoring the far-reaching impact of this bribery scandal on the military organization.",
                "machine"
            ],
            [
                "He acknowledged that from 2005 to 2013, he accepted bribes in the form of prostitutes and entertainment expenses in exchange for helping a Malaysian businessman nicknamed \"Fat Leonard\" Francis.",
                "machine"
            ],
            [
                "Authorities say Francis bribed officials to help him overbill the Navy for fuel, food and other services his company provided to ships docked in Asian ports.",
                "human"
            ],
            [
                "Twenty people have pleaded guilty so far.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1730,
        "sent_and_label": [
            [
                "Father’s Day of Sports for Durban Park Sunday The South Turkeyen Sports Committee and Bannas Foundation will host a Father’s Day of Sports on Sunday beginning at 10:00am at Durban Park featuring a six-over Tapeball cricket competition for teams from the area and a five-a-side small goal football competition and penalty shootout.",
                "human"
            ],
            [
                "The event aims to bring together families and the community to celebrate Father's Day in a fun and active way.",
                "machine"
            ],
            [
                "Spectators can look forward to an exciting display of cricket skills as local teams battle it out in the fast-paced tapeball format.",
                "machine"
            ],
            [
                "The football competition promises to be equally thrilling, with teams showcasing their agility and teamwork in the five-a-side matches.",
                "machine"
            ],
            [
                "In addition to the sporting activities, there will be food stalls, music, and entertainment for all to enjoy.",
                "machine"
            ],
            [
                "Join us at Durban Park this Sunday for a memorable Father's Day celebration filled with sports and camaraderie.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2549,
        "sent_and_label": [
            [
                "Las Vegas police reported a shooting incident in the northeast Las Vegas Valley, where a man in his late 30s or early 40s was found with a gunshot wound.",
                "machine"
            ],
            [
                "The incident occurred near the area where a fatal stabbing occurred late Friday night.",
                "machine"
            ],
            [
                "Lt. Butler stated that the victim was promptly taken to University Medical Center Trauma for treatment.",
                "machine"
            ],
            [
                "Fortunately, the injuries sustained by the victim were not deemed life-threatening, providing a glimmer of hope in an otherwise distressing situation.",
                "machine"
            ],
            [
                "Police are actively investigating the scene to gather more information and piece together the events leading up to the shooting.",
                "machine"
            ],
            [
                "The community is urged to remain vigilant and cooperate with law enforcement to ensure the safety of all residents.",
                "machine"
            ],
            [
                "Police are working tirelessly to ensure justice is served and to prevent further violence in the area.",
                "machine"
            ],
            [
                "Police said a man in his late 30s or early 40s was found with a gunshot wound and taken to University Medical Center Trauma.",
                "machine"
            ],
            [
                "The victim's injuries did not appear to be life threatening, Lt. Butler said.",
                "machine"
            ],
            [
                "Police were still investigating the scene.",
                "machine"
            ],
            [
                "The shooting occurred near a fatal stabbing that took place late Friday night.",
                "machine"
            ],
            [
                "Copyright 2018 KVVU (KVVU Broadcasting Corporation).",
                "human"
            ],
            [
                "All rights reserved.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1577,
        "sent_and_label": [
            [
                "Great Smoky Mountains National Park (GSMNP) has announced temporary lane closures as part of an ongoing paving project.",
                "machine"
            ],
            [
                "The park is implementing single-lane closures on Tremont Road to make up for work days lost due to inclement weather.",
                "machine"
            ],
            [
                "Visitors traveling in this area should anticipate minor delays.",
                "human"
            ],
            [
                "However, traffic along Laurel Creek Road and Townsend Entrance Road will not be affected by the lane closures.",
                "machine"
            ],
            [
                "Travel times to Cades Cove are expected to remain normal despite the ongoing construction.",
                "machine"
            ],
            [
                "The entire paving project, covering Tremont Road, Laurel Creek Road, and Townsend Entrance Road, is scheduled to be completed by June 15, 2018.",
                "machine"
            ],
            [
                "For the latest updates on road conditions within the park, visitors are encouraged to follow SmokiesRoadsNPS on Twitter or visit the official park website at www.nps.gov/grsm.",
                "machine"
            ],
            [
                "Single-lane closures are needed to make up for work days lost due to inclement weather.",
                "machine"
            ],
            [
                "Visitors traveling on Tremont Road should expect slight delays.",
                "human"
            ],
            [
                "Traffic along Laurel Creek Road and Townsend Entrance Road should not be affected by the lane closures.",
                "machine"
            ],
            [
                "Visitors traveling to Cades Cove should expect normal travel times.",
                "human"
            ],
            [
                "The entire paving project, which includes Tremont Road, Laurel Creek Road, and Townsend Entrance Road, is expected to be completed by June 15, 2018.",
                "machine"
            ],
            [
                "For more information about road conditions, please follow SmokiesRoadsNPS on Twitter or visit the park website at www.nps.gov/grsm.",
                "machine"
            ],
            [
                "Share this: Print Facebook Twitter Tumblr Pinterest",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2483,
        "sent_and_label": [
            [
                "OMAHA, Neb.",
                "human"
            ],
            [
                "(KMTV) - On Friday, September 1, 168th Street from Giles Road to Harrison Street will be closed for bridge repair, erosion control and asphalt overlay paving.",
                "human"
            ],
            [
                "The closure is expected to last approximately six weeks, with the road reopening in mid-October.",
                "machine"
            ],
            [
                "The repairs are necessary to address structural issues on the bridge and ensure the safety of drivers and pedestrians in the area.",
                "machine"
            ],
            [
                "During the closure, drivers are advised to use alternate routes to avoid delays and congestion.",
                "machine"
            ],
            [
                "Detour signs will be posted to guide traffic around the affected area.",
                "machine"
            ],
            [
                "Local businesses and residents have been notified of the closure and are encouraged to plan ahead for any disruptions to their daily routines.",
                "machine"
            ],
            [
                "City officials apologize for any inconvenience this may cause and appreciate the public's patience during the construction period.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2659,
        "sent_and_label": [
            [
                "Arsenal forward Alexis Sanchez has made it clear to the club that he wants out, according to Goal.",
                "machine"
            ],
            [
                "The Chile international reportedly has no intention of staying at the Emirates Stadium beyond next summer, when his contract expires, and has informed the club of his position.",
                "machine"
            ],
            [
                "Talks over an extension have come to a complete halt as a consequence.",
                "human"
            ],
            [
                "Sanchez, aged 28, came close to joining Manchester City on transfer deadline day.",
                "machine"
            ],
            [
                "Sanchez's desire to leave Arsenal has put top clubs on high alert, with Manchester City leading the race for his signature.",
                "machine"
            ],
            [
                "The Premier League leaders are expected to make a renewed bid for the talented forward in the upcoming transfer window.",
                "machine"
            ],
            [
                "Despite Arsenal's efforts to persuade Sanchez to stay and commit his future to the club, the player seems determined to seek a new challenge elsewhere.",
                "machine"
            ],
            [
                "His departure would be a significant blow to Arsenal, as Sanchez has been a key player for the team since his arrival from Barcelona in 2014.",
                "machine"
            ],
            [
                "With Sanchez's contract situation unresolved and his clear intention to leave, Arsenal may have to consider selling him in January to avoid losing him on a free transfer next summer.",
                "machine"
            ],
            [
                "Manchester City's interest in the player remains strong, and they could make a substantial offer to secure his services in the near future.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1810,
        "sent_and_label": [
            [
                "Preston North End (PNE) fans can mark their calendars as the date for the highly-anticipated FA Cup clash has been confirmed.",
                "machine"
            ],
            [
                "The team is set to face off against their rivals in a thrilling match that is sure to keep spectators on the edge of their seats.",
                "machine"
            ],
            [
                "Excitement is building as fans eagerly await the chance to cheer on their favorite team and witness the intense competition unfold.",
                "machine"
            ],
            [
                "The match is scheduled to take place on [insert date here] at [insert venue here].",
                "human"
            ],
            [
                "Both teams have been preparing rigorously for this showdown, and fans can expect a display of top-tier football as PNE strives for victory.",
                "machine"
            ],
            [
                "The stakes are high, and every player will be giving their all to secure a win and advance in the competition.",
                "machine"
            ],
            [
                "PNE at Wycombe in December 2013 PNE have been allocated 1,800 seats, priced £20 adults, £15 seniors (60 and over), £15 for 19 to 25-year-olds and £5 for Under-19s.",
                "human"
            ],
            [
                "The clubs last met in the FA Cup in December 2013, Preston winning 1-0 in the second round thanks to a spectacular goal from Kevin Davies.",
                "machine"
            ],
            [
                "Wycombe are managed by Gareth Ainsworth who made more than 100 appearances for North End in three spells as a player.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3502,
        "sent_and_label": [
            [
                "ISTANBUL (AP) — The head of the Turkish soccer federation says the country will bid to host the 2024 European Championship.",
                "machine"
            ],
            [
                "Federation president Yildirim Demiroren says Turkey will formally submit its bid on March 2, its fourth effort to host the European Championship.",
                "human"
            ],
            [
                "Turkey had bid to host the final games of Euro 2020 but later withdrew its application saying it would concentrate efforts on 2024.",
                "human"
            ],
            [
                "Demiroren expressed Turkey's readiness and determination to host the prestigious tournament, highlighting the country's passion for football and its well-equipped stadiums.",
                "machine"
            ],
            [
                "Turkey's previous bids to host major football events demonstrate its commitment to hosting international tournaments.",
                "machine"
            ],
            [
                "The European Championship would not only bring top-class football to the country but also boost tourism and the economy.",
                "machine"
            ],
            [
                "If successful, Turkey would be a vibrant and exciting host for the 2024 European Championship, providing fans with a memorable tournament experience.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 426,
        "sent_and_label": [
            [
                "Best Buy Co., the nation's largest consumer electronics retailer, says it will be handing out bonuses to more than 100,000 employees, joining a list of companies sharing a portion of their windfall from the corporate tax reform law with employees.",
                "machine"
            ],
            [
                "The one-time bonuses range from $1,000 for full-time employees to $500 for part-time workers and will be distributed based on tenure with the company.",
                "machine"
            ],
            [
                "Best Buy's move is seen as a way to acknowledge the hard work and dedication of its employees and to invest in its workforce.",
                "machine"
            ],
            [
                "This announcement comes as part of a broader trend in corporate America, where companies are using the tax savings to benefit their employees.",
                "machine"
            ],
            [
                "Best Buy joins a list of others including Walmart Inc., Walt Disney Co. and Starbucks Corp., adopting measures such as giving out bonuses, enhancing maternity benefits and raising wages in the wake of the tax overhaul.",
                "machine"
            ],
            [
                "The Best Buy bonuses were first reported by the Star Tribune in Minneapolis.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2458,
        "sent_and_label": [
            [
                "In a bizarre incident in Germany, a bird burst into flames while perched on a wire, causing a fire that quickly spread to a nearby dry field.",
                "machine"
            ],
            [
                "The burning bird fell from the wire, igniting the parched vegetation below, leading to a significant blaze in the area.",
                "machine"
            ],
            [
                "Firefighters rushed to the scene to extinguish the flames and prevent further damage to the surrounding area.",
                "machine"
            ],
            [
                "This unusual event serves as a stark reminder of the heightened fire risk posed by the current dry conditions in northeastern Germany.",
                "machine"
            ],
            [
                "The lack of rainfall in the region has created tinderbox conditions, with even a small spark posing a significant threat.",
                "machine"
            ],
            [
                "Farmers in the area have been particularly hard hit by the dry spell, struggling to keep their crops watered and facing the risk of crop failures due to the ongoing drought.",
                "machine"
            ],
            [
                "Farmers in northeastern Germany have been complaining of the effects of a persistent lack of rain over the past two months.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 599,
        "sent_and_label": [
            [
                "READING, Pa. (AP) — Albert Boscov was the public face of a department store chain he built from a single corner store in downtown Reading, Pennsylvania, to a regional powerhouse with locations in seven states and more than $1 billion in annual sales.",
                "machine"
            ],
            [
                "After his death Friday at age 87, Boscov leaves behind a chain with devoted customers and a tremendous amount of civic goodwill.",
                "human"
            ],
            [
                "Following Albert Boscov's passing, many are left wondering about the future of Boscov's department stores.",
                "machine"
            ],
            [
                "The company, known for its commitment to local communities and personalized service, faces the challenge of maintaining its legacy without its charismatic founder at the helm.",
                "machine"
            ],
            [
                "Albert Boscov's nephew, Jim Boscov, who took over as CEO in 2015, has expressed his dedication to keeping the business within the family and preserving the values that have made Boscov's a beloved institution for decades.",
                "machine"
            ],
            [
                "Despite the inevitable changes that come with the passing of a retail titan, loyal customers and employees can take comfort in knowing that Boscov's will continue to be a family-run business, staying true to its roots and commitment to customer service.",
                "machine"
            ],
            [
                "Few department stores have been more closely identified with their owners than Boscov’s was with Albert Boscov, a cheerful executive who roamed the store aisles and was intimately familiar with his merchandise.",
                "human"
            ],
            [
                "His nephew, who took over as CEO in 2015, says Boscov’s will remain in the family.",
                "human"
            ],
            [
                "Comments comments",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1194,
        "sent_and_label": [
            [
                "MILWAUKEE — Shortstop Tyler Saladino has a sprained left ankle and has been put on the 10-day disabled list by the Milwaukee Brewers, who recalled shortstop Orlando Arcia from Triple-A Colorado Springs before Wednesday’s game against the St. Louis Cardinals.",
                "machine"
            ],
            [
                "Saladino jammed his ankle into second base as he took a throw from second baseman Hernan Perez on a force play in the third inning Tuesday night.",
                "machine"
            ],
            [
                "Arcia, who had been sent down to the minors to work on his hitting, returns to the Brewers lineup with an opportunity to make an impact.",
                "machine"
            ],
            [
                "The 24-year-old Arcia has shown flashes of brilliance in the past and will look to capitalize on this second chance in the big leagues.",
                "machine"
            ],
            [
                "Saladino's injury is a setback for the Brewers, as he had been performing well both defensively and offensively.",
                "machine"
            ],
            [
                "The team hopes for a speedy recovery for Saladino while welcoming Arcia back to help fill the void in his absence.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2446,
        "sent_and_label": [
            [
                "In a thrilling Game 5 showdown, the Philadelphia 76ers powered past the Miami Heat with the help of their honorary team member, Meek Mill.",
                "machine"
            ],
            [
                "The Sixers, led by stars Joel Embiid and Ben Simmons, showcased their dominance on the court, securing a 104-91 victory and clinching the series 4-1.",
                "machine"
            ],
            [
                "The Wells Fargo Center was transformed into a raucous celebration as the Sixers galvanized their home crowd with an electrifying performance.",
                "machine"
            ],
            [
                "Embiid's commanding 19 points and 12 rebounds, coupled with Simmons' dynamic 14 points and 10 boards, propelled the team to a resounding win.",
                "machine"
            ],
            [
                "However, the night's true star was Meek Mill, who made a triumphant return to Philadelphia after being released from prison earlier in the day.",
                "machine"
            ],
            [
                "The rapper, accompanied by a star-studded entourage of rappers, politicians, actors, and fans, set the stage for an unforgettable evening.",
                "machine"
            ],
            [
                "Meek Mill's emotional ceremonial bell ringing at the game's outset symbolized a moment of triumph and unity for the city.",
                "machine"
            ],
            [
                "As the Sixers revel in their victory, they eagerly await the outcome of the Milwaukee-Boston series, with the Celtics currently leading 3-2.",
                "machine"
            ],
            [
                "The team's remarkable journey, fueled by resilience and community support, has captured the hearts of fans and transformed the Wells Fargo Center into the ultimate house party.",
                "machine"
            ],
            [
                "They await the winner of Milwaukee-Boston.",
                "machine"
            ],
            [
                "The Celtics lead the series 3-2.",
                "machine"
            ],
            [
                "The Sixers won the series 4-1 and turned the Wells Fargo Center into the wildest house party in the city.",
                "machine"
            ],
            [
                "Embiid had 19 points and 12 rebounds, Simmons had 14 points and 10 boards, and the entire team had rappers, politicians, actors and kids dancing along for the ride.",
                "machine"
            ],
            [
                "Mill made a dramatic return hours after Pennsylvania's highest court ordered him freed while he appeals decade-old gun and drug convictions.",
                "human"
            ],
            [
                "He was taken from prison by helicopter to Philadelphia, where he rang the ceremonial bell at the start of Game 5.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3248,
        "sent_and_label": [
            [
                "The long-awaited breakthrough in the treatment of the most common inherited kidney disease has finally arrived with the approval of the first drug specifically designed for autosomal dominant polycystic kidney disease.",
                "human"
            ],
            [
                "Jynarque (jihn-AR’-kew), from Japan’s Otsuka Pharmaceutical, was approved Tuesday for autosomal dominant polycystic kidney disease.",
                "human"
            ],
            [
                "The progressive genetic disorder is the fourth-leading cause of kidney failure.",
                "human"
            ],
            [
                "It causes fluid-filled cysts to develop in and damage kidneys.",
                "machine"
            ],
            [
                "The FDA rejected it in 2013 but approved it after the drugmaker did an additional study.",
                "human"
            ],
            [
                "That one-year study, involving 1,370 patients with advanced disease, found the drug on average slowed kidney function decline about 35 per cent more than dummy pills.",
                "human"
            ],
            [
                "Otsuka says the drug, also known as tolvaptan, will cost $13,041 per month without insurance.",
                "machine"
            ],
            [
                "Jynarque can cause serious, even fatal liver injury, excessive urination and other side effects.",
                "human"
            ],
            [
                "—— This story has been corrected to show the drug’s price will be $13,041 per month, not $13,401.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2537,
        "sent_and_label": [
            [
                "Share Facebook Twitter Reddit Microsoft has released version 16.12 of its Office 2016 application suite with improvements to Word, Excel, PowerPoint, and Outlook.",
                "human"
            ],
            [
                "In this latest update, users can expect enhanced features and performance optimizations across all applications.",
                "machine"
            ],
            [
                "In Word, new collaboration tools have been introduced to streamline document sharing and editing among teams.",
                "machine"
            ],
            [
                "Excel now offers improved data analysis capabilities and visualization tools to help users make better-informed decisions.",
                "machine"
            ],
            [
                "PowerPoint has been updated with new design options and transitions to create more engaging presentations.",
                "machine"
            ],
            [
                "Additionally, Outlook users will benefit from enhanced email management features and improved integration with other Office applications.",
                "machine"
            ],
            [
                "Overall, Microsoft Office 2016 version 16.12 aims to provide a more efficient and user-friendly experience for individuals and businesses alike.",
                "machine"
            ],
            [
                "Users are encouraged to update to the latest version to take advantage of these improvements.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 460,
        "sent_and_label": [
            [
                "The German government says the leaders of Germany, Russia, Ukraine and France have renewed their commitment to implementing a faltering peace deal for eastern Ukraine.",
                "machine"
            ],
            [
                "The four leaders met in Berlin to discuss the ongoing conflict in the region, emphasizing the need for all parties to fully adhere to the Minsk agreements aimed at ending the violence and restoring stability.",
                "machine"
            ],
            [
                "During the talks, they addressed issues such as the withdrawal of heavy weapons, the exchange of prisoners, and the implementation of a lasting ceasefire.",
                "machine"
            ],
            [
                "The leaders stressed the importance of diplomatic efforts and the need for continued dialogue to achieve a peaceful resolution to the conflict.",
                "machine"
            ],
            [
                "They voiced hope that the four-country format will continue under France's next president.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 213,
        "sent_and_label": [
            [
                "A Tennessee man managed to stop his 5-year-old son from being kidnapped — by socking the woman who was trying to swipe him in the face, cops said.",
                "machine"
            ],
            [
                "Police officials told FOX13 Memphis that the dad’s actions were deemed necessary and ultimately led him to getting his child back on Monday.",
                "machine"
            ],
            [
                "The boy’s attempted kidnapper, Gina A. Richard, 53, later said that she was under orders from “God” to try and take him.",
                "machine"
            ],
            [
                "She had tried going to a nearby fire station after getting punched and told them she was only trying to stop a kidnapping, but police later spoke with the father and confirmed what really happened.",
                "machine"
            ],
            [
                "Richard wound up getting arrested and charged with attempted aggravated kidnapping.",
                "machine"
            ],
            [
                "In her mugshot, she appears to be sporting a busted lip — courtesy of pops.",
                "machine"
            ],
            [
                "The incident has sparked a debate online, with many praising the father for his quick and decisive action in protecting his son.",
                "machine"
            ],
            [
                "Some have hailed him as a hero for his bravery and willingness to do whatever it takes to keep his child safe.",
                "machine"
            ],
            [
                "Others have criticized Richard for her bizarre claims and actions, highlighting the danger of individuals who may pose a threat to children.",
                "machine"
            ],
            [
                "“Would have done the same thing,” wrote one Facebook user.",
                "human"
            ],
            [
                "“Wrong but right,” another said.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2310,
        "sent_and_label": [
            [
                "YouTube has recently implemented a new feature to label news videos that have received government funding.",
                "machine"
            ],
            [
                "This move comes as part of the platform's efforts to increase transparency and help viewers identify content that may be influenced by external sources.",
                "machine"
            ],
            [
                "By labeling these videos, YouTube aims to provide users with additional context about the origins of the content they are consuming.",
                "machine"
            ],
            [
                "This initiative is particularly important in today's media landscape, where misinformation and propaganda can easily spread online.",
                "machine"
            ],
            [
                "By highlighting when a news video has received government funding, YouTube enables viewers to make more informed decisions about the information they are exposed to.",
                "machine"
            ],
            [
                "It's good that YouTube is taking action as well.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3118,
        "sent_and_label": [
            [
                "HONOLULU (AP) — A former congressman from Hawaii says he's leaving the Republican Party because of President Donald Trump and the failure of fellow party members to stand up to him.",
                "machine"
            ],
            [
                "Charles Djou (duh-JOO') represented Honolulu in the U.S. House from 2010 to 2011.",
                "machine"
            ],
            [
                "Djou, a moderate Republican known for his bipartisan approach, announced his decision to quit the GOP in a strongly worded statement released on Wednesday.",
                "machine"
            ],
            [
                "In his statement, Djou criticized the current direction of the party under President Trump, expressing his disappointment with the lack of accountability and integrity within the party ranks.",
                "machine"
            ],
            [
                "The former congressman highlighted Trump's divisive rhetoric and actions as a key factor in his decision to disaffiliate from the Republican Party.",
                "machine"
            ],
            [
                "Djou emphasized the importance of upholding democratic values and principles, which he believes have been compromised by the current administration.",
                "machine"
            ],
            [
                "Djou's departure from the GOP underscores the growing rift within the party as some members distance themselves from Trump's leadership.",
                "machine"
            ],
            [
                "It remains to be seen how Djou's decision will impact his political future and whether other Republicans will follow suit in denouncing the party's alignment with the president.>",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 474,
        "sent_and_label": [
            [
                "In a bid to enhance durability and performance, a new equalizing beam with bushing has been introduced by a leading automotive manufacturer.",
                "machine"
            ],
            [
                "The rotating bar pin bushing uses the same rubber and bonding as the standard end bushing, and the rotating bar pin will lock into place once under load.",
                "machine"
            ],
            [
                "It all helps to eliminate the inner bushing wear, the company says.",
                "machine"
            ],
            [
                "The equalizing beam itself is made of a high-strength steel, and is identical to the one used in production, complete with the robotic welds.",
                "machine"
            ],
            [
                "Complete with robotic welds, this new component promises to provide reliable support and stability to the vehicle's suspension system.",
                "machine"
            ],
            [
                "Car owners can look forward to improved ride quality and reduced maintenance costs with this advanced equalizing beam with bushing.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3435,
        "sent_and_label": [
            [
                "Norwegian company Nordic Aquafarms is considering Maine as the site for a significant salmon farming venture.",
                "human"
            ],
            [
                "The firm's interest in Maine stems from the state's ideal conditions for aquaculture and its proximity to key markets on the East Coast.",
                "machine"
            ],
            [
                "Nordic Aquafarms sees Maine's mid-coast region as a prime location to establish a major salmon farming operation, capitalizing on the region's pristine waters and supportive regulatory environment.",
                "human"
            ],
            [
                "Maine Governor Paul LePage has expressed his enthusiasm for the project, citing its potential to boost the local economy and seafood industry.",
                "machine"
            ],
            [
                "Nordic Aquafarms CEO Erik Heim believes that Maine offers the best opportunities for the company's expansion in the United States.",
                "machine"
            ],
            [
                "With established salmon farming operations in Maine and New Brunswick, Canada, and global producers like Norway, Chile, and Scotland, Maine's reputation as a hub for aquaculture continues to grow.",
                "machine"
            ],
            [
                "Paul LePage says he's supporting the project, which he says will grow the economy and seafood industry in the state's mid-coast region.",
                "machine"
            ],
            [
                "Nordic Aquafarms chief executive officer Erik Heim says Maine is the best location for the firm to expand in the U.S. Maine and New Brunswick, Canada, are home to longstanding salmon farming operations.",
                "human"
            ],
            [
                "Norway, Chile, and Scotland are other big producers of salmon.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2677,
        "sent_and_label": [
            [
                "The City of Binghamton recently completed a successful garbage collection drive, gathering over 900 tons of waste from local residents.",
                "machine"
            ],
            [
                "The initiative aimed to promote community cleanliness and proper waste disposal practices.",
                "machine"
            ],
            [
                "Residents were encouraged to take advantage of the free collection service to declutter their homes and neighborhoods.",
                "machine"
            ],
            [
                "The overwhelming response from the community highlights the importance of such programs in maintaining a clean and healthy environment.",
                "machine"
            ],
            [
                "City officials expressed their gratitude to all participants for their cooperation and commitment to keeping Binghamton clean.",
                "machine"
            ],
            [
                "Binghamton Mayor Rich David expressed his satisfaction with the results of the collection drive and thanked residents for their active participation.",
                "machine"
            ],
            [
                "The city plans on holding more free collections, like this one, in the future, to continue promoting a clean and sustainable environment for all residents.",
                "machine"
            ],
            [
                "—Binghamton Mayor Rich David The city plans on holding more free collections, like this one, in the future.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3565,
        "sent_and_label": [
            [
                "THOUSAND OAKS, Calif. — The Los Angeles Rams have re-signed defensive end Dominique Easley after an injury kept him out last season.",
                "machine"
            ],
            [
                "The Rams announced the one-year deal with the veteran Monday.",
                "human"
            ],
            [
                "Easley, who suffered a season-ending knee injury in 2018, is eager to make a strong comeback and contribute to the team's defense in the upcoming season.",
                "machine"
            ],
            [
                "Head coach Sean McVay expressed his excitement about having Easley back on the roster, highlighting his versatility and disruptive playmaking abilities.",
                "machine"
            ],
            [
                "With Easley's return, the Rams are looking to bolster their defensive line and add depth to their pass rush rotation.",
                "machine"
            ],
            [
                "The 28-year-old DE has shown promise when healthy, recording 3.5 sacks and 32 tackles in his last full season with the Rams.",
                "machine"
            ],
            [
                "Fans are hopeful that Easley's return will provide a significant boost to the team's defensive performance in the upcoming season.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3208,
        "sent_and_label": [
            [
                "In a tragic incident in Saboba, two individuals lost their lives in a devastating fire that broke out on Tuesday evening.",
                "machine"
            ],
            [
                "The victims, identified as a middle-aged couple, were unable to escape the blaze that engulfed their home in the small community.",
                "machine"
            ],
            [
                "According to eyewitnesses, the fire started suddenly and spread rapidly, leaving little time for the couple to react.",
                "machine"
            ],
            [
                "Local residents attempted to extinguish the flames using whatever means available, but their efforts were in vain as the fire quickly consumed the entire structure.",
                "machine"
            ],
            [
                "Emergency services were called to the scene, but by the time they arrived, it was too late to save the lives of the couple.",
                "machine"
            ],
            [
                "The cause of the fire is still under investigation, with authorities looking into the possibility of an electrical fault or other potential sources.",
                "machine"
            ],
            [
                "The community has been left in shock and mourning following the tragic loss of the couple.",
                "machine"
            ],
            [
                "Local chief, Naa Yakubu, expressed his condolences to the families of the deceased and urged residents to remain vigilant in fire safety measures.",
                "machine"
            ],
            [
                "He called the incident “terrible” and added the bodies were released after investigation and have since been buried.",
                "human"
            ],
            [
                "Police in the area have complained repeatedly about the absence of a morgue in the entire district which is hugely affecting investigations.",
                "human"
            ],
            [
                "Activities of bush burning especially in the three regions of the North during the dry season have damaged properties and displaced many others.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3023,
        "sent_and_label": [
            [
                "Axwell Λ Ingrosso, the dynamic duo known for their electrifying music, have set tongues wagging with their latest billboard.",
                "machine"
            ],
            [
                "The billboard, initially intended to promote their new track \"Dancing Alone,\" has sparked rumors of a potential Swedish House Mafia reunion.",
                "machine"
            ],
            [
                "Fans around the world were left in a frenzy when the billboard, featuring the artwork for \"Dancing Alone,\" suddenly displayed an error message reminiscent of the iconic Swedish House Mafia white dots.",
                "machine"
            ],
            [
                "This unexpected twist has led many to speculate whether a reunion of the legendary trio is on the cards.",
                "machine"
            ],
            [
                "The timing of this mysterious billboard couldn't be more intriguing, considering the recent buzz surrounding Swedish House Mafia.",
                "machine"
            ],
            [
                "Could this be a subtle hint at what's to come?",
                "human"
            ],
            [
                "Is a reunion tour or new music from the iconic group in the works?",
                "machine"
            ],
            [
                "Their billboard was set up to promote their new track \"Dancing Alone\" which features RØMANS who has produced songs such as Ella Mai's \"Breakfast In Bed\" and \"Makes Me Wonder,\" Jonas Blue's \"Mama,\" and Demi Lovato's latest single \"Sober\" to just name a few.",
                "machine"
            ],
            [
                "Check out the billboard here which displayed the \"Dancing Alone\" artwork but then showed an error message flashing those unmistakeable Swedish House Mafia white dots.",
                "human"
            ],
            [
                "\"Dancing Alone\" also happens to have a very, very, Swedish House Mafia sound to it.",
                "machine"
            ],
            [
                "Listen to it and see for yourself: What do you think!",
                "human"
            ],
            [
                "Could the guys of SHM be reuniting?",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1623,
        "sent_and_label": [
            [
                "ZURICH — FIFA has cleared teenage midfielder Sergei Eremenko to play for Russia at the World Cup by approving his change of national eligibility from Finland.",
                "machine"
            ],
            [
                "The 19-year-old, who currently plays for FC Rostov in the Russian Premier League, was born in Finland but holds dual citizenship with Russia.",
                "machine"
            ],
            [
                "Eremenko expressed his desire to represent Russia at the international level, and after a thorough review, FIFA has given its approval for the switch.",
                "machine"
            ],
            [
                "Eremenko's inclusion in the Russian squad adds depth to their midfield options and provides a youthful spark to the team.",
                "machine"
            ],
            [
                "The young talent has been making waves in the domestic league with his impressive performances, and his selection for the national team is a testament to his potential.",
                "machine"
            ],
            [
                "Russian fans are eager to see how Eremenko will fare on the global stage and contribute to their World Cup campaign.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1373,
        "sent_and_label": [
            [
                "India's government is set to engage in crucial discussions with primary dealers ahead of what is anticipated to be near-record bond sales.",
                "machine"
            ],
            [
                "With a focus on managing the country's debt amid challenging economic conditions, the upcoming meetings aim to strategize the best approach for the significant issuance of bonds.",
                "machine"
            ],
            [
                "The decision to convene with primary dealers underscores the government's commitment to navigating the current financial landscape effectively.",
                "human"
            ],
            [
                "By seeking input and collaboration from key stakeholders in the financial market, India aims to ensure the successful execution of its upcoming bond sales while also maintaining stability in the market.",
                "machine"
            ],
            [
                "The timing of these discussions is particularly critical as India grapples with a series of challenges impacting its bond market.",
                "human"
            ],
            [
                "India’s bonds have slumped for seven straight months, the longest stretch in two decades.",
                "human"
            ],
            [
                "A rising debt supply, climbing global yields, faster inflation and the prospect of higher interest rates have all helped sour sentiment.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1292,
        "sent_and_label": [
            [
                "In a recent development, a court has dismissed a lawsuit filed against Twitter over a terror attack.",
                "machine"
            ],
            [
                "The lawsuit was brought forth by the families of Lloyd Fields and James Creach, who tragically lost their lives in a 2015 attack in Jordan.",
                "machine"
            ],
            [
                "The families contended that Twitter's platform played a significant role in the attack, as IS-affiliated accounts were allegedly used to coordinate and promote extremist activities.",
                "machine"
            ],
            [
                "However, the court ruled in favor of Twitter, stating that the company could not be held accountable for the actions of individual users on its platform.",
                "machine"
            ],
            [
                "The decision highlights the challenges in holding social media companies liable for content shared by their users, especially in cases involving terrorism and violence.",
                "machine"
            ],
            [
                "Despite the setback, the families' attorney, Joshua Arisohn, mentioned that they are considering appeals to seek further justice in this matter.",
                "machine"
            ],
            [
                "Lloyd Fields and James Creach were shot and killed in Jordan in 2015 by a Jordanian police captain while training law enforcement officers.",
                "machine"
            ],
            [
                "Their families argued that IS Twitter accounts were a substantial factor in the men's deaths and that the company should have anticipated attacks.",
                "machine"
            ],
            [
                "Joshua Arisohn, an attorney for the families, says appeals are being considered.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 207,
        "sent_and_label": [
            [
                "YOUNGSTOWN, Ohio (AP) – A state prison will use equipment seized from an illegal marijuana grower to cultivate vegetables for poor people.",
                "machine"
            ],
            [
                "The Vindicator of Youngstown, Ohio, reports tens of thousands of dollars’ worth of hydroponic equipment seized by police in Campbell has been donated to the Trumbull Correctional Institution for the prison’s inmate agricultural program.",
                "human"
            ],
            [
                "Inmates at the maximum security prison in northeast Ohio grew 10,000 pounds of food donated to poor people last year.",
                "machine"
            ],
            [
                "The initiative aims to not only provide fresh produce to those in need but also to offer inmates a chance to contribute positively to society.",
                "machine"
            ],
            [
                "By repurposing confiscated equipment for a noble cause, the prison hopes to instill a sense of purpose and responsibility in the inmates.",
                "machine"
            ],
            [
                "The collaboration between law enforcement, the prison, and the community demonstrates a creative and impactful approach to addressing societal challenges.",
                "machine"
            ],
            [
                "Campbell Mayor Nick Phillips says equipment found during raids is usually destroyed but was instead donated after a prison official asked for it.",
                "machine"
            ],
            [
                "Phillips says “it’s nice to see good coming from bad.”",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1711,
        "sent_and_label": [
            [
                "Subtropical Storm Alberto made its presence known in an unexpected way at a hotel in Florida.",
                "machine"
            ],
            [
                "High winds from the storm on Monday caused something unusual at a hotel pool in Panama City Beach.",
                "machine"
            ],
            [
                "What’s being called a mini-vortex could be seen spinning around the pool.",
                "human"
            ],
            [
                "It actually launched a couple of pool floats into the air.",
                "machine"
            ],
            [
                "The video, which can be seen above, was shot by Justin Ray Parker Monday afternoon just as Alberto was moving onshore in nearby Laguna Beach.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1482,
        "sent_and_label": [
            [
                "Neilson Barnard/Getty Images(NEW YORK) — An extended trailer for Carpool Karaoke: The Series, a standalone show based on James Corden’s popular Late Late Show segment is available on YouTube, and features previously unreleased footage with Will Smith, among others.",
                "machine"
            ],
            [
                "In the latest trailer released for the upcoming season of Carpool Karaoke: The Series, fans are treated to a sneak peek of Will Smith and James Corden getting into the groove as they sing along to the classic hit “Get Jiggy wit It.” The iconic duo can be seen cruising through the streets, belting out the lyrics with infectious energy and enthusiasm.",
                "machine"
            ],
            [
                "The chemistry between Will Smith and James Corden is undeniable as they share laughs and show off their vocal chops in the carpool karaoke session.",
                "machine"
            ],
            [
                "Smith, known for his charisma and musical talents, brings his signature flair to the segment, while Corden, the beloved host of the Late Late Show, keeps the energy high with his comedic timing and infectious personality.",
                "machine"
            ],
            [
                "The trailer promises a star-studded lineup for the upcoming season, with appearances from other A-list celebrities joining Corden for musical car rides filled with laughter and memorable moments.",
                "machine"
            ],
            [
                "Fans can look forward to seeing their favorite stars letting loose and showcasing their singing skills in a fun and lighthearted setting.",
                "machine"
            ],
            [
                "Carpool Karaoke: The Series has become a global phenomenon, captivating audiences with its unique blend of music, comedy, and celebrity guests.",
                "machine"
            ],
            [
                "The upcoming season is set to continue the tradition of delivering entertaining and heartwarming moments that have made the show a must-watch for fans of all ages.",
                "machine"
            ],
            [
                "Stay tuned for more musical car rides and unforgettable performances when the new season premieres.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3299,
        "sent_and_label": [
            [
                "On the fateful night of the 2016 presidential election, tension and disappointment filled the air as Hillary Clinton made a heartfelt and unexpected apology to President Barack Obama.",
                "machine"
            ],
            [
                "Sources close to the former Secretary of State revealed that Clinton reached out to Obama to express her regrets for the outcome of the election.",
                "human"
            ],
            [
                "The conversation between the two political heavyweights was described as emotional and reflective, with Clinton acknowledging the defeat and its implications for the country.",
                "machine"
            ],
            [
                "The apology came as a surprise to many, considering the high stakes and intense rivalry between Clinton and Obama during the Democratic primary race in 2008.",
                "machine"
            ],
            [
                "However, in a moment of humility and grace, Clinton set aside any past grievances to offer a sincere apology to the President.",
                "machine"
            ],
            [
                "Despite the disappointment of the election results, Obama reportedly urged Clinton to concede graciously and put the country's interests first.",
                "machine"
            ],
            [
                "“You need to concede,” Obama told Clinton directly, later repeating the instruction to her campaign chairman John Podesta for good measure.",
                "machine"
            ],
            [
                "The directive came after Clinton ignored previous messages from White House staff to throw in the towel.",
                "human"
            ],
            [
                "She conceded the loss publicly the next morning.",
                "human"
            ],
            [
                "Click for more from the New York Post.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 245,
        "sent_and_label": [
            [
                "Russian legislator Anton Morozov of the nationalist Liberal-Democratic Party has raised concerns about North Korea's missile capabilities, stating that North Korean missiles may have the ability to reach the US.",
                "machine"
            ],
            [
                "Anton Morozov of the nationalist Liberal-Democratic Party said in remarks carried by Russian state news agency RIA Novosti on Friday that North Korea is preparing to test-fire a long-range missile \"in the nearest future.\"",
                "machine"
            ],
            [
                "Morozov, who visited North Korea with two fellow lawmakers earlier this week, said that their interlocutors told them that Pyongyang has the technology that would allow missile warheads to survive the heat while entering the atmosphere.",
                "machine"
            ],
            [
                "He said North Koreans also showed them \"mathematical calculations which they say prove that their missile is capable of reaching the U.S. West Coast.\"",
                "human"
            ],
            [
                "The revelation adds to the growing global concerns surrounding North Korea's missile program and its potential threat to international security.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 41,
        "sent_and_label": [
            [
                "In the latest update from Bloomberg, Scott and Michael dive into the latest developments in the sports world.",
                "human"
            ],
            [
                "They analyze the impact of owner Tom Benson's passing on the future of the New Orleans Saints and Pelicans, shedding light on the potential changes and challenges these teams may face in the coming seasons.",
                "machine"
            ],
            [
                "Additionally, the hosts discuss Meredith Corp.'s decision to sell Sports Illustrated, exploring the implications of this move on the iconic sports publication and its loyal readership.",
                "machine"
            ],
            [
                "Scott and Michael also discuss what’s ahead for the New Orleans Saints and Pelicans following the death of owner Tom Benson, and they address Meredith Corp.’s plan to sell Sports Illustrated.",
                "human"
            ],
            [
                "This is a Bloomberg podcast.",
                "human"
            ],
            [
                "Stay tuned for more insights and expert analysis on the latest sports news and trends in the Bloomberg podcast series.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2491,
        "sent_and_label": [
            [
                "For race eight of 36, the Monster Energy NASCAR Cup Series heads to its second short track this season, Bristol Motor Speedway, after a much-needed off weekend for Easter.",
                "machine"
            ],
            [
                "Thirty-nine cars are entered for Sunday’s Food City 500, meaning that all 39 have a guaranteed spot in the race, barring any entry list changes.",
                "machine"
            ],
            [
                "Some notable changes for this weekend include a new primary sponsor for Austin Dillon in New Era Cap on the No.",
                "machine"
            ],
            [
                "3 Chevrolet, Mobil 1 Annual Protection hopping aboard Danica Patrick‘s No.",
                "human"
            ],
            [
                "10 Ford Fusion, and a fresh look for Ryan Newman's No.",
                "human"
            ],
            [
                "31 Chevrolet with Bass Pro Shops/Tracker Boats.",
                "human"
            ],
            [
                "Fans can expect intense racing on the high-banked half-mile track known for its close quarters and bump-and-run style of competition.",
                "machine"
            ],
            [
                "With the season well underway, drivers will be looking to secure valuable points and potentially improve their positions in the standings.",
                "machine"
            ],
            [
                "Kyle Busch, who has already notched two victories this season, will be one to watch as he aims for another strong performance at Bristol.",
                "machine"
            ],
            [
                "As the drivers prepare to tackle the challenges of the Food City 500, anticipation is high for an action-packed race filled with thrilling moments and intense battles for position.",
                "machine"
            ],
            [
                "Stay tuned for the latest updates and highlights from this exciting weekend of NASCAR racing.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3548,
        "sent_and_label": [
            [
                "Saskatchewan's Lieutenant Governor is urging residents to put forward nominations for the province's highest honor, the Saskatchewan Order of Merit.",
                "machine"
            ],
            [
                "This prestigious award recognizes individuals who have made significant contributions to the well-being of the province and its people.",
                "machine"
            ],
            [
                "The Lieutenant Governor emphasized the importance of acknowledging and celebrating the achievements of deserving individuals who have positively impacted their communities.",
                "machine"
            ],
            [
                "Nominations for the Saskatchewan Order of Merit are now open to the public.",
                "machine"
            ],
            [
                "The process allows residents to nominate individuals they believe exemplify the values and spirit of the province.",
                "machine"
            ],
            [
                "The Lieutenant Governor encouraged people to take this opportunity to recognize those who have dedicated their time and efforts to making Saskatchewan a better place for all.",
                "machine"
            ],
            [
                "To nominate someone, visit the province’s website.",
                "machine"
            ],
            [
                "Nominations will be accepted until November 1.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1881,
        "sent_and_label": [
            [
                "Most people subscribe to Netflix to binge-watch “Stranger Things.” But one person in the U.K. used it to watch “Bee Movie” every day.",
                "machine"
            ],
            [
                "According to Netflix’s year in review, one subscriber watched the Jerry Seinfeld-voiced animated flick 357 times in 2017.",
                "human"
            ],
            [
                "That’s every day so far!",
                "human"
            ],
            [
                "“Bee Movie” didn’t generate much buzz when it was released in 2007, but 10 years later, it’s apparently resonating with someone out there.",
                "human"
            ],
            [
                "It begs the question: Why would one spend their 2017 watching a bee cartoon?",
                "human"
            ],
            [
                "Is the person an avowed apiologist?",
                "human"
            ],
            [
                "An aspiring beekeeper?",
                "human"
            ],
            [
                "Did they lose a terrible bet?",
                "human"
            ],
            [
                "For the poor parents who had to endure “Bee Movie” on a daily basis, it must have been a surreal experience.",
                "human"
            ],
            [
                "Imagine waking up each morning to the sound of buzzing bees and Jerry Seinfeld's voice echoing through the house.",
                "machine"
            ],
            [
                "While the reasons behind this extreme viewing habit remain a mystery, one thing is certain – those parents have truly earned their stripes in patience and endurance.",
                "machine"
            ],
            [
                "Let's hope that 2018 brings them a more varied selection of movie choices!",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 958,
        "sent_and_label": [
            [
                "Sinclair Broadcast Group has announced the sale of nine of its TV stations for a total of $441.7 million.",
                "machine"
            ],
            [
                "The move comes as part of the company's efforts to streamline its operations and focus on core business areas.",
                "machine"
            ],
            [
                "The sale includes stations in various states, such as Oklahoma, Michigan, North Carolina, Virginia, and Iowa, as well as four stations in Pennsylvania.",
                "machine"
            ],
            [
                "Sinclair, one of the largest television station operators in the United States, currently owns a total of 193 stations nationwide.",
                "machine"
            ],
            [
                "The decision to sell these stations is seen as a strategic move by Sinclair to optimize its portfolio and allocate resources more efficiently.",
                "machine"
            ],
            [
                "The sale is expected to have a positive impact on the company's financial position and future growth prospects.",
                "machine"
            ],
            [
                "At the time, President Donald Trump tweeted his support of the network.",
                "machine"
            ],
            [
                "The stations include one each in Oklahoma, Michigan, North Carolina, Virginia and Iowa and four in Pennsylvania.",
                "machine"
            ],
            [
                "Sinclair owns 193 stations across the country.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 84,
        "sent_and_label": [
            [
                "ST.",
                "human"
            ],
            [
                "CLOUD, Minn. (AP) — St.",
                "human"
            ],
            [
                "Cloud police are investigating a disturbing incident where a 4-year-old child was injured after being dropped from the third floor of an apartment building by a relative.",
                "machine"
            ],
            [
                "The incident occurred on Tuesday afternoon, shocking residents of the quiet neighborhood.",
                "machine"
            ],
            [
                "According to witnesses, the child was dropped from a balcony and landed on the pavement below.",
                "machine"
            ],
            [
                "Emergency services rushed to the scene and the child was immediately taken to a nearby hospital for treatment.",
                "machine"
            ],
            [
                "The extent of the child's injuries is currently unknown.",
                "machine"
            ],
            [
                "The motive behind this appalling act remains unclear, leaving the community in disbelief.",
                "machine"
            ],
            [
                "Authorities are working diligently to piece together the events leading up to this tragic incident and ensure that justice is served.",
                "machine"
            ],
            [
                "– WisconsinReport.com.",
                "human"
            ],
            [
                "Learn More about WisconsinReport.com.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1138,
        "sent_and_label": [
            [
                "LOS ANGELES (AP) — Walker Buehler, the Dodgers' prized pitching prospect, has been optioned to Single-A Rancho Cucamonga, although the right-hander could be back in the majors this weekend.",
                "machine"
            ],
            [
                "Buehler made his first big league start on Monday night against Miami.",
                "machine"
            ],
            [
                "The 23-year-old allowed four hits over five scoreless innings and struck out five, but didn't factor in the decision in the Dodgers' 2-1 win.",
                "machine"
            ],
            [
                "Manager Dave Roberts said the team wanted to keep Buehler in the same time zone and nearby so it would have the option of starting him on Saturday at San Francisco.",
                "human"
            ],
            [
                "The decision to send Buehler to Single-A is seen as a strategic move by the Dodgers to manage the young pitcher's workload and development carefully.",
                "machine"
            ],
            [
                "Buehler has shown immense potential, and the organization is keen on nurturing his talent for long-term success in the major leagues.",
                "machine"
            ],
            [
                "Although Buehler may be disappointed by the demotion, it is viewed as a temporary setback in his promising career.",
                "machine"
            ],
            [
                "Fans and analysts alike are eagerly anticipating his return to the big leagues, where he has the opportunity to showcase his skills and contribute significantly to the Dodgers' pitching rotation.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 80,
        "sent_and_label": [
            [
                "Get daily updates directly to your inbox + Subscribe Thank you for subscribing!",
                "human"
            ],
            [
                "Could not subscribe, try again later Invalid Email A woman was taken to hospital after being cut out of a car following a crash in Reading on Monday, January 2.",
                "human"
            ],
            [
                "Firefighters cut the woman out of a silver Vauxhall Corsa after it was involved in a collision with a taxi in Chatham Street at around 12.08pm.",
                "machine"
            ],
            [
                "A South Central Ambulance spokeswoman said the woman was trapped in the car and had to be freed by firefighters.",
                "machine"
            ],
            [
                "She added: \"The woman, in her 40s, suffered minor head, chest and back injuries.",
                "human"
            ],
            [
                "\"She was treated at the scene and then taken to the Royal Berkshire Hospital.\"",
                "machine"
            ],
            [
                "The crash resulted in Chatham Street being closed for several hours as emergency services worked to clear the scene and investigate the cause of the accident.",
                "machine"
            ],
            [
                "The incident caused significant traffic disruptions in the area, with diversions put in place to redirect vehicles away from the scene.",
                "machine"
            ],
            [
                "Witnesses reported seeing a large emergency service presence at the site of the crash, with police officers, firefighters, and paramedics all in attendance.",
                "machine"
            ],
            [
                "The collision left both vehicles significantly damaged, with debris scattered across the road.",
                "machine"
            ],
            [
                "(Photo: Get Reading) The road reopened around 2pm once both vehicles had been recovered.",
                "human"
            ],
            [
                "Police are appealing for witnesses, anyone with information should call the non emergency number on 101 and quote the URN 378 2/1.",
                "human"
            ],
            [
                "Or call Crimestoppers anonymously on 0800 555 111.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 283,
        "sent_and_label": [
            [
                "Two-time world champion ski racer Erik Guay of Canada says he will not be able to compete at the Pyeongchang Olympics because of a back injury.",
                "machine"
            ],
            [
                "Guay announced Wednesday on social media that he'll sit out the Winter Games, which open next week in South Korea.",
                "machine"
            ],
            [
                "The 36-year-old from Quebec has been struggling with back pain for several months and has decided to prioritize his health over competing in the Olympics.",
                "machine"
            ],
            [
                "Guay might have been one of Canada's leading medal hopes among the men in Alpine skiing.",
                "machine"
            ],
            [
                "He won gold medals at the world championships in downhill in 2011 and in super-G last year, when he also took home a silver in the downhill.",
                "machine"
            ],
            [
                "Guay also has 24 top-three finishes in World Cup races.",
                "machine"
            ],
            [
                "___ More AP Olympic coverage: https://wintergames.ap.org",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1071,
        "sent_and_label": [
            [
                "Buffalo, NY - Despite setbacks, activists are resolute in their mission to push for the ouster of controversial school board member Carl Paladino.",
                "human"
            ],
            [
                "Following a recent court ruling that reinstated Paladino, activists have regrouped and are doubling down on their efforts.",
                "machine"
            ],
            [
                "They plan on having a front line of 100 black women.",
                "machine"
            ],
            [
                "The second line of other women of all backgrounds.\"",
                "human"
            ],
            [
                "Plans have also been made for protesters to gather on Thursday at 5:30 at Cazenovia Park.",
                "machine"
            ],
            [
                "Paladino has faced widespread condemnation for his racist and inflammatory remarks, leading to calls for his removal from the school board.",
                "machine"
            ],
            [
                "Activists argue that his presence is detrimental to the community and sends the wrong message to students.",
                "machine"
            ],
            [
                "Despite the legal challenges they have faced, activists are determined to continue their fight through peaceful protests and advocacy efforts.",
                "machine"
            ],
            [
                "The upcoming gathering at Cazenovia Park is expected to draw a large crowd of supporters who are committed to holding Paladino accountable for his words and actions.",
                "machine"
            ],
            [
                "Activists are calling on the community to stand together in solidarity and demand justice and accountability from those in positions of power.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2144,
        "sent_and_label": [
            [
                "In a surprising turn of events, a phone app played a crucial role in apprehending a cell phone thief at the Coachella festival.",
                "machine"
            ],
            [
                "The incident unfolded when a festival-goer reported their phone missing, prompting them to activate a tracking app installed on the device.",
                "machine"
            ],
            [
                "The app's real-time location feature led security personnel to the perpetrator, who was promptly detained and the stolen phone recovered.",
                "machine"
            ],
            [
                "This successful use of technology highlights the importance of taking proactive measures to safeguard personal belongings in crowded event settings.",
                "machine"
            ],
            [
                "The swift action taken by both the festival attendee and security staff exemplifies the power of leveraging modern tools in preventing and addressing theft incidents.",
                "machine"
            ],
            [
                "The Coachella festival is held annually in the desert of southern California and runs two consecutive weekends.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3098,
        "sent_and_label": [
            [
                "The Philippine government remains steadfast in its commitment to uphold the 'no ransom policy' despite the recent threat from the Abu Sayyaf group to kill German hostage Jurgen Kantner.",
                "human"
            ],
            [
                "The extremist group had set a deadline for a ransom payment and threatened to execute Kantner if their demands were not met.",
                "machine"
            ],
            [
                "Presidential spokesperson Ernesto Abella reiterated the government's stance against paying ransom to terrorist groups, emphasizing that giving in to their demands would only fund their criminal activities and put more lives at risk.",
                "machine"
            ],
            [
                "Abella assured the public that all possible measures are being taken to ensure Kantner's safe release without caving in to the terrorists' demands.",
                "machine"
            ],
            [
                "Security forces have been mobilized in the area where Kantner is being held captive, with efforts focused on securing his safe release through non-negotiated means.",
                "machine"
            ],
            [
                "The government is working tirelessly to coordinate a swift and strategic response to the threat posed by the Abu Sayyaf group, prioritizing the safety and well-being of the hostage.",
                "machine"
            ],
            [
                "“The government will continue efforts to safely rescue all hostages held by these terrorists.",
                "machine"
            ],
            [
                "It is also working closely with the concerned local governments as well as other sectors to facilitate the safe rescue of Mr. Jurgen Kantner,” Abella said.",
                "machine"
            ],
            [
                "For his part, Peace Adviser Jesus Dureza on Tuesday vowed: “I will never stop appealing to the captors to spare the lives of those innocent victims for the sake of their families and loved ones.”",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3384,
        "sent_and_label": [
            [
                "Comedy Central's own Jordan Klepper recently made headlines as he gathered with gun activists for a new episode of his show.",
                "machine"
            ],
            [
                "Known for his satirical take on current events, Klepper engaged in conversations with individuals passionate about gun rights, offering a unique and comedic perspective on the controversial topic.",
                "machine"
            ],
            [
                "The episode promises to delve into the complexities surrounding gun ownership and the diverse viewpoints within the gun rights community.",
                "machine"
            ],
            [
                "Klepper's ability to navigate sensitive subjects with humor and wit is expected to bring a fresh and thought-provoking angle to the ongoing debate on gun control.",
                "machine"
            ],
            [
                "By engaging directly with gun activists, he aims to shed light on the nuances of the issue while entertaining viewers with his signature comedic style.",
                "machine"
            ],
            [
                "His show airs at 11:30 p.m. Eastern.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2528,
        "sent_and_label": [
            [
                "Every year on Easter Monday, various unique and quirky traditions are celebrated around the world.",
                "machine"
            ],
            [
                "One such tradition is the Hare Pie Scramble in the village of Hallaton, England.",
                "machine"
            ],
            [
                "Dating back centuries, this event involves the townspeople dividing into two teams, the Bottles and the Hares, to compete for a hare pie.",
                "machine"
            ],
            [
                "The pie is then cut into pieces and thrown into the crowd, sparking a lively scramble to secure a portion believed to bring good luck.",
                "machine"
            ],
            [
                "In Corfu, Greece, the celebration involves a tradition called \"Pot Throwing.\"",
                "machine"
            ],
            [
                "Residents throw pots, pans, and other earthenware out of their windows to symbolize the arrival of spring and the new crops that will be harvested.",
                "machine"
            ],
            [
                "This unique custom is said to ward off evil spirits and bring good fortune for the coming year.",
                "machine"
            ],
            [
                "Meanwhile, in the Czech Republic, women are playfully spanked with a decorated willow whip called a \"pomlázka\" to ensure health and fertility.",
                "machine"
            ],
            [
                "This tradition, known as \"Easter spanking,\" is believed to bring vitality and youthfulness to those who receive the gentle taps.",
                "machine"
            ],
            [
                "These diverse and colorful Easter Monday traditions showcase the rich tapestry of cultures and customs around the world, each with its own special significance and charm.",
                "machine"
            ],
            [
                "The World Coal Carrying Championships, Gawthorpe, England.",
                "machine"
            ],
            [
                "Since 1963, participants have raced about two-thirds of a mile carrying a sack of coal — 110 pounds for men, 44 pounds for women.",
                "machine"
            ],
            [
                "In the United States, children gather on the lawn outside the president’s house and use spoons to roll wooden eggs along a race course.",
                "machine"
            ],
            [
                "They can also make crafts with the president’s family and listen to books being read by members of his administration.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 741,
        "sent_and_label": [
            [
                "LEXINGTON, S.C. — A Baptist church’s congregation has voted to remove a statue of Jesus Christ because some believe it’s too “Catholic” for their place of worship.",
                "machine"
            ],
            [
                "The decision made by the congregation of the Red Bank Baptist Church has stirred controversy and debate within the community.",
                "machine"
            ],
            [
                "The life-size statue, depicting Jesus with his arms outstretched, has been a focal point in the church for years but has now become a point of contention.",
                "machine"
            ],
            [
                "The pastor of the church sent a letter to the artist who created the statue, explaining the reasons behind the removal.",
                "machine"
            ],
            [
                "The letter says some in the congregation believe the image of Christ standing with his arms outstretched is “Catholic in nature.” The artist responded that the pastor’s letter displays religious prejudice and insults the community’s intelligence.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 710,
        "sent_and_label": [
            [
                "Photo/Facebook A Nanaimo medical marijuana dispensary that opened near a daycare has been shut down by police.",
                "human"
            ],
            [
                "Nanaimo RCMP descended on Leaf Labs at 679 Terminal Avenue on Monday.",
                "human"
            ],
            [
                "The dispensary, which had been operating for several months, raised concerns among local residents due to its proximity to the daycare facility.",
                "machine"
            ],
            [
                "Following a thorough investigation, police obtained a search warrant and conducted a raid on the premises.",
                "machine"
            ],
            [
                "Authorities arrested the owner of the dispensary on charges related to the illegal distribution of marijuana.",
                "machine"
            ],
            [
                "The business was then closed and secured.",
                "machine"
            ],
            [
                "Officers later seized approximately 1.5 pounds of marijuana during a search of the premises.",
                "machine"
            ],
            [
                "“The RCMP is guided by the existing laws and legislation.",
                "machine"
            ],
            [
                "We recognize the current complexities surrounding the potential for future legislative changes, however, the RCMP is mandated with enforcing the laws of Canada as they exist today,” says Superintendent Cameron Miller, Officer in Charge of the Nanaimo RCMP.",
                "machine"
            ],
            [
                "The man arrested was released with a promise to appear in court in July.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 242,
        "sent_and_label": [
            [
                "Apple has announced its plans to address the ongoing investigations by the US government regarding the intentional slowdown of older iPhone models.",
                "machine"
            ],
            [
                "The tech giant's response comes after facing scrutiny for slowing down iPhones through software updates without clear disclosure to users.",
                "machine"
            ],
            [
                "A software update released in 2016 began to slow down older iPhones when their batteries weakened to prevent them from abruptly turning off, but Apple didn't fully disclose what it was doing until December.",
                "machine"
            ],
            [
                "Apple has since apologized for not being more forthcoming and is replacing batteries on older iPhones for $29, a $50 discount.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2275,
        "sent_and_label": [
            [
                "0 SHARES Facebook Twitter Google Pinterest Stumbleupon Andrew Henderson praised Featherstone Rovers after his London side were forced to share the spoils with their Championship counterparts.",
                "human"
            ],
            [
                "Despite a strong performance, Henderson expressed disappointment as London dropped crucial points in the match against Featherstone.",
                "machine"
            ],
            [
                "The game was tightly contested from start to finish, with both teams showcasing their determination and skill on the field.",
                "machine"
            ],
            [
                "London started the match strongly, taking an early lead and showing promising attacking play.",
                "machine"
            ],
            [
                "However, Featherstone fought back valiantly, equalizing the score and putting pressure on London's defense.",
                "machine"
            ],
            [
                "As the match progressed, both teams had opportunities to secure the win, but solid defending and missed chances meant the game ended in a draw.",
                "machine"
            ],
            [
                "Henderson commended his players for their effort and commitment throughout the match but acknowledged that they needed to be more clinical in front of goal.",
                "machine"
            ],
            [
                "The draw leaves London with mixed emotions, as they were hoping for a victory to boost their position in the league standings.",
                "machine"
            ],
            [
                "Despite the disappointment, Henderson remains optimistic about his team's prospects and is determined to bounce back in their next fixture.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1248,
        "sent_and_label": [
            [
                "Robert Lewandowski scored a hat trick on Thursday night as Poland routed Armenia 6-1 to move to the the brink of qualification for the 2018 World Cup in Russia.",
                "machine"
            ],
            [
                "The 29-year-old Bayern Munich star started the game with 47 international goals, one behind the record of 48 held since 1980 by Wlodzimierz Lubanski.",
                "human"
            ],
            [
                "Lewandowski wasted no time in making history, scoring a quick brace in the first 14 minutes of the match to equal and then surpass Lubanski's long-standing record.",
                "machine"
            ],
            [
                "His third goal came in the second half, solidifying his place as Poland's all-time leading goal scorer.",
                "machine"
            ],
            [
                "The striker's clinical finishing and remarkable consistency have made him a standout player for both club and country.",
                "machine"
            ],
            [
                "In addition to Lewandowski's heroics, Poland's victory over Armenia showcased their attacking prowess and solidified their position as a strong contender in international football.",
                "machine"
            ],
            [
                "With the win, Poland now sits comfortably atop their World Cup qualifying group, poised to secure a spot in the tournament next summer.",
                "machine"
            ],
            [
                "Lewandowski's record-breaking performance will undoubtedly be remembered as a historic moment in Polish football history.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 607,
        "sent_and_label": [
            [
                "White House Press Secretary, Sarah Huckabee Sanders, confirmed today that President Trump is not currently taking action to fire Special Counsel Robert Mueller.",
                "machine"
            ],
            [
                "Sanders addressed the recent tweets by the President expressing his frustration with the ongoing investigation into Russian interference in the 2016 election.",
                "machine"
            ],
            [
                "\"The president is not moving to get rid of Robert Mueller,\" he said.",
                "machine"
            ],
            [
                "He said the tweets reflected \"some well-established frustration\" felt by Trump over the Russian investigation.",
                "human"
            ],
            [
                "Despite the President's public statements, Sanders reiterated that there are no immediate plans to dismiss Mueller.",
                "machine"
            ],
            [
                "The White House's stance on the matter comes amidst growing speculation and concerns regarding the future of the special counsel's investigation.",
                "machine"
            ],
            [
                "Mueller's team continues its work, focusing on potential collusion between the Trump campaign and Russia, as well as obstruction of justice allegations.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3057,
        "sent_and_label": [
            [
                "LONDON — Prince Harry and Meghan Markle are striking a different note with the music for their upcoming wedding, mixing gospel with choral works as the soundtrack for what they pledge will be a joyful occasion.",
                "machine"
            ],
            [
                "Kensington Palace said Tuesday that Harry and his American fiancee “have taken a great deal of interest and care” in selecting the wedding music.",
                "human"
            ],
            [
                "The couple has chosen a gospel group to perform during their ceremony, adding a modern and soulful touch to the traditional proceedings.",
                "machine"
            ],
            [
                "The gospel group's uplifting and powerful voices are expected to create a vibrant and celebratory atmosphere, reflecting Harry and Meghan's desire for a wedding that is both meaningful and inclusive.",
                "machine"
            ],
            [
                "The inclusion of gospel music is seen as a nod to Meghan's American heritage and a break from the more classical music typically heard at royal weddings.",
                "machine"
            ],
            [
                "The couple's unique musical choices are sure to make their special day even more memorable and personal.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2332,
        "sent_and_label": [
            [
                "In a heartwarming display of compassion and dedication, a team of wildlife rehabilitators is working tirelessly to nurse a group of displaced baby Least Terns back to health after they were affected by severe weather conditions.",
                "machine"
            ],
            [
                "The young birds, who were left vulnerable and in need of care due to the adverse weather, are being given round-the-clock attention and support at a local wildlife rehabilitation center.",
                "machine"
            ],
            [
                "The baby Least Terns, known for their distinctive appearance and endangered status, were found struggling to survive after being displaced from their natural habitat by the recent bad weather.",
                "machine"
            ],
            [
                "The team of experts caring for them is providing specialized care and creating a nurturing environment to help them recover and thrive.",
                "machine"
            ],
            [
                "These efforts to rehabilitate the displaced baby Least Terns highlight the importance of conservation and wildlife protection, especially for vulnerable species like the Least Terns.",
                "machine"
            ],
            [
                "By providing them with the care and support they need, the rehabilitators are giving these young birds a second chance at life in the wild.",
                "machine"
            ],
            [
                "The good news is that Least Terns in some parts of the east are now nesting successfully on gravel roofs near the coast.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1206,
        "sent_and_label": [
            [
                "Last Wednesday, the New York State Public Service Commission (PSC) ruled that municipal power companies could charge higher electricity rates to cryptocurrency miners who try to benefit from the state's abundance of cheap hydroelectric power.",
                "machine"
            ],
            [
                "This decision comes as a response to concerns that Bitcoin mining operations are consuming excessive amounts of energy and putting a strain on the power grid.",
                "machine"
            ],
            [
                "By allowing power companies to increase rates for these specific customers, the PSC aims to ensure a fair distribution of electricity resources and prevent disruptions for other users.",
                "machine"
            ],
            [
                "The move has sparked a debate among stakeholders, with some arguing that it is necessary to regulate the energy-intensive cryptocurrency mining industry, while others believe it could stifle innovation and economic growth.",
                "machine"
            ],
            [
                "As Bitcoin mining continues to expand in New York, the impact of this ruling on the industry and the state's energy landscape remains to be seen.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2512,
        "sent_and_label": [
            [
                "Arsenal could launch a summer bid for Atletico Madrid goalkeeper Jan Oblak, according to the Evening Standard.",
                "machine"
            ],
            [
                "The Gunners are tipped to sign a new keeper ahead of the 2018/19 campaign, with the report claiming that Colombia international David Ospina is almost certain to leave this summer, while Petr Cech’s position as Arsene Wenger’s no.1 is under threat following his shaky performances of late.",
                "human"
            ],
            [
                "Slovenia international Oblak, aged 25, is touted as a potential target.",
                "machine"
            ],
            [
                "He came through the ranks at his homeland at Olimpija Ljubljana, joining Benfica in 2010 and moving on to Atletico in 2014.",
                "machine"
            ],
            [
                "Oblak has established himself as one of the best goalkeepers in Europe during his time at Atletico Madrid, known for his shot-stopping abilities and commanding presence in the box.",
                "machine"
            ],
            [
                "His consistent performances have caught the attention of top clubs across Europe, with Arsenal reportedly keen on securing his services.",
                "machine"
            ],
            [
                "With Ospina likely to seek regular first-team football elsewhere and Cech showing signs of decline, Arsenal see Oblak as the ideal candidate to bolster their goalkeeping options.",
                "human"
            ],
            [
                "The Slovenian's experience in top-level competitions could provide the Gunners with the stability and quality they seek between the posts as they aim to strengthen their squad for the upcoming season.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1517,
        "sent_and_label": [
            [
                "‘Blue Jasmine’ home can now be yours for $5M Call it the house of lies.",
                "human"
            ],
            [
                "Or, if you’ve seen Woody Allen’s highly acclaimed film “Blue Jasmine,” you can call it the home of Dwight, Peter Sarsgaard’s love-struck character.",
                "human"
            ],
            [
                "Located in the heart of New York City, this iconic townhouse is now up for sale at a cool $5 million.",
                "machine"
            ],
            [
                "The stunning property boasts a classic brownstone facade, elegant interiors, and a charming garden perfect for entertaining guests.",
                "machine"
            ],
            [
                "With its rich history and cinematic fame, owning this piece of real estate is like owning a piece of Hollywood magic.",
                "machine"
            ],
            [
                "Whether you’re a film buff or simply looking for a luxurious home in the bustling city, this is a rare opportunity not to be missed.",
                "human"
            ],
            [
                "Don’t miss your chance to own a piece of movie history and live in the lap of luxury at the ‘Blue Jasmine’ home.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 57,
        "sent_and_label": [
            [
                "Checking Scott Walker's claim about Wisconsin property and income taxes.",
                "human"
            ],
            [
                "Source: WisconsinRapidsDailyTribune.com News At Other State Sites: 1 WISCONSINREPORT.COM (WiscReport.com) is not affiliated with Wisconsin Government or any state agency, department, entity, or other website or printed publication with Wisconsin in it’s name.",
                "human"
            ],
            [
                "Established in 2002, we operate completely independent from political parties and other forms of outside influence.",
                "human"
            ],
            [
                "Our Mission is to report the truth, the whole truth, and nothing but the truth.",
                "machine"
            ],
            [
                "We are WiscReport on Twitter and Facebook.",
                "machine"
            ],
            [
                "A Morbizco Internet Media online publication.",
                "human"
            ],
            [
                "Recent analysis by PolitiFact has revealed that taxes in Wisconsin are lower than they were in 2010, contrary to former Governor Scott Walker's claim.",
                "human"
            ],
            [
                "Data shows that property taxes have decreased by an average of 3.3% since 2010, and income taxes have also seen a slight decline.",
                "machine"
            ],
            [
                "While some individual cases may vary, the overall trend indicates a downward trajectory in tax rates.",
                "machine"
            ],
            [
                "This information challenges the narrative that taxes have consistently risen over the years, prompting a closer examination of tax policies in the state.",
                "human"
            ],
            [
                "The findings suggest a more nuanced picture of Wisconsin's tax landscape, highlighting the importance of fact-checking in political discourse.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1662,
        "sent_and_label": [
            [
                "WASHINGTON (AP) — Environmental Protection Agency chief Scott Pruitt is distancing himself from his 2016 statements that then-presidential candidate Donald Trump is a \"bully\" who, if elected, would abuse the Constitution.",
                "machine"
            ],
            [
                "Pruitt claimed that he does not recall making those critical comments about President Trump during the 2016 campaign.",
                "machine"
            ],
            [
                "This comes as Pruitt faces increasing scrutiny and criticism over his leadership at the EPA, including allegations of ethical misconduct and excessive spending.",
                "machine"
            ],
            [
                "The EPA chief emphasized that he now fully supports President Trump's agenda and policies, particularly those related to environmental deregulation and energy independence.",
                "machine"
            ],
            [
                "Despite the controversy surrounding him, Pruitt remains defiant and continues to defend his actions and decisions at the agency.",
                "machine"
            ],
            [
                "The issue raises questions about the credibility and consistency of public officials in the current political climate.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1439,
        "sent_and_label": [
            [
                "A Bury St Edmunds shop has answered a foodbank’s plea for items.",
                "human"
            ],
            [
                "The local community came together in support as the shop, known for its commitment to serving the community, generously donated a variety of essential items to the foodbank.",
                "machine"
            ],
            [
                "The foodbank, which has been experiencing increased demand due to the ongoing challenges faced by many families and individuals, expressed gratitude for the timely and much-needed donation.",
                "machine"
            ],
            [
                "The shop owner emphasized the importance of supporting those in need, especially during difficult times.",
                "machine"
            ],
            [
                "The collaboration between the shop and the foodbank highlights the power of community solidarity and the willingness to lend a helping hand to those who require assistance.",
                "machine"
            ],
            [
                "This act of kindness serves as a shining example of compassion and generosity, inspiring others to contribute to the well-being of their community.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1402,
        "sent_and_label": [
            [
                "In a significant blow to the Golden State Warriors, veteran forward Andre Iguodala will be sidelined for Game 1 of the NBA Finals.",
                "machine"
            ],
            [
                "The 35-year-old has been a key contributor for the Warriors throughout the playoffs, providing valuable defense and playmaking off the bench.",
                "machine"
            ],
            [
                "His absence will be sorely felt as the Warriors face off against the Toronto Raptors in their quest for a third consecutive championship.",
                "human"
            ],
            [
                "Iguodala sustained a calf injury during the Western Conference Finals against the Portland Trail Blazers.",
                "machine"
            ],
            [
                "Despite initial hopes that he would recover in time for the Finals, the decision has been made to hold him out of Game 1 as a precautionary measure.",
                "machine"
            ],
            [
                "His experience and leadership on the court will be missed, particularly in light of the competitive challenge posed by the Raptors.",
                "machine"
            ],
            [
                "The Warriors will need to adjust their game plan and rotation to compensate for Iguodala's absence.",
                "machine"
            ],
            [
                "Head coach Steve Kerr will likely look to players like Shaun Livingston and Alfonzo McKinnie to step up in Iguodala's absence and provide the energy and defensive presence needed to fill the void.",
                "machine"
            ],
            [
                "He wasn't scheduled to attend media day Wednesday at Oracle Arena, where the Warriors host the series opener.",
                "machine"
            ],
            [
                "___",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 241,
        "sent_and_label": [
            [
                "GIRARD, Ohio (WYTV) – A Girard man faces a drug trafficking charge after police said they found crack cocaine and marijuana during a raid of his apartment.",
                "machine"
            ],
            [
                "Brandon Davanzo, 21, was arrested on Friday.",
                "machine"
            ],
            [
                "The Girard Police Department’s Street Crimes Unit conducted a search of Davanzo’s apartment as part of an investigation into drug sales.",
                "machine"
            ],
            [
                "During the raid, authorities discovered a significant amount of crack cocaine and marijuana packaged for distribution.",
                "machine"
            ],
            [
                "Police reported confiscating crack cocaine, marijuana and cash.",
                "human"
            ],
            [
                "A vehicle was also seized as part of the investigation.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1788,
        "sent_and_label": [
            [
                "RED WING, Minn. (AP) — Red Wing officials are considering changing a policy regarding a decades-long tradition of painting graffiti on a bluff.",
                "machine"
            ],
            [
                "The city of Red Wing in Minnesota is contemplating a ban on painting on a historic bluff overlooking the Mississippi River.",
                "machine"
            ],
            [
                "While the tradition of painting messages, names, and artwork on the cliff dates back to the early 1900s, concerns have been raised about the environmental impact and safety hazards of the practice.",
                "machine"
            ],
            [
                "The proposed ban has sparked a debate among residents, some of whom argue that the tradition is a vital part of the city's identity and should be preserved.",
                "machine"
            ],
            [
                "However, city officials are emphasizing the need to protect the natural beauty of the bluff and ensure the safety of both visitors and the environment.",
                "machine"
            ],
            [
                "The final decision on the matter is pending further discussions and community input.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 670,
        "sent_and_label": [
            [
                "A recent outbreak of rat-borne leptospirosis in New York City has claimed the life of one individual, raising concerns among residents and health officials.",
                "machine"
            ],
            [
                "The victim, a 45-year-old male, succumbed to the bacterial infection after reportedly coming into contact with contaminated water in a city park.",
                "machine"
            ],
            [
                "City officials say it's the first time a cluster of cases has been identified.",
                "human"
            ],
            [
                "Related: Cluster of Hantavirus Cases Worries Officials Infections commonly occur through exposure to rat urine.",
                "human"
            ],
            [
                "Leptospirosis is a rare but potentially fatal disease that can cause flu-like symptoms initially but progress to more severe complications if left untreated.",
                "machine"
            ],
            [
                "Residents are advised to avoid contact with rats and their habitats, and seek medical attention if they suspect exposure to contaminated areas.",
                "machine"
            ],
            [
                "Public health campaigns are underway to raise awareness about preventive measures against rodent-borne illnesses.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 649,
        "sent_and_label": [
            [
                "Joey B brought the house down at #MUSELive16 with an electrifying performance that had the crowd on their feet.",
                "machine"
            ],
            [
                "The annual event, held at the Fantasy Dome in Accra, Ghana, was a night to remember for music fans.",
                "machine"
            ],
            [
                "#MUSELive16 saw performances from rappers Haywaya, Ko-jo Cue, Feli Nuna, Tee Phlow, DJ Mic Smith, MzVee, and Medikal.",
                "machine"
            ],
            [
                "Hosted by Live FM’s Antoine Mensah, the event also paraded a brilliant lineup including Eugy Official, Maleek Berry, Kwamz & Flava, among other surprise acts that treated patrons to exciting performances of their hits over the years.",
                "human"
            ],
            [
                "YFM’s Vision DJ, Mic Smith, Starr FM’s Vyrusky and Nii Ayi Tagoe were entrusted with the turntables, and a party aerosphere was established.",
                "human"
            ],
            [
                "The energy was infectious, and the audience was left wanting more, making #MUSELive16 a truly unforgettable experience for all music lovers.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 124,
        "sent_and_label": [
            [
                "Four-time champion John Higgins overcame a slow start to ease into the second round of the Betfred World Championship with a 10-6 victory over Martin Gould at the Crucible.",
                "machine"
            ],
            [
                "Higgins, known for his composure under pressure, showed his experience as he fought back from an early deficit to secure the win.",
                "machine"
            ],
            [
                "Gould started strongly, taking an early lead and putting the pressure on Higgins.",
                "machine"
            ],
            [
                "However, the Scottish veteran soon found his rhythm, displaying his trademark solid cueing and tactical nous to turn the match in his favor.",
                "machine"
            ],
            [
                "With precise potting and strategic play, Higgins gradually gained control and closed out the match with a series of impressive breaks.",
                "machine"
            ],
            [
                "The victory sees Higgins progress to the next round, where he will face another tough opponent as he continues his quest for a fifth world title.",
                "machine"
            ],
            [
                "His performance against Gould showcased his resilience and class, reaffirming his status as one of snooker's all-time greats.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1462,
        "sent_and_label": [
            [
                "PEMBROKE PINES, Fla. — Police say a 49-year-old woman swindled a man nearly twice her age out of more than $300,000 after he sought companionship on a dating app.",
                "machine"
            ],
            [
                "The woman, identified as Sarah Johnson, allegedly posed as a love interest and gained the trust of the elderly man over several months.",
                "machine"
            ],
            [
                "Johnson convinced him to send her large sums of money under false pretenses, promising a future together.",
                "human"
            ],
            [
                "Authorities were alerted when the man's family noticed discrepancies in his financial accounts and reported the suspicious activity to the police.",
                "machine"
            ],
            [
                "Johnson was arrested and is facing charges of fraud and exploitation of the elderly.",
                "machine"
            ],
            [
                "This case serves as a stark reminder to exercise caution when forming relationships online and to be vigilant against potential scams targeting vulnerable individuals.",
                "machine"
            ],
            [
                "The investigation is ongoing as authorities work to recover the victim's lost funds.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2648,
        "sent_and_label": [
            [
                "The other experiments could be convenient, too.",
                "human"
            ],
            [
                "Selfissimo!",
                "machine"
            ],
            [
                "for Android and iOS automatically snaps photos whenever you stop moving, letting you take a ton of selfies without having to press the shutter every time you strike a pose.",
                "machine"
            ],
            [
                "The iOS-only Scrubbies app, meanwhile, creates video loops whose speed and direction you can 'remix' like a DJ at the turntables.",
                "human"
            ],
            [
                "Are these apps particularly useful by themselves?",
                "human"
            ],
            [
                "Not really -- in many ways, they're the novelty features that you see phone makers trot out at launch events and never mention again.",
                "human"
            ],
            [
                "As experiments, though, they could be very helpful.",
                "human"
            ],
            [
                "Google is asking users for feedback and ideas, so you could see more practical adaptations of these apps down the line.",
                "machine"
            ],
            [
                "As it is, they say a lot about Google's thinking.",
                "machine"
            ],
            [
                "Google's latest app experiments are pushing the boundaries of phone photography, offering users unique and creative ways to capture and interact with images and videos.",
                "machine"
            ],
            [
                "These experimental apps showcase Google's innovative approach to technology and its commitment to exploring new possibilities in the realm of mobile photography.",
                "machine"
            ],
            [
                "While some may view these apps as mere novelties, they serve as a glimpse into the future of smartphone imaging and the potential for exciting advancements in the field.",
                "machine"
            ],
            [
                "By soliciting feedback from users, Google is actively engaging with its audience to shape the development of these experimental features and potentially pave the way for more practical applications in the future.",
                "machine"
            ],
            [
                "As technology continues to evolve, Google's experiments highlight the company's dedication to pushing the limits of what is possible with smartphone cameras and redefining the way we interact with visual content.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1239,
        "sent_and_label": [
            [
                "PARIS — An international economic watchdog says threatened new trade barriers and rising oil prices could hurt long-awaited global economic growth.",
                "human"
            ],
            [
                "The Organization for Economic Cooperation and Development (OECD) warned that escalating trade tensions, fueled by disputes between major economies like the United States and China, pose a significant threat to the fragile recovery seen in many countries.",
                "machine"
            ],
            [
                "Additionally, the recent surge in oil prices, partly due to geopolitical tensions in oil-producing regions, is adding further strain to the global economy.",
                "machine"
            ],
            [
                "The potential slowdown in economic growth could have far-reaching consequences, impacting industries, job markets, and consumer spending worldwide.",
                "machine"
            ],
            [
                "The OECD emphasized the need for countries to work together to resolve trade disputes and stabilize oil markets to mitigate these risks and ensure sustained economic progress.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 345,
        "sent_and_label": [
            [
                "In a recent interview on a popular late-night show, former President Barack Obama emphasized the importance of truthfulness in leadership.",
                "machine"
            ],
            [
                "He expressed that the American people deserve honesty and transparency from their elected officials, highlighting the significance of integrity in governance.",
                "machine"
            ],
            [
                "Not only did he bring the host a new presidential mug to join his iconic Eisenhower mug, but he also dropped quite a few thoughts about the Trump administration.",
                "human"
            ],
            [
                "This includes the resignation of General Michael Flynn and his televised battles with Kellyanne Conway.",
                "machine"
            ],
            [
                "Obama's remarks come at a time of heightened political polarization and widespread concerns about misinformation.",
                "machine"
            ],
            [
                "As the nation grapples with complex challenges, the need for trustworthy leadership has never been more critical.",
                "machine"
            ],
            [
                "The former president's call for truthfulness resonates with many Americans who value integrity and accountability in their leaders.",
                "machine"
            ],
            [
                "As the conversation around political discourse and honesty continues to evolve, Obama's words serve as a reminder of the enduring importance of transparency and integrity in public service.",
                "machine"
            ],
            [
                "In a time of uncertainty and division, his message is a beacon of hope for those who seek a more honest and responsible political culture.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 579,
        "sent_and_label": [
            [
                "THE HAGUE, Netherlands (AP) — The Netherlands' main intelligence service says it is treating a small group of Dutch children in conflict zones in Iraq and Syria as \"Jihadist travelers\" since they may have received military training.",
                "machine"
            ],
            [
                "The Dutch General Intelligence and Security Service, known by its Dutch acronym AIVD, reported that these children, mostly under the age of 9, have been exposed to radical ideologies and potential combat experience.",
                "machine"
            ],
            [
                "Concerns are rising over the potential threat these children could pose if they return to the Netherlands, possibly indoctrinated and desensitized to violence.",
                "machine"
            ],
            [
                "It says fewer than 20 percent of the children are age 9 or older.",
                "machine"
            ],
            [
                "The report says that because children in territory controlled by the so-called Islamic State group \"sometimes receive weapons and combat training from as young as nine years old,\" intelligence officials consider them jihadi travelers.",
                "machine"
            ],
            [
                "Dutch authorities routinely detain people caught returning from Syria if they are suspected of extremist links.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 773,
        "sent_and_label": [
            [
                "In the highly anticipated Season 2 of 'Handmaid's Tale', viewers are in for a rollercoaster of emotions as the show delves deeper into the harrowing world of Gilead.",
                "machine"
            ],
            [
                "Not exactly surprising.",
                "human"
            ],
            [
                "Show runner Bruce Miller indicated that death and chaos would be the order of the day as the Commanders of Gilead ratchet down on the errant Handmaids, led by Offred/June (Elisabeth Moss).",
                "human"
            ],
            [
                "Will the cast as we know it survive the season?",
                "human"
            ],
            [
                "“Oh, no,” Miller said.",
                "machine"
            ],
            [
                "“Anyone could die,” said executive producer Warren Littlefield.",
                "machine"
            ],
            [
                "Yvonne Strahovski, who plays the barren Serena Joy, advised viewers to “expect the unexpected.” New additions to the sprawling cast include Broadway actress Cherry Jones as June’s mother, Bradley Whitford as a Gilead commander and Clea DuVall as Ofglen’s wife (seen in flashbacks).",
                "human"
            ],
            [
                "Season 2 promises to take human misery to new heights, pushing the characters to their limits as they navigate the oppressive regime of Gilead.",
                "machine"
            ],
            [
                "With tensions running high and the stakes even higher, fans can expect a season filled with twists, turns, and heart-wrenching moments.",
                "machine"
            ],
            [
                "As the narrative unfolds, the intricate web of power dynamics and personal struggles will captivate audiences, leaving them on the edge of their seats.",
                "machine"
            ],
            [
                "Brace yourselves for a gripping and emotionally charged ride through the dystopian world of 'Handmaid's Tale'.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1202,
        "sent_and_label": [
            [
                "A Russian legislator has stated that North Korea possesses missiles capable of reaching the United States.",
                "machine"
            ],
            [
                "Anton Morozov of the nationalist Liberal-Democratic Party said in remarks carried by Russian state news agency RIA Novosti on Friday that North Korea is preparing to test-fire a long-range missile “in the nearest future.” Morozov, who visited North Korea with two fellow lawmakers earlier this week, said that their interlocutors told them that Pyongyang has the technology that would allow missile warheads to survive the heat while entering the atmosphere.",
                "machine"
            ],
            [
                "ADVERTISEMENT He said North Koreans also showed them “mathematical calculations which they say prove that their missile is capable of reaching the U.S. West Coast.”",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1559,
        "sent_and_label": [
            [
                "Several parts of the 5 Freeway in Norwalk and Santa Fe Springs will be closed overnight to allow concrete to be poured for bridge columns and column footings.for the continuing widening project.",
                "human"
            ],
            [
                "The closures are scheduled to take place this week, impacting both northbound and southbound lanes.",
                "machine"
            ],
            [
                "Motorists are advised to plan alternate routes and expect delays during these closures.",
                "machine"
            ],
            [
                "The closures are necessary to facilitate construction work that is part of the ongoing efforts to widen the freeway and improve traffic flow in the area.",
                "machine"
            ],
            [
                "The project aims to enhance safety and reduce congestion for commuters traveling along this busy stretch of the 5 Freeway.",
                "machine"
            ],
            [
                "Drivers are urged to stay informed about the closure schedules and to follow detour signs to navigate around the affected areas.",
                "machine"
            ],
            [
                "The cooperation of motorists is essential to ensure the smooth progress of the construction work and minimize disruptions to traffic.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 12,
        "sent_and_label": [
            [
                "PORTLAND, Ore.—- Part of Naito Parkway near N.W.",
                "human"
            ],
            [
                "has seen significant improvements with the introduction of new bike signals aimed at enhancing safety for cyclists.",
                "machine"
            ],
            [
                "The addition of these signals comes as part of the city's ongoing efforts to create a more bike-friendly environment and reduce conflicts between cyclists and motorists.",
                "machine"
            ],
            [
                "The new signals have been strategically placed at key intersections along Naito Parkway to provide cyclists with dedicated time to safely navigate through the area.",
                "machine"
            ],
            [
                "This initiative aims to improve overall traffic flow and enhance safety for all road users.",
                "machine"
            ],
            [
                "The Crosswalk on Steele bridge ramp gives key access to Waterfront Park.",
                "machine"
            ],
            [
                "Reducing conflict between cars turning onto the bridge.",
                "human"
            ],
            [
                "All changes make it easier for cyclists on lower deck of the bridge.",
                "machine"
            ],
            [
                "They won’t have to use the Esplanada.",
                "human"
            ],
            [
                "More cycle tracks and protected bike lanes will be a proven safe way to get around by bike.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 468,
        "sent_and_label": [
            [
                "By Radio.com Staff Cash Money is facing a new lawsuit alleging missing profits from Drake’s first six albums.",
                "human"
            ],
            [
                "The lawsuit was filed by Aspire Music Group, a label co-founded by Jas Prince, who is credited with discovering Drake.",
                "machine"
            ],
            [
                "Aspire claims that Cash Money did not pay royalties owed to them for Drake's music, including hits like \"Take Care\" and \"Nothing Was the Same.\"",
                "machine"
            ],
            [
                "This legal action comes amidst ongoing disputes between Cash Money and various artists over financial matters.",
                "machine"
            ],
            [
                "Aspire alleges that Cash Money failed to properly account for Drake's streaming revenue and other profits, resulting in significant financial losses for the label.",
                "machine"
            ],
            [
                "Aspire requested that the court supervises a full review of Cash Money’s finances to determine the amount they are owed.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1109,
        "sent_and_label": [
            [
                "Samsung Electronics reported a significant surge in earnings driven by a substantial profit in its chip division.",
                "machine"
            ],
            [
                "The company's second-quarter results showcased a remarkable performance, with a notable increase in operating income attributed to the strong demand for semiconductor chips.",
                "machine"
            ],
            [
                "The division responsible for manufacturing chips for data centers, servers, mobile devices, and computers recorded an impressive operating income of 10.9 trillion won, with sales reaching 21.11 trillion won.",
                "human"
            ],
            [
                "This exceptional performance highlights Samsung's dominance in the semiconductor market, solidifying its position as a key player in the industry.",
                "machine"
            ],
            [
                "Despite recent legal challenges, including the bribery conviction of the company's vice chairman, profits have remained unaffected.",
                "machine"
            ],
            [
                "The upcoming appeal ruling for company heir Lee Jae-yong adds another layer of uncertainty to Samsung's future.",
                "human"
            ],
            [
                "However, the company's robust financial results reflect its resilience and ability to navigate challenges successfully.",
                "machine"
            ],
            [
                "The division, which supplies chips that help data centers, servers, mobile devices and computers save data and run multiple programs rapidly, generated 10.9 trillion won in operating income during the quarter on sales of 21.11 trillion won, an unusually lucrative record for a manufacturing company.",
                "human"
            ],
            [
                "Profits have not suffered from the vice chairman's bribery conviction.",
                "human"
            ],
            [
                "Company heir Lee Jae-yong is waiting for an appeal ruling next week.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2187,
        "sent_and_label": [
            [
                "AP photo Russian Foreign Minister Sergei Lavrov hopes that the United States will refrain from taking unilateral actions against North Korea (the DPRK).",
                "machine"
            ],
            [
                "\"We do not accept Pyongyang's nuclear and missile adventures in violation of numerous resolutions of the UN Security Council,\" Sergei Lavrov said.",
                "machine"
            ],
            [
                "At the same time, he added, it does not mean that one can violate international law by using force for violating the UN Charter.",
                "machine"
            ],
            [
                "Lavrov's statement comes amidst escalating tensions between the United States and North Korea over the latter's nuclear program.",
                "machine"
            ],
            [
                "Russia has been a key player in diplomatic efforts to address the issue and has consistently called for a peaceful resolution through dialogue and negotiations.",
                "machine"
            ],
            [
                "The warning from Russia reflects concerns about the potential consequences of any unilateral actions taken by the United States against North Korea.",
                "machine"
            ],
            [
                "Such actions could further destabilize the region and escalate the already volatile situation on the Korean Peninsula.",
                "machine"
            ],
            [
                "As the international community grapples with the challenge posed by North Korea's nuclear ambitions, diplomatic efforts and multilateral approaches remain crucial in addressing the issue effectively.",
                "machine"
            ],
            [
                "Russia's call for restraint and adherence to international law underscores the importance of a coordinated and unified response to the crisis.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 239,
        "sent_and_label": [
            [
                "A fishing group made a grim discovery on Sunday when they found a man's body in Lake Laurel in Laurel County.",
                "machine"
            ],
            [
                "The body was identified as that of Andre Ku, a 21-year-old from New York City.",
                "machine"
            ],
            [
                "Fishermen in the area spotted Ku's body around 12:30 p.m., prompting an immediate response from local authorities.",
                "machine"
            ],
            [
                "At this time, the circumstances surrounding Ku's death remain unclear.",
                "machine"
            ],
            [
                "Investigators are working to determine what led to this tragic incident in the serene waters of Lake Laurel.",
                "machine"
            ],
            [
                "The community is shocked by the news and extends its condolences to Ku's family and loved ones during this difficult time.",
                "machine"
            ],
            [
                "Andre Ku, 21, was pulled from Lake Laurel in Laurel County on Sunday.",
                "machine"
            ],
            [
                "He was from New York City.",
                "machine"
            ],
            [
                "People fishing in the area spotted Ku's body at about 12;30 p.m.",
                "machine"
            ],
            [
                "It's not yet clear how Ku died.",
                "machine"
            ],
            [
                "ALSO ON WAVE3.COM + Woman charged with murdering husband + 2 women charged with murder in double shooting + Homicide victim dropped off at hospital identified Copyright 2017 WAVE 3 News.",
                "human"
            ],
            [
                "All rights reserved.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 50,
        "sent_and_label": [
            [
                "The highly anticipated first-person shooter game, 'Wolfenstein II: The New Colossus,' is making its way to the Nintendo Switch on June 29th.",
                "machine"
            ],
            [
                "Players can now experience the thrilling action and intense gameplay of the critically acclaimed title on the go, as they battle against the oppressive Nazi regime in an alternate history America.",
                "machine"
            ],
            [
                "The release of 'Wolfenstein II' on the Switch marks a significant milestone for Nintendo, showcasing the company's shift in attitude towards game content.",
                "machine"
            ],
            [
                "It also shows just how far Nintendo has come in terms of its attitude toward games, for that matter.",
                "machine"
            ],
            [
                "Nintendo demanded heavy censorship of the SNES version of Wolfenstein 3D back in 1994, when it insisted that games be as family-friendly as possible.",
                "machine"
            ],
            [
                "Now, it's allowing a Wolfenstein title that could be considered risqué even by the standards of jaded gamers.",
                "machine"
            ],
            [
                "Fans can look forward to immersing themselves in the gripping narrative, engaging gameplay, and stunning visuals of 'Wolfenstein II' when it launches on the Nintendo Switch later this month.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2090,
        "sent_and_label": [
            [
                "The Kerala polytechnic trial allotment 2017 results have been officially declared on the website polyadmission.org.",
                "human"
            ],
            [
                "Students who have applied for admission to various diploma programs in engineering/technology and commercial practice/management can now check their trial allotment results online.",
                "human"
            ],
            [
                "This step marks an important milestone in the admission process for aspiring polytechnic students in Kerala.",
                "machine"
            ],
            [
                "The Directorate of Technical Education oversees the polytechnic colleges in the state, offering diploma education through a network of institutions.",
                "machine"
            ],
            [
                "With a total of 45 Government Polytechnic Colleges, 6 Government Aided Polytechnic Colleges, and 10 Self Financing Polytechnic Colleges, students have a wide range of options for pursuing their chosen fields of study.",
                "machine"
            ],
            [
                "To check the Kerala Polytechnic 2017 Result, students can follow the steps provided on the official website.",
                "machine"
            ],
            [
                "This trial allotment is a crucial first step towards securing admission to their desired diploma program.",
                "human"
            ],
            [
                "About Directorate of Technical Education Polytechnic Colleges in the state provide diploma education through 45 Government Polytechnic Colleges, 6 Government Aided Polytechnic Colleges and 10 Self Financing Polytechnic Colleges.",
                "human"
            ],
            [
                "20 Diploma Programmes in Engineering/Technology and Commercial Practice/Management are conducted in these Polytechnic Colleges.",
                "human"
            ],
            [
                "Steps to check Kerala Polytechnic 2017 Result:",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3352,
        "sent_and_label": [
            [
                "WARSAW, Poland (AP) — Poland's Senate has backed legislation regulating Holocaust speech that has sparked a diplomatic dispute with Israel and calls from the United States for a reconsideration of a bill seen as threatening freedom of speech.",
                "machine"
            ],
            [
                "The bill proposed by Poland's ruling conservative party calls for up to three years in prison for any intentional attempt to falsely attribute the crimes of Nazi Germany to the Polish state or people.",
                "machine"
            ],
            [
                "It exempts artistic and research work.",
                "human"
            ],
            [
                "The controversial law has drawn criticism from various quarters, with opponents arguing that it could stifle open discussion and historical research on Poland's role during World War II.",
                "machine"
            ],
            [
                "Israel has strongly condemned the legislation, warning that it could lead to the distortion of historical truth and the silencing of survivors' testimonies.",
                "machine"
            ],
            [
                "The United States has also expressed concerns, urging Poland to reconsider the potential impact on freedom of speech and academic inquiry.",
                "machine"
            ],
            [
                "The bill will now go to the president for final approval.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1561,
        "sent_and_label": [
            [
                "Cleveland Cavaliers star LeBron James will be sitting out his second consecutive preseason game due to a sprained left ankle.",
                "machine"
            ],
            [
                "The team announced on Friday that James will miss the upcoming exhibition game against the Indiana Pacers.",
                "machine"
            ],
            [
                "The decision to rest James is a precautionary measure to ensure his full recovery before the regular season begins.",
                "machine"
            ],
            [
                "This marks the second missed game for James, who also sat out the preseason opener against the Atlanta Hawks earlier this week.",
                "machine"
            ],
            [
                "The Cavaliers are taking a cautious approach with their superstar player to avoid any further complications with his ankle injury.",
                "machine"
            ],
            [
                "Despite missing the game, James remains actively involved with the team, supporting his teammates both on and off the court.",
                "machine"
            ],
            [
                "He was seen alongside his fellow Cavaliers at Thursday night's AL Division Series game between the Cleveland Indians and the New York Yankees.",
                "machine"
            ],
            [
                "In addition to James, teammate Iman Shumpert will also be sidelined for Friday's game due to a sprained left foot.",
                "machine"
            ],
            [
                "Shumpert's injury is expected to keep him out of action for at least a week.",
                "machine"
            ],
            [
                "The Cavaliers will face the Chicago Bulls in their next preseason matchup on Tuesday.",
                "machine"
            ],
            [
                "The team is focused on ensuring the health and readiness of their players as they prepare for the regular season opener against the Boston Celtics on October 17.",
                "machine"
            ],
            [
                "He’s going to sit again as a precaution, the team said.",
                "human"
            ],
            [
                "The three-time champion also missed Wednesday’s preseason opener against Atlanta.",
                "machine"
            ],
            [
                "Cleveland next plays on Tuesday against Chicago.",
                "machine"
            ],
            [
                "James and his teammates attended Thursday night’s AL Division Series matchup between the Indians and New York Yankees.",
                "machine"
            ],
            [
                "Iman Shumpert will miss Friday’s game with a sprained left foot that is expected to keep him out for a week or more.",
                "machine"
            ],
            [
                "The Cavaliers open the regular season on Oct. 17 against the Boston Celtics.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 37,
        "sent_and_label": [
            [
                "The Orlando Magic have been on the hunt for a new head coach since parting ways with Frank Vogel at the end of the season.",
                "machine"
            ],
            [
                "But on Wednesday morning, the Magic finally got their man, and as it turns out, all they had to do was look at who had been in their division for the last five years.",
                "human"
            ],
            [
                "Orlando announced its decision to hire former Charlotte Hornets coach Steve Clifford.",
                "machine"
            ],
            [
                "Clifford brings a wealth of experience to the Magic, having led the Hornets to multiple playoff appearances during his tenure.",
                "machine"
            ],
            [
                "Known for his defensive-minded approach and ability to develop young talent, Clifford is seen as a strong fit for a Magic team looking to take the next step towards playoff contention.",
                "machine"
            ],
            [
                "With Clifford at the helm, the Magic will be hoping to build a competitive team that can make noise in the Eastern Conference.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 712,
        "sent_and_label": [
            [
                "The highly anticipated Davis Cup clash between Great Britain and Spain is set to take place today, with fans eager to tune in to watch the action unfold.",
                "machine"
            ],
            [
                "Playing away on the Spaniards’ favoured clay courts would be tricky enough with Andy Murray in the team; since the Scot is recovering from hip surgery, Britain are outranked and, on paper, outgunned, although the presence of Australian Open hero Kyle Edmund should give the home side pause.",
                "human"
            ],
            [
                "Advertisement Today, however, it’s the doubles rubber, with Jamie Murray and Dominic Inglot likely to be representing GB.",
                "human"
            ],
            [
                "Tennis enthusiasts are in for a treat as these talented players take to the court in a bid to secure victory for their respective teams.",
                "machine"
            ],
            [
                "Make sure to catch the thrilling match on TV to witness all the excitement and drama of this Davis Cup showdown.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2869,
        "sent_and_label": [
            [
                "In a thrilling college basketball showdown, Long Beach State secured a hard-fought victory over Pepperdine with a final score of 78-71.",
                "machine"
            ],
            [
                "The standout performance of the game came from Long Beach State's sharpshooter, Alberts, who led the team with an impressive 20 points, showcasing his scoring prowess throughout the game.",
                "machine"
            ],
            [
                "The game started with both teams exchanging baskets, displaying intense competitiveness on the court.",
                "machine"
            ],
            [
                "Long Beach State managed to gain a slight edge in the first half, holding a narrow lead over Pepperdine.",
                "machine"
            ],
            [
                "However, the Waves fought back fiercely, closing the first half on a 9-0 surge to tie the game at 35-all at halftime.",
                "machine"
            ],
            [
                "As the second half unfolded, the game remained tightly contested, with both teams trading blows.",
                "machine"
            ],
            [
                "Cooper's clutch 3-pointer tied the game at 51, setting the stage for a thrilling finish.",
                "machine"
            ],
            [
                "Long Beach State responded with a decisive 13-2 run, extending their lead to 64-53 with eight minutes left on the clock.",
                "machine"
            ],
            [
                "In the closing moments of the game, the Waves made a late push, with Nolan Taylor scoring back-to-back layups to bring Pepperdine within striking distance at 76-70 with 18 seconds remaining.",
                "machine"
            ],
            [
                "Despite their efforts, Long Beach State managed to hold on to their lead and secure the victory as the final buzzer sounded.",
                "machine"
            ],
            [
                "The Waves closed the first half on a 9-0 surge to tie it 35-all at halftime.",
                "machine"
            ],
            [
                "Cooper’s 3-pointer tied it again at 51 before the 49ers answered with a 13-2 for a 64-53 lead with eight minutes remaining.",
                "human"
            ],
            [
                "Nolan Taylor made back-to-back layups and the Waves pulled to 76-70 with 18 seconds left.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 587,
        "sent_and_label": [
            [
                "Recipe Unlimited, one of Canada's leading restaurant companies, has announced its commitment to phase out plastic straws across its 19 brands by the end of 2019.",
                "machine"
            ],
            [
                "This initiative is part of the company's ongoing efforts to reduce its environmental footprint and promote sustainability in the food industry.",
                "machine"
            ],
            [
                "Plastic straws have become a major concern due to their harmful impact on marine life and the environment, prompting many companies to find more eco-friendly alternatives.",
                "machine"
            ],
            [
                "It hopes to offer paper straws in all of its restaurants by the end of March 2019.",
                "human"
            ],
            [
                "The compostable and biodegradable straws will automatically be provided with drink orders at the brand’s quick serve restaurants, including New York Fries and St-Hubert.",
                "machine"
            ],
            [
                "By making this switch to paper straws, Recipe Unlimited aims to significantly reduce the amount of plastic waste generated by its operations.",
                "machine"
            ],
            [
                "This move is in line with the growing global movement to eliminate single-use plastics and promote more sustainable practices in the food and beverage industry.",
                "machine"
            ],
            [
                "Customers can look forward to enjoying their favorite meals and drinks while knowing that they are supporting a company that cares about the environment and is taking steps to protect it for future generations.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 223,
        "sent_and_label": [
            [
                "The Bulls have been dealt a significant blow as star flanker, Ruan Kirsten, was forced off the field during their latest training session.",
                "machine"
            ],
            [
                "The 26-year-old sustained a suspected knee injury, casting doubt over his availability for the upcoming crucial fixtures.",
                "machine"
            ],
            [
                "Kirsten, known for his physicality and work rate, has been a key figure in the Bulls' forward pack this season, making his absence a notable loss for the team.",
                "machine"
            ],
            [
                "Head coach, Jake White, expressed his concern over Kirsten's injury, highlighting the player's importance to the squad.",
                "machine"
            ],
            [
                "White emphasized the need for other players to step up in Kirsten's absence, as the team faces a challenging period ahead.",
                "machine"
            ],
            [
                "The severity of Kirsten’s injury will be made public in the next 24 hours following further tests.",
                "machine"
            ],
            [
                "Marais said that Tim Agaba is likely to fill the void on the flank.",
                "machine"
            ],
            [
                "Photo: Johan Rynners/Gallo Images",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 869,
        "sent_and_label": [
            [
                "In a shocking turn of events, a woman has been arrested by the police for allegedly shooting her husband and then dismembering his body.",
                "machine"
            ],
            [
                "The incident, which took place in an upscale neighborhood, has left the community in disbelief.",
                "machine"
            ],
            [
                "Authorities responded to a distress call from neighbors who reported hearing gunshots coming from the residence.",
                "machine"
            ],
            [
                "Upon arrival, they discovered the gruesome scene inside the home.",
                "machine"
            ],
            [
                "The woman, whose identity has not been disclosed, was taken into custody and is facing serious charges related to the murder of her husband.",
                "machine"
            ],
            [
                "Investigators are working diligently to piece together the sequence of events that led to this heinous crime.",
                "machine"
            ],
            [
                "The motive behind the brutal act remains unclear, leaving many unanswered questions in its wake.",
                "machine"
            ],
            [
                "A Barberton Municipal Court judge on Monday set bond for her at $1 million.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 652,
        "sent_and_label": [
            [
                "Photo: Larry McCormack / The Tennessean / USA Today Luke Bryan chalks up another number-one hit with, “Light It Up,” the lead single from his new album, What Makes You Country.",
                "machine"
            ],
            [
                "Bryan's latest success marks a string of triumphs for the country superstar, solidifying his position as a chart-topping artist in the industry.",
                "human"
            ],
            [
                "With “Light It Up,” Bryan showcases his signature blend of heartfelt lyrics and catchy melodies, resonating with fans around the world.",
                "machine"
            ],
            [
                "The song's success comes as no surprise to Bryan's loyal followers, who have come to expect nothing less than excellence from the talented singer-songwriter.",
                "machine"
            ],
            [
                "In the competitive world of country music, Bryan's ability to consistently deliver hit songs is a testament to his enduring appeal and musical prowess.",
                "machine"
            ],
            [
                "As he celebrates another number-one achievement, Bryan remains humble, acknowledging the role of luck and serendipity in the unpredictable music industry.",
                "machine"
            ],
            [
                "“I’ve heard it said, having a number-one song is a series of a lot of miracles that happen.",
                "human"
            ],
            [
                "Whether you’re the writer, or whether you’re the artist.",
                "human"
            ],
            [
                "I’m good on the miracle category, but I still want some miracles.” Blake Shelton leaps from number-four to the number-two with “I’ll Name the Dogs.” Brett Young also makes a significant jump, from five to three with “Like I Loved You.” Eric Church goes from six to four with “Round Here Buzz.” And Lanco drops from number-three to round out the top five with “Greatest Love Story”",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 806,
        "sent_and_label": [
            [
                "More people are on pace to die this year from drug overdoses in Hancock County compared to last year.",
                "machine"
            ],
            [
                "According to recent data, the county is on track to surpass the overdose numbers recorded in 2016.",
                "machine"
            ],
            [
                "Local authorities are working tirelessly to combat this troubling trend, implementing various programs and initiatives to address substance abuse issues within the community.",
                "machine"
            ],
            [
                "The rise in overdose cases has sparked concern among residents and officials, prompting a collective effort to increase awareness and provide support for those struggling with addiction.",
                "machine"
            ],
            [
                "Efforts are being made to enhance access to treatment and recovery resources, as well as to educate the public on the dangers of drug abuse.",
                "machine"
            ],
            [
                "Community organizations and healthcare providers are collaborating to offer assistance and guidance to individuals affected by substance use disorders.",
                "machine"
            ],
            [
                "By coming together and taking proactive measures, Hancock County aims to reverse the current trajectory and save lives from the devastating impact of drug overdoses.",
                "machine"
            ],
            [
                "Copyright 2017 WTOL.",
                "human"
            ],
            [
                "All rights reserved.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 184,
        "sent_and_label": [
            [
                "A woman is facing battery charges after allegedly kicking a disabled patient multiple times.",
                "machine"
            ],
            [
                "Attorney General Jeff Landry reported Flora Williams, 53, of Baton Rouge, is accused of committing battery against her Medicaid patient.",
                "machine"
            ],
            [
                "The incident reportedly took place at a care facility where Williams worked as a caregiver.",
                "machine"
            ],
            [
                "According to officials, Williams was caught on camera kicking the patient, who has a disability, in the leg and abdomen.",
                "machine"
            ],
            [
                "The victim, who is unable to speak, was visibly in pain during the incident.",
                "machine"
            ],
            [
                "Williams has since been arrested and charged with battery of a vulnerable person.",
                "machine"
            ],
            [
                "The Attorney General's office is working closely with the facility to ensure the safety and well-being of all patients under their care.",
                "machine"
            ],
            [
                "Copyright 2018 WAFB.",
                "human"
            ],
            [
                "All rights reserved.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3515,
        "sent_and_label": [
            [
                "Carrie Parsons, a beloved member of the community, tragically lost her life in a shocking incident.",
                "machine"
            ],
            [
                "The 32-year-old was known for her kind heart and infectious smile, touching the lives of many around her.",
                "machine"
            ],
            [
                "Friends and family are left devastated by the untimely loss of such a bright spirit.",
                "machine"
            ],
            [
                "Parsons, a dedicated volunteer at local shelters and an advocate for social causes, had a passion for making a difference in the world.",
                "machine"
            ],
            [
                "Her sudden departure has left a void in the hearts of those who knew her, with many expressing their disbelief and sorrow at the news.",
                "machine"
            ],
            [
                "Cooper, a close friend, learned from Parsons' mother that her friend had been shot.",
                "machine"
            ],
            [
                "\"I woke up and I thought 'is this real?'\"",
                "machine"
            ],
            [
                "she told KOMO.",
                "human"
            ],
            [
                "\"'Did this actually happen or is this just a bad nightmare?'",
                "machine"
            ],
            [
                "No — it's real — a senseless tragedy I can't make sense of.\"",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 580,
        "sent_and_label": [
            [
                "WARSAW, Poland (AP) — Polish President Andrzej Duda has signed into law a bill that largely limits trade on Sundays, saying it will benefit family life.",
                "machine"
            ],
            [
                "The new law restricts Sunday shopping to the first and last Sunday of each month, with some exceptions around holiday periods.",
                "machine"
            ],
            [
                "Supporters of the legislation argue that by giving workers more time off, families will have the opportunity to spend quality time together and strengthen their bonds.",
                "machine"
            ],
            [
                "The move has been met with mixed reactions, with some praising the focus on family well-being and the chance for workers to have a day of rest, while others express concerns about the impact on businesses and consumer choice.",
                "machine"
            ],
            [
                "The law is part of a broader effort to promote a healthier work-life balance and prioritize family values in Polish society.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 33,
        "sent_and_label": [
            [
                "Scotland has announced that Chris Harris will make his first start for the national team in their Six Nations opener.",
                "machine"
            ],
            [
                "The Gloucester center has been rewarded for his impressive performances in recent matches, earning the trust of the coaching staff.",
                "machine"
            ],
            [
                "Harris will line up alongside experienced players like Stuart Hogg and Finn Russell, bringing his defensive prowess and attacking flair to the team.",
                "machine"
            ],
            [
                "Head coach Gregor Townsend expressed his confidence in Harris, highlighting his work ethic and dedication to the team's success.",
                "machine"
            ],
            [
                "With a blend of youth and experience in the Scotland squad, Harris's inclusion adds another dimension to their backline ahead of the crucial clash.",
                "machine"
            ],
            [
                "The Scotland team for the upcoming match features a strong lineup, with Harris set to make a significant impact in the midfield.",
                "machine"
            ],
            [
                "Fans are eager to see how the new combination performs as Scotland aims for a positive start to their Six Nations campaign.",
                "machine"
            ],
            [
                "___ Scotland team: Stuart Hogg, Tommy Seymour, Chris Harris, Huw Jones, Byron McGuigan, Finn Russell, Ali Price; Cornell du Preez, Hamish Watson, John Barclay, Jonny Gray, Ben Toolis, Jon Welsh, Stuart McInally, Gordon Reid.",
                "human"
            ],
            [
                "Reserves: Scott Lawson, Jamie Bhatti, Murray McCallum, Grant Gilchrist, Ryan Wilson, Greig Laidlaw, Pete Horne, Sean Maitland.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 387,
        "sent_and_label": [
            [
                "Attention Treefort attendees: keep an eye out for this giant peacock at the festival!",
                "machine"
            ],
            [
                "The colorful 12-foot tall peacock sculpture, created by local artist Sarah Miller, is a must-see attraction at this year's event.",
                "machine"
            ],
            [
                "Standing tall near the main stage, the peacock is drawing crowds and becoming a popular spot for photos and selfies.",
                "machine"
            ],
            [
                "In addition to the giant peacock, festival-goers can enjoy a variety of activities and entertainment throughout the day.",
                "machine"
            ],
            [
                "A 1 p.m. matinee will show 14 films; a 7 p.m. showing will feature 14 different films.",
                "human"
            ],
            [
                "Tickets are $15 for adults and $12 for kids, and $25 for both sessions.",
                "machine"
            ],
            [
                "Don't miss out on this diverse selection of films that are sure to entertain and inspire.",
                "machine"
            ],
            [
                "Make sure to grab your tickets and experience the magic of Treefort Festival with the giant peacock as a stunning backdrop.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1653,
        "sent_and_label": [
            [
                "An Israeli individual was reportedly attacked after mistakenly entering a Palestinian Authority village in the West Bank.",
                "machine"
            ],
            [
                "The incident occurred when the Israeli, whose identity has not been disclosed, entered the village by mistake and was met with hostility from local residents.",
                "machine"
            ],
            [
                "According to initial reports, the individual was physically assaulted before managing to escape the area and seek help.",
                "machine"
            ],
            [
                "Israeli security forces were subsequently alerted and arrived at the scene to investigate the matter further.",
                "machine"
            ],
            [
                "Tensions remain high in the region, with such incidents highlighting the ongoing complexities and challenges faced by individuals navigating the sensitive geopolitical landscape of the Israeli-Palestinian conflict.",
                "machine"
            ],
            [
                "Efforts to promote understanding and peaceful coexistence between the two communities continue to be crucial in preventing such confrontations.",
                "machine"
            ],
            [
                "The time posted automatically on all Arutz Sheva articles, however, is Israeli time.)",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 687,
        "sent_and_label": [
            [
                "A new prison unit designed specifically for young inmates is gaining national attention as a potential model for rehabilitation.",
                "machine"
            ],
            [
                "It houses 18- to 25-year-old inmates along with older mentors, some of whom are serving life sentences.",
                "machine"
            ],
            [
                "The unit is based on a prison in Germany and focuses on education, family and skill development.",
                "machine"
            ],
            [
                "This innovative approach aims to provide young offenders with guidance and support to help them turn their lives around.",
                "machine"
            ],
            [
                "By pairing them with older inmates who act as mentors, the unit creates a supportive environment where individuals can learn from each other and build positive relationships.",
                "machine"
            ],
            [
                "The focus on education and skill development provides inmates with the tools they need to reintegrate into society successfully.",
                "machine"
            ],
            [
                "This model is being closely watched by experts and policymakers as a potential solution to the challenges of youth incarceration.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1680,
        "sent_and_label": [
            [
                "Nokia has announced it will re-launch the world’s most loved mobile phone - the Nokia 3310!",
                "human"
            ],
            [
                "The Nokia 3310 was first launched in 2000 and some people are still using them.",
                "machine"
            ],
            [
                "To date, 126 millions Nokia 3310 phones have been sold.",
                "human"
            ],
            [
                "The 3310 won cult status because of its near indestructible durability.",
                "human"
            ],
            [
                "It also featured much loved games such as ‘Snake II’ and ‘Space Impact’.",
                "human"
            ],
            [
                "The new incarnation of the phone will be sold for just €59 and will be launched at the Mobile World Congress later this month.",
                "human"
            ],
            [
                "Fans of the classic device are thrilled about the re-launch, with many nostalgic for the simpler times when mobile phones were primarily used for calling and texting.",
                "machine"
            ],
            [
                "The new version is expected to retain the iconic design elements while incorporating modern technology updates to meet current market demands.",
                "machine"
            ],
            [
                "The affordable price point makes it an attractive option for those seeking a reliable and straightforward mobile phone experience.",
                "machine"
            ],
            [
                "Stay tuned for more updates on the Nokia 3310 re-launch at the Mobile World Congress!",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1541,
        "sent_and_label": [
            [
                "An independent probe has been launched into the death of a man who was arrested in Surrey, B.C.",
                "machine"
            ],
            [
                "The incident occurred when Royal Canadian Mounted Police (RCMP) officers attempted to speak to the man, leading to his arrest.",
                "machine"
            ],
            [
                "During the arrest, the man reportedly experienced medical distress, prompting officers to call for paramedic assistance.",
                "machine"
            ],
            [
                "Despite the efforts of paramedics, the man tragically passed away shortly after being taken into custody.",
                "machine"
            ],
            [
                "The RCMP has stated that the Independent Investigation Office, which handles all cases involving police-related deaths or serious injuries, has taken charge of the investigation.",
                "machine"
            ],
            [
                "They are actively seeking witnesses to provide any information that may shed light on the circumstances leading to the man's death.",
                "machine"
            ],
            [
                "Additionally, the coroner's service has been informed and will be involved in determining the cause of death.",
                "machine"
            ],
            [
                "Mounties say officers tried to speak to the man and, when he was taken into custody, he went into medical distress.",
                "machine"
            ],
            [
                "Despite help from paramedics, police say the man died soon after.",
                "machine"
            ],
            [
                "The Independent Investigation Office, the organization that probes all police-involved cases of death or serious injury, has taken over the case and is looking to speak with witnesses.",
                "machine"
            ],
            [
                "The coroner’s service has also been notified.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 952,
        "sent_and_label": [
            [
                "CONCORD, N.H. (AP) — New Hampshire's highest court will begin hearing the case of three women who are challenging a city ordinance that barred them from going topless at a beach.",
                "machine"
            ],
            [
                "The women, represented by the Free the Nipple movement, argue that the ordinance violates their constitutional rights to freedom of expression and is discriminatory.",
                "machine"
            ],
            [
                "The controversy began when the women were fined for going topless at a local beach, prompting them to file a lawsuit against the city.",
                "machine"
            ],
            [
                "They argue that there is no explicit state law prohibiting female toplessness and that the ordinance unfairly targets women.",
                "machine"
            ],
            [
                "The women appealed to the state Supreme Court after a district court judge rejected their request to dismiss the case.",
                "machine"
            ],
            [
                "Oral arguments are scheduled for Thursday.",
                "human"
            ],
            [
                "The women say there's no state law forbidding female toplessness and call the case gender-based discrimination because men don't have to cover their nipples.",
                "machine"
            ],
            [
                "Town ordinance supporters say it's for the protection of children and families.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3501,
        "sent_and_label": [
            [
                "DAYTONA BEACH, Fla. — Police in Florida say two visiting New York first responders helped save a 3-year-old girl who was drowning in a hotel swimming pool.",
                "machine"
            ],
            [
                "WFTV in Orlando reports that New York State Trooper Matthew Colwell and Jessica Campeta, a firefighter from Hudson, New York, pulled the child from the deep end of the pool at the La Quinta Inn in Daytona Beach on Tuesday evening.",
                "machine"
            ],
            [
                "The incident unfolded when Colwell and Campeta noticed the young girl struggling in the water and immediately sprang into action.",
                "machine"
            ],
            [
                "With their quick thinking and training, they were able to swiftly rescue the child from the dangerous situation.",
                "machine"
            ],
            [
                "The girl was reportedly unconscious when she was pulled from the pool but was revived by the responders who administered CPR until paramedics arrived.",
                "machine"
            ],
            [
                "Authorities praised the heroic actions of Colwell and Campeta, highlighting the importance of their swift response in saving the young girl's life.",
                "machine"
            ],
            [
                "The child was later transported to the hospital for further evaluation and is expected to make a full recovery.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 985,
        "sent_and_label": [
            [
                "Under Armour's CEO Kevin Plank has decided to step down from President Donald Trump's Manufacturing Council.",
                "machine"
            ],
            [
                "Plank is the founder, CEO, and chairman of Under Armour.",
                "machine"
            ],
            [
                "He announced his decision to step down from the council in a statement, saying that his company “engages in innovation and sports, not politics.”",
                "machine"
            ],
            [
                "Plank's departure follows other high-profile executives who have also left the council in recent days.",
                "machine"
            ],
            [
                "This move comes amidst growing criticism of President Trump's response to the recent violence in Charlottesville, Virginia.",
                "machine"
            ],
            [
                "Plank's decision reflects a trend of business leaders distancing themselves from the current administration.",
                "human"
            ],
            [
                "As Under Armour continues to navigate its position in the current political climate, Plank's departure signals a shift in the relationship between corporate leaders and the White House.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 350,
        "sent_and_label": [
            [
                "Jim Impoco, who had shepherded Newsweek through most of the turmoil that rocked parent company IBT Media last summer, was himself given the old heave-ho as editor-in-chief of the weekly on Tuesday after 3 ¹/₂ years at the title.",
                "human"
            ],
            [
                "Matt McAllester, who had been editing the international edition out of London, will run both editions.",
                "machine"
            ],
            [
                "The sudden departure of Impoco came as a surprise to many within the organization.",
                "machine"
            ],
            [
                "Under his leadership, Newsweek had weathered significant challenges, including financial difficulties and a shrinking staff.",
                "machine"
            ],
            [
                "Impoco was known for his strong editorial direction and commitment to investigative journalism, which had garnered both praise and criticism during his tenure.",
                "machine"
            ],
            [
                "Matt McAllester, the newly appointed editor-in-chief, brings a wealth of experience to the role.",
                "machine"
            ],
            [
                "Having worked on the international edition, McAllester is well-versed in the global landscape of news and has a proven track record of delivering impactful stories to readers worldwide.",
                "human"
            ],
            [
                "His leadership is expected to bring a fresh perspective to Newsweek and drive the publication forward in an ever-changing media landscape.",
                "human"
            ],
            [
                "The switch at the top, first reported by Politico, was engineered by the new IBT CEO Dev Pragad.",
                "human"
            ],
            [
                "He had arrived from Britain as CEO last fall and had previously worked with McAllester, who shared a Pulitzer Prize earlier in his career at Newsday.",
                "machine"
            ],
            [
                "Pragad did not return a call seeking comment — but in his Tuesday memo said, “Matt and I share the same vision for Newsweek, one that expands our reach and influence and grows our audience across the globe, and will enable us to build upon an already excellent editorial team in both the US and the UK.” Of course insiders worry that with Impoco gone, more cuts are on the way.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1148,
        "sent_and_label": [
            [
                "HARRISONVILLE, Mo.",
                "machine"
            ],
            [
                "(AP) — A man connected to two Kansas City-area women who disappeared about 10 years apart has been charged with murder in their deaths.",
                "machine"
            ],
            [
                "Kylr Yust, 32, faces two counts of first-degree murder and two counts of abandonment of a corpse in the deaths of Kara Kopetsky and Jessica Runions.",
                "machine"
            ],
            [
                "Kopetsky, 17, went missing in May 2007, while Runions, 21, disappeared in September 2016.",
                "machine"
            ],
            [
                "Yust was previously questioned in the cases but had not been charged until now.",
                "machine"
            ],
            [
                "The families of both women have long suspected Yust's involvement in their disappearances and have been seeking justice for years.",
                "machine"
            ],
            [
                "Kopetsky had filed a protection order against Yust in April 2007, a month before she went missing after walking out of Belton High School.",
                "machine"
            ],
            [
                "The remains of Kopetsky and Runions were found in April in a rural area near Belton.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2562,
        "sent_and_label": [
            [
                "In a surprising turn of events, Superintendent John Largent has announced his decision to run against incumbent State Representative Sarah Lang in the upcoming primary election.",
                "machine"
            ],
            [
                "Largent, known for his dedication to education and community development, believes that it is time for a change in leadership at the state level.",
                "machine"
            ],
            [
                "Largent's decision to enter the political arena has sparked excitement and curiosity among local residents who are eager to see how his experience as a superintendent will translate into a political campaign.",
                "machine"
            ],
            [
                "With a strong track record of advocating for students and families, Largent is positioning himself as a candidate who will prioritize the needs of the community above all else.",
                "machine"
            ],
            [
                "Lang, who is seeking a second term, is expected to face a tough challenge from Largent in the Republican primary.",
                "machine"
            ],
            [
                "The election is set for March 6, and both candidates are gearing up for what promises to be a competitive race.",
                "machine"
            ],
            [
                "Largent has affirmed that he will continue serving as superintendent during the campaign and has pledged to retire if elected.",
                "machine"
            ],
            [
                "Lang is seeking a second term.",
                "machine"
            ],
            [
                "“I am very concerned that too many politicians today are taking marching orders from powerful special interests and no longer represent the people who elected them,” Largent said.",
                "machine"
            ],
            [
                "“When politicians care more about pleasing a handful of wealthy elites than standing up for their districts, communities like ours lose our representation.” Largent, 52, will run against Lang in the March 6 Republican primary.",
                "machine"
            ],
            [
                "Largent said he will remain superintendent during the campaign and will retire if elected.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2810,
        "sent_and_label": [
            [
                "SEOUL, South Korea (AP) — North Korea says it released an American university student over what it calls humanitarian reasons in its first official comment since he was returned to his home state of Ohio in a coma.",
                "machine"
            ],
            [
                "The state-run Korean Central News Agency on Thursday said Otto Warmbier had been sentenced to hard labor but didn't comment on his medical condition.",
                "machine"
            ],
            [
                "Warmbier, a student at the University of Virginia, was detained in January 2016 for alleged anti-state activities while visiting North Korea as a tourist.",
                "machine"
            ],
            [
                "His release came after intense diplomatic efforts by the U.S. government.",
                "machine"
            ],
            [
                "Warmbier's family announced his death shortly after his return, with doctors in the U.S. stating he had suffered severe brain damage.",
                "machine"
            ],
            [
                "The circumstances surrounding his detention and subsequent condition have raised international concerns and condemnation.",
                "machine"
            ],
            [
                "North Korea's decision to release him on humanitarian grounds is seen as a rare move by the isolated nation.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2548,
        "sent_and_label": [
            [
                "NASA is set to make history by providing the first-ever live 360-degree view of a rocket launch.",
                "machine"
            ],
            [
                "Viewers around the world will have the opportunity to experience the excitement and thrill of a rocket launch like never before.",
                "machine"
            ],
            [
                "This groundbreaking initiative aims to offer a unique perspective on the event, allowing viewers to feel as though they are right there at the launch site.",
                "machine"
            ],
            [
                "The live 360-degree view will be made possible by multiple cameras strategically placed around the launch pad, capturing every angle of the rocket as it takes off into space.",
                "machine"
            ],
            [
                "A computer in a blast-proof box will stitch together the images for a full, in-the-round view.",
                "machine"
            ],
            [
                "There will be about a minute lag time.",
                "human"
            ],
            [
                "It will be shown on NASA's YouTube channel .",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 369,
        "sent_and_label": [
            [
                "You must enter the characters with black color that stand out from the other characters Message: * A friend wanted you to see this item from WRAL.com: http://wr.al/18pPc — A group of protesters in Durham toppled a Confederate monument Monday evening.",
                "machine"
            ],
            [
                "The statue is called the Confederate Soldiers Monument and was dedicated in 1924.",
                "machine"
            ],
            [
                "The protest began at about 6 p.m. near the old courthouse and a portion of East Main Street was closed as a result.",
                "machine"
            ],
            [
                "Several men used a ladder to reach the top of statue, which had been sprayed with cooking spray by authorities to make it more difficult to climb, and it was pulled down with a rope.",
                "machine"
            ],
            [
                "Protesters began kicking the statue and chanting after it fell.",
                "machine"
            ],
            [
                "They then began marching to the police department, blocking a number of downtown streets in the process.",
                "machine"
            ],
            [
                "The protest dispersed just before 8 p.m.",
                "machine"
            ],
            [
                "The toppling of the Confederate monument comes amidst ongoing national debates surrounding the removal of Confederate symbols and statues.",
                "machine"
            ],
            [
                "Supporters of the removal argue that these monuments represent a painful history of racism and oppression, while opponents view them as important historical markers.",
                "machine"
            ],
            [
                "The incident has sparked mixed reactions within the community, with some residents applauding the protesters for taking action, while others condemn the destruction of public property.",
                "machine"
            ],
            [
                "Authorities are investigating the incident and are urging for calm and peaceful demonstrations in the future.",
                "machine"
            ],
            [
                "The event serves as a reminder of the deep-rooted tensions surrounding symbols of the Confederate era and the ongoing struggle for racial equality and justice in America.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 272,
        "sent_and_label": [
            [
                "On #CSRshareDay, the online community came together to share inspiring ideas and positive actions related to corporate social responsibility (CSR).",
                "machine"
            ],
            [
                "One standout initiative that gained traction was the concept of \"recycling\" tweets by resharing valuable content and insights to amplify their impact.",
                "machine"
            ],
            [
                "This practice not only helps to promote sustainability but also spreads awareness about important CSR topics.",
                "human"
            ],
            [
                "Participants utilized the hashtag to highlight successful CSR projects, sustainability practices, and ways to make a positive difference in the world.",
                "machine"
            ],
            [
                "By recycling tweets, they were able to reach a wider audience and spark meaningful conversations about social and environmental responsibility.",
                "machine"
            ],
            [
                "Here are some of our favorites.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 680,
        "sent_and_label": [
            [
                "OMAHA, Neb.",
                "human"
            ],
            [
                "(KMTV) - Omaha Police have located the guardians of a young boy found alone earlier today.",
                "machine"
            ],
            [
                "However, the police are now seeking the public's assistance in locating the guardians of another young boy who was discovered wandering alone in the downtown area this afternoon.",
                "machine"
            ],
            [
                "The child, believed to be around 5 or 6 years old, was found by a concerned citizen who promptly alerted authorities.",
                "machine"
            ],
            [
                "The Omaha Police Department is urging anyone with information about the child's parents or guardians to come forward.",
                "machine"
            ],
            [
                "The safety and well-being of the child are of utmost importance, and reuniting him with his family is a top priority for law enforcement.",
                "machine"
            ],
            [
                "Investigators said they thought him to be 5 or 6 years old.",
                "machine"
            ],
            [
                "According to an OPD press release, It is not known at this time whether any charges will be pursued.",
                "machine"
            ],
            [
                "Stay with 3 News Now for more details as this story develops.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1641,
        "sent_and_label": [
            [
                "BARCELONA, Spain (AP) — David Goffin saved a match point to defeat Marcel Granollers of Spain 4-6, 7-6 (2), 6-2 Tuesday in the second round of the Barcelona Open.",
                "machine"
            ],
            [
                "Goffin was down 5-1 in the second set before recovering to reach the third round for the second consecutive year in Barcelona.",
                "machine"
            ],
            [
                "The match was a thrilling display of resilience from Goffin, who found himself on the brink of elimination before mounting a remarkable comeback.",
                "machine"
            ],
            [
                "Despite dropping the first set, the Belgian remained composed and fought back fiercely in the second set tiebreak, showcasing his mental fortitude under pressure.",
                "machine"
            ],
            [
                "Granollers, supported by the home crowd, put up a valiant effort and even held a match point in the second set.",
                "machine"
            ],
            [
                "However, Goffin refused to back down and raised his level of play when it mattered most, eventually sealing the victory after a grueling battle that lasted over two hours.",
                "machine"
            ],
            [
                "With this hard-fought win, Goffin advances to the next round where he will face a formidable opponent as he continues his quest for success in the Barcelona Open.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2049,
        "sent_and_label": [
            [
                "Kansas City police are urgently seeking the public's assistance in locating Myisha McFarland and her daughter Cierra, who have been reported as endangered.",
                "machine"
            ],
            [
                "The pair was last seen in a southern area of Kansas City driving a dark blue Mazda 6 with Missouri License AK0-G7N.",
                "machine"
            ],
            [
                "Authorities have identified them as being in a vulnerable situation and are concerned for their well-being.",
                "machine"
            ],
            [
                "Myisha McFarland and Cierra were spotted on Monday afternoon near Blue Ridge Boulevard and Longview Road.",
                "machine"
            ],
            [
                "Police are unsure of their current whereabouts and are appealing to the community for any information that could help locate them.",
                "machine"
            ],
            [
                "Myisha is said to be experiencing a difficult period, further heightening the urgency of finding her and her daughter.",
                "machine"
            ],
            [
                "If you have any information regarding the whereabouts of Myisha McFarland and Cierra, please contact the Crimes Against Children unit at (816) 234-5150 or call 911 immediately.",
                "machine"
            ],
            [
                "Myisha McFarland and her daughter Cierra were last seen in a southern area of Kansas City in a dark blue Mazda 6, with Missouri License AK0-G7N.",
                "machine"
            ],
            [
                "Police say both are considered endangered and were seen on Monday afternoon in the area of Blue Ridge Boulevard and Longview Road.",
                "machine"
            ],
            [
                "Investigators don’t know where they may be headed, and are seeking to help the mom and girl once they are found, saying Myisha is going through a rough time.",
                "machine"
            ],
            [
                "If you have seen them or know where they are, please call the Crimes Against Children unit at (816) 234-5150 or 911.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1216,
        "sent_and_label": [
            [
                "LONDON (AP) — Prince Charles says it is a \"great joy\" to be a grandfather once again, issuing a statement to express his pleasure with the arrival of a boy to the Duke and Duchess of Cambridge.",
                "machine"
            ],
            [
                "The royal family welcomed the newest member, born at a London hospital, with great excitement and anticipation.",
                "machine"
            ],
            [
                "The baby, whose name has not been revealed yet, is the couple's third child and fifth in line to the throne.",
                "machine"
            ],
            [
                "Prince Charles, who is already a doting grandfather to Prince George and Princess Charlotte, expressed his happiness at the news and conveyed his best wishes to the new parents.",
                "machine"
            ],
            [
                "The Duke and Duchess of Cambridge are said to be overjoyed with the new addition to their family, and royal well-wishers from around the world have been sending their congratulations.",
                "machine"
            ],
            [
                "The birth of the royal baby has sparked celebrations across the United Kingdom, with the public eagerly awaiting a glimpse of the newest member of the royal family.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3227,
        "sent_and_label": [
            [
                "RICHMOND, Va. — A federal appeals court has scheduled arguments for Dec. 5 in the case of a former Russian military officer sentenced to life in prison for leading a 2009 Taliban attack on U.S. forces in Afghanistan.",
                "machine"
            ],
            [
                "Lawyers for Irek Hamidullin have argued that he shouldn’t have faced trial because he is a lawful combatant.",
                "machine"
            ],
            [
                "Hamidullin was convicted in 2015 on charges including providing material support to terrorism and conspiring to use a weapon of mass destruction.",
                "machine"
            ],
            [
                "His legal team contends that he was a legitimate prisoner of war at the time of the attack.",
                "machine"
            ],
            [
                "The upcoming arguments will focus on whether Hamidullin should have been classified as a lawful combatant under the international laws of warfare.",
                "machine"
            ],
            [
                "The case has drawn attention for its implications on the treatment of captured combatants in conflicts involving non-state actors.",
                "machine"
            ],
            [
                "The outcome of the upcoming court session could have far-reaching consequences for future cases involving similar circumstances.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2241,
        "sent_and_label": [
            [
                "by Jacque English The Five Rivers Bee Club, FRBC, meets the second Tuesday of every month at 6:30 p.m. at Grandma’s Country Cookin’ in Hardy.",
                "human"
            ],
            [
                "John Goodson, Sharp County Board of Health Food Inspector, will be the guest speaker at their Tuesday, December 12 meeting.",
                "human"
            ],
            [
                "Goodson will discuss selling honey as a hobbyist beekeeper.",
                "human"
            ],
            [
                "They are a small non-profit club for hobbyists, backyard honeybee beekeepers, and wish to extend an invitation to come to our meetings to learn more about Honeybees and how we can help to increase their dwindled numbers.",
                "machine"
            ],
            [
                "The FRBC is dedicated to educating its members about the importance of bees in our ecosystem and the art of beekeeping.",
                "machine"
            ],
            [
                "With bee populations facing challenges like habitat loss, pesticide use, and disease, the club aims to raise awareness and promote sustainable beekeeping practices.",
                "machine"
            ],
            [
                "The upcoming meeting promises to be informative and engaging for both seasoned beekeepers and those new to the hobby.",
                "machine"
            ],
            [
                "Attendees will have the opportunity to network with fellow bee enthusiasts, learn from experienced speakers like Goodson, and exchange tips and tricks for successful beekeeping.",
                "machine"
            ],
            [
                "Whether you are a seasoned beekeeper or just curious about bees, the Five Rivers Bee Club welcomes all who share a passion for these vital pollinators.",
                "machine"
            ],
            [
                "Join us on December 12 to learn more about beekeeping and how you can contribute to the preservation of honeybee populations.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2245,
        "sent_and_label": [
            [
                "The Fort Lauderdale shooting suspect claimed two months ago that the government had been forcing him to watch ISIS videos — and even went to an FBI office to tell authorities — before he was eventually thrown in a mental hospital, a report says.",
                "machine"
            ],
            [
                "Following this bizarre encounter, the suspect was treated at a mental hospital.",
                "machine"
            ],
            [
                "This new information sheds light on the shooter's mental state and potential motivations leading up to the tragic incident at the airport.",
                "machine"
            ],
            [
                "The report suggests a possible link between his mental health issues and the violent actions he later carried out.",
                "machine"
            ],
            [
                "The investigation continues to uncover more details surrounding the suspect's troubled past.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 988,
        "sent_and_label": [
            [
                "International freeskier Rachel Findler is hosting an event to premier her first feature-length film.",
                "machine"
            ],
            [
                "Grab a beer and some popcorn and settle in for a fantastic evening that will include a big screen showing of Faction Ski’s first feature length film, This Is Home.",
                "human"
            ],
            [
                "The movie night for skiing fanatics is set to take place at the local ski lodge this Saturday.",
                "machine"
            ],
            [
                "With stunning cinematography and adrenaline-pumping action, This Is Home promises to captivate audiences with its portrayal of the exhilarating world of freestyle skiing.",
                "machine"
            ],
            [
                "Attendees can expect to be immersed in the breathtaking landscapes and jaw-dropping stunts performed by some of the world's best freeskiers.",
                "machine"
            ],
            [
                "Rachel Findler will also be present at the event to share her insights and experiences during the filming process.",
                "machine"
            ],
            [
                "Whether you are a seasoned skier or simply a fan of adrenaline-fueled sports, this movie night is not to be missed.",
                "machine"
            ],
            [
                "Grab your friends and join us for an unforgettable evening celebrating the thrill of skiing on the big screen.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1947,
        "sent_and_label": [
            [
                "Hull City's struggles continued as they suffered a defeat at the hands of West Bromwich Albion, extending their winless streak to nine games in the Premier League.",
                "machine"
            ],
            [
                "The Tigers were unable to find their rhythm against a resilient West Brom side, ultimately succumbing to a 2-0 loss.",
                "machine"
            ],
            [
                "The defeat leaves Hull languishing near the bottom of the table, with manager Marco Silva facing increasing pressure to turn their fortunes around.",
                "machine"
            ],
            [
                "Despite showing glimpses of promise earlier in the season, Hull's form has taken a sharp downturn in recent weeks, with defensive frailties and a lack of cutting edge in attack proving to be their undoing.",
                "human"
            ],
            [
                "The team will need to regroup quickly and find a way to reverse their slide down the table if they are to avoid being dragged into a relegation battle.",
                "machine"
            ],
            [
                "0:52 Shoppers seek sales at area malls 4:15 Roy Cooper sworn in as NC governor minutes after midnight 1:45 Should 16- and 17-year-olds be in solitary confinement?",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1457,
        "sent_and_label": [
            [
                "Two individuals were injured following a shooting incident at the Virginia Beach Oceanfront.",
                "machine"
            ],
            [
                "The incident, which occurred on Saturday evening, left two people hurt.",
                "machine"
            ],
            [
                "The Virginia Beach Police Department responded promptly to the scene to address the situation.",
                "machine"
            ],
            [
                "According to reports, the shooting took place in a crowded area near the oceanfront.",
                "machine"
            ],
            [
                "Police have confirmed that three individuals have been taken into custody in connection with the incident.",
                "machine"
            ],
            [
                "The injured individuals were immediately attended to by emergency medical services and transported to a nearby hospital for treatment.",
                "machine"
            ],
            [
                "The Virginia Beach Oceanfront area was quickly secured by law enforcement to ensure the safety of residents and visitors.",
                "machine"
            ],
            [
                "Investigations are ongoing to determine the circumstances that led to the shooting and to gather more information about the individuals involved.",
                "machine"
            ],
            [
                "Pierce said officers took three people into custody.",
                "machine"
            ],
            [
                "13News Now saw two people in handcuffs blocks away at 11th Street near Pacific Avenue.",
                "machine"
            ],
            [
                "© 2018 WVEC",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 214,
        "sent_and_label": [
            [
                "Europe’s two largest supermarkets, French giant Carrefour and Tesco, will form a worldwide alliance despite warnings from the remain campaign that Brexit would isolate British retail and hit consumers’ wallets.",
                "human"
            ],
            [
                "Tesco announced the strategic partnership with Carrefour, aiming to leverage their combined buying power to negotiate better deals with suppliers and offer lower prices to customers.",
                "machine"
            ],
            [
                "This cross-channel alliance is seen as a bold move by Tesco to secure its position in the market post-Brexit and navigate potential disruptions in the supply chain.",
                "machine"
            ],
            [
                "The partnership between Tesco and Carrefour is expected to create a stronger competitive edge in the retail industry, enabling both companies to expand their product offerings and enhance their market presence.",
                "machine"
            ],
            [
                "Despite the uncertainties surrounding Brexit, Tesco’s decision to collaborate with Carrefour demonstrates a commitment to delivering value and choice to consumers across Europe and beyond.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 991,
        "sent_and_label": [
            [
                "Indiana Secretary of State, Connie Lawson, is leading a noble initiative to support women in need through the ‘Dress for Success’s Send One Suit’ drive.",
                "human"
            ],
            [
                "The campaign aims to collect professional attire for women who are striving to enter or re-enter the workforce.",
                "machine"
            ],
            [
                "By hosting this drive, Secretary Lawson hopes to empower women by providing them with the necessary tools to succeed in their career endeavors.",
                "machine"
            ],
            [
                "The ‘Send One Suit’ drive encourages individuals to donate gently used professional clothing, particularly suits, to assist women in need.",
                "human"
            ],
            [
                "These donations will help women make a positive impression during job interviews and ultimately secure employment opportunities.",
                "machine"
            ],
            [
                "Secretary Lawson emphasized the importance of dressing professionally in the workplace and how it can significantly impact a woman's confidence and success.",
                "machine"
            ],
            [
                "“These suits help empower women to take charge of their lives by giving them the confidence they need in an interview to get the job and the wardrobe to make a career change.",
                "machine"
            ],
            [
                "The suits are meant to empower women in the community to be self-sufficient and successful in work and life.",
                "machine"
            ],
            [
                "“Ultimately, these suits do more than help women get jobs; they help them move towards economic independence.",
                "human"
            ],
            [
                "I encourage everyone to look in their closet this week to see if they have a least one suit they can donate.” Contributions can be made at the Secretary of State’s office anytime this week between 8 a.m. and 4:30 p.m.",
                "human"
            ],
            [
                "The office is located at 200 W. Washington St. in room 201.",
                "machine"
            ],
            [
                "Share this: Facebook Twitter Google Email Print More Pinterest Like this: Like Loading...",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 775,
        "sent_and_label": [
            [
                "Dave Matthews Band has spoken out against the white nationalist violence that erupted in its hometown of Charlottesville, Virginia, calling it \"cowardly and shameful.\"",
                "machine"
            ],
            [
                "“This is not the Charlottesville we know and love; we will work hard, hand-in-hand with our community to help us all heal from this sickening display of hate.",
                "machine"
            ],
            [
                "Hate speech disguised as free speech is cowardly and shameful.",
                "machine"
            ],
            [
                "Such speech gives permission to the hateful acts we witnessed today; there is nothing pure or acceptable, or philosophical about Nazism and racism masked as heritage or cultural purity.",
                "human"
            ],
            [
                "As a prominent musical group with roots in Charlottesville, Dave Matthews Band's strong stance against the violence and hatred seen in their community sends a powerful message of unity and resilience in the face of bigotry.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 947,
        "sent_and_label": [
            [
                "Video A four-year-old with cancer got a special superhero surprise when some of his favourite characters turned up at his home.",
                "machine"
            ],
            [
                "Toby Nye, from Leeds, was delighted to see Spider-Man, Batman, and other superheroes arriving at his doorstep to bring joy and excitement to his day.",
                "machine"
            ],
            [
                "The young boy, who has been bravely battling cancer, was thrilled to meet his heroes in person and even got to pose for pictures with them.",
                "machine"
            ],
            [
                "The surprise visit brought a big smile to Toby's face, and his family was touched by the kindness shown to him during this challenging time.",
                "machine"
            ],
            [
                "Mum, Stacey, said he had been overwhelmed by the surprise.",
                "machine"
            ],
            [
                "\"It was amazing, just out of this world.",
                "machine"
            ],
            [
                "We just never expected any of that, it was unbelievable,\" she said.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1487,
        "sent_and_label": [
            [
                "In a recent development, a Salvadoran man on Texas death row, Erick Davila Guevara, faced a setback as his appeal to the Supreme Court was unsuccessful.",
                "machine"
            ],
            [
                "Guevara was convicted for the fatal shootings of Tae Youk, a 48-year-old from South Korea, and Gerardo Yaxon, a 21-year-old from Guatemala, in southwest Houston back in June 2000.",
                "machine"
            ],
            [
                "Despite arguments presented by Guevara's attorneys claiming his mental impairment and ineligibility for the death penalty, the Supreme Court upheld the lower courts' rulings.",
                "machine"
            ],
            [
                "Guevara, who was identified as the shooter in the incident where he and two accomplices fled without any money, is currently without an execution date.",
                "machine"
            ],
            [
                "Attorneys for Guevara asked the justices to reverse lower courts’ rulings rejecting arguments that he’s mentally impaired and ineligible for the death penalty.",
                "machine"
            ],
            [
                "Guevara was convicted and sentenced to death for the fatal shootings of 48-year-old Tae Youk and 21-year-old Gerardo Yaxon.",
                "machine"
            ],
            [
                "Youk was from South Korea and Yaxon from Guatemala.",
                "machine"
            ],
            [
                "Guevara, identified as the shooter, and two accomplices fled the scene in southwest Houston in June 2000 without any money.",
                "machine"
            ],
            [
                "He does not yet have an execution date.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 228,
        "sent_and_label": [
            [
                "WEST MONROE, La.",
                "human"
            ],
            [
                "(WFLA) – An 18-year-old Louisiana man faces charges for disturbing the peace after he allegedly cursed near a senior citizen.",
                "machine"
            ],
            [
                "The Ouachita Citizen reports Jared Dylan Smith was arrested on a disorderly conduct charge on April 8.",
                "machine"
            ],
            [
                "According to the report, the complaint stated: “While standing next to my 75-year-old complainant, Jared yelled the word ‘f***’ and clearly disturbed her peace.” No witnesses were present at the time.",
                "human"
            ],
            [
                "Following the incident, Smith was taken into custody by local authorities and booked into the Ouachita Correctional Center.",
                "machine"
            ],
            [
                "His bond was set at $200.",
                "human"
            ],
            [
                "Louisiana law defines disturbing the peace as “addressing any offensive, derisive, or annoying words to any other person who is lawfully in any street, or other public place; or call him by any offensive or derisive name, or make any noise or exclamation in his presence and hearing with the intent to deride, offend, or annoy him, or to prevent him from pursuing his lawful business, occupation, or duty.” If convicted, Smith could be fined up to $100 and may be required to spend up to 90 days in jail.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2901,
        "sent_and_label": [
            [
                "Canon has recently announced the expansion of its mirrorless camera lineup with the introduction of the EOS M6.",
                "machine"
            ],
            [
                "This new addition combines compactness and versatility, making it an ideal choice for both photography enthusiasts and professionals.",
                "machine"
            ],
            [
                "The EOS M6 features a 32.5-megapixel APS-C sensor, DIGIC 8 image processor, and Dual Pixel CMOS AF for fast and accurate focusing.",
                "machine"
            ],
            [
                "In addition to its impressive technical specifications, the EOS M6 boasts a sleek and stylish design that is sure to appeal to a wide range of users.",
                "machine"
            ],
            [
                "The camera also offers 4K video recording capabilities, as well as built-in Wi-Fi and Bluetooth connectivity for easy sharing of images and videos.",
                "machine"
            ],
            [
                "And because selfies are so important, the 3-inch LCD now tilts to help you take some beauty shots of you and your friends -- but only if the optional EVF isn't attached.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1102,
        "sent_and_label": [
            [
                "UK advertising leader, Karen Blackett, has been named the top ethnic minority executive in a recent list, showcasing her commitment to diversity and inclusion in the industry.",
                "machine"
            ],
            [
                "Ms. Blackett, who serves as the chief executive of MediaCom, the largest UK media agency, has been a trailblazer in driving positive change within her organization and the wider advertising sector.",
                "machine"
            ],
            [
                "Faced with the conglomerate’s possible break-up since the April departure of founder Sir Martin Sorrell, she is focused on “business as usual” but inclusion remains a priority: “More diverse companies are more successful and more profitable — fact,” says Ms Blackett.",
                "human"
            ],
            [
                "The most senior black woman in UK advertising has set up the UK Inclusion Board to improve diversity at WPP.",
                "human"
            ],
            [
                "In her five years as chief executive of MediaCom, the largest UK media agency she now chairs, the percentage of non-white staff rose from 11 to 20 per cent.",
                "human"
            ],
            [
                "Blackett's efforts have not gone unnoticed, as she continues to champion diversity through tangible actions and initiatives.",
                "machine"
            ],
            [
                "Her leadership has led to a significant increase in the representation of non-white staff within her agency, reflecting her unwavering dedication to creating a more inclusive workplace.",
                "machine"
            ],
            [
                "As the advertising industry grapples with issues of diversity and representation, Karen Blackett stands out as a shining example of how impactful leadership can drive meaningful change.",
                "machine"
            ],
            [
                "Her position at the top of the ethnic minority executives list serves as a testament to her ongoing commitment to fostering a more diverse and inclusive environment within the UK advertising landscape.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3275,
        "sent_and_label": [
            [
                "A man was shot in the ankle following an argument near New York City's Barclay Center.",
                "machine"
            ],
            [
                "The incident occurred late last night, with witnesses reporting a heated dispute escalating into violence.",
                "machine"
            ],
            [
                "Authorities arrived at the scene to find the victim with a gunshot wound to the ankle.",
                "machine"
            ],
            [
                "Emergency medical services quickly responded and transported the injured man to a nearby hospital.",
                "machine"
            ],
            [
                "The shooting caused a stir in the usually bustling area, with onlookers shocked by the brazen violence.",
                "machine"
            ],
            [
                "Police cordoned off the area for investigation, interviewing witnesses and collecting evidence.",
                "machine"
            ],
            [
                "The motive behind the altercation remains unclear, but authorities are actively working to identify and apprehend the suspects responsible for the shooting.",
                "machine"
            ],
            [
                "Police were searching for two men involved in the altercation.",
                "machine"
            ],
            [
                "No one else was injured.",
                "machine"
            ],
            [
                "The victim was taken to a nearby hospital in stable condition.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1755,
        "sent_and_label": [
            [
                "Amid an economic slowdown in Dubai, a private TV channel is set to shut down, adding to the media job losses in the region.",
                "machine"
            ],
            [
                "The channel, which has been a prominent player in the broadcasting industry, is facing financial challenges that have led to the difficult decision to cease operations.",
                "machine"
            ],
            [
                "The closure of the TV channel comes as a blow to both employees and viewers who have been loyal to its programs over the years.",
                "machine"
            ],
            [
                "It is a stark reminder of the tough times facing the media industry globally, with many outlets struggling to stay afloat in the face of changing consumer habits and economic uncertainties.",
                "machine"
            ],
            [
                "Telephone calls to the company’s headquarters rang unanswered Tuesday and no one responded to emails requesting comment.",
                "human"
            ],
            [
                "The TV channel’s demise brings more media job losses to the oil-rich United Arab Emirates, a federation of seven sheikhdoms on the Arabian Peninsula.",
                "human"
            ],
            [
                "A state-backed, English-language newspaper in Abu Dhabi called The National laid off some of its staff Sunday.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1368,
        "sent_and_label": [
            [
                "In a poignant and eye-opening event, the <Tuesday: Kids in Crisis town hall> took place in Fond du Lac, addressing the pressing issue of youth mental health.",
                "human"
            ],
            [
                "Community members, mental health professionals, and concerned parents gathered to discuss the challenges facing children in crisis situations.",
                "machine"
            ],
            [
                "The panel of experts delved into the root causes of mental health issues among youth and highlighted the urgent need for increased support and resources.",
                "machine"
            ],
            [
                "Speakers emphasized the importance of early intervention, destigmatizing mental health struggles, and creating a supportive environment for young people to seek help.",
                "machine"
            ],
            [
                "Attendees left the town hall with a deeper understanding of the complexities surrounding youth mental health and a renewed commitment to advocating for change.",
                "machine"
            ],
            [
                "The event served as a reminder of the critical role communities play in supporting the well-being of our young generation and the necessity for continued dialogue and action on this vital issue.",
                "machine"
            ],
            [
                "We are WiscReport on Twitter and Facebook.",
                "machine"
            ],
            [
                "A Morbizco Internet Media online publication.",
                "human"
            ],
            [
                "– WisconsinReport.com.",
                "human"
            ],
            [
                "Learn More about WisconsinReport.com.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 667,
        "sent_and_label": [
            [
                "By Eliot Shorr-Parks | NJ Advance Media for NJ.com MINNEAPOLIS — The road to the Super Bowl LII was not an easy one, and for the Eagles players who will take the field on Sunday vs. the New England Patriots, the journey did not begin back in Week 1.",
                "machine"
            ],
            [
                "As the anticipation builds for the big game, the Philadelphia Eagles are taking a moment to express their gratitude to those who have supported them along the way.",
                "machine"
            ],
            [
                "From the passionate fans who have cheered them on through thick and thin to the dedicated coaching staff who have tirelessly prepared them for this moment, the Eagles want to thank everyone who has played a role in their success.",
                "machine"
            ],
            [
                "The team also acknowledges the unwavering support of their families and loved ones, whose encouragement and sacrifices have been instrumental in getting them to this point.",
                "machine"
            ],
            [
                "With the Super Bowl on the horizon, the Eagles are filled with gratitude and determination as they aim to bring home the championship for their city.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2436,
        "sent_and_label": [
            [
                "CHAMPAIGN COUNTY, Ohio (WDTN) – The Champaign County Sheriff’s Office issued a missing juvenile alert October 5.",
                "machine"
            ],
            [
                "The missing individual is identified as 14-year-old Lily Thompson, who was last seen at her home in Urbana on October 4.",
                "machine"
            ],
            [
                "Lily is described as 5 feet 4 inches tall, with brown hair and hazel eyes.",
                "machine"
            ],
            [
                "She was last seen wearing a blue hoodie and jeans.",
                "machine"
            ],
            [
                "Sheriff John Matthews urged anyone with information on Lily's whereabouts to contact the Champaign County Sheriff’s Office immediately.",
                "machine"
            ],
            [
                "The community is asked to be on the lookout for Lily and to report any possible sightings or information that could help locate her.",
                "machine"
            ],
            [
                "Authorities are working diligently to locate Lily and ensure her safe return home.",
                "machine"
            ],
            [
                "The Sheriff’s Office is coordinating search efforts and following up on any leads provided by the public.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3128,
        "sent_and_label": [
            [
                "Sanju: Ranbir Kapoor ने खोला 11 साल बाद बड़ा राज, ''मैंने भी नशे के लिए ...''| FilmiBeat Ranbir Kapoor is basking in the glory of his latest release Sanju and the movie has already made a whopping Rs 167.51 Crore at the box office.",
                "human"
            ],
            [
                "The Sanjay Dutt biopic shows the actor doing drugs, including using injections to get high and during an interview with Deccan Chronicle, Ranbir Kapoor revealed that he too did drugs during his younger days, but has stopped all of that.",
                "machine"
            ],
            [
                "However, what has recently come to light is that Ranbir Kapoor has a new addiction that he considers worse than drugs.",
                "machine"
            ],
            [
                "In a surprising revelation, the actor admitted to being addicted to something that has a more detrimental impact on his life than substance abuse.",
                "machine"
            ],
            [
                "While he did not specify the nature of this addiction, Kapoor emphasized that overcoming it has been a challenging journey for him.",
                "machine"
            ],
            [
                "Fans and critics alike are intrigued by this revelation, with many speculating about what this mysterious addiction could be.",
                "machine"
            ],
            [
                "As Ranbir Kapoor continues to open up about his personal struggles, it sheds light on the darker side of fame and success in the entertainment industry.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1144,
        "sent_and_label": [
            [
                "Fire fighters will be busy this weekend, spreading knowledge about fire prevention, healthy living and community spirit.",
                "human"
            ],
            [
                "Various fire stations across the city are gearing up for a weekend filled with engaging activities aimed at educating and connecting with the local community.",
                "machine"
            ],
            [
                "From interactive workshops on fire safety to fitness demonstrations promoting healthy lifestyles, the fire stations are set to offer a range of informative and fun events for all ages.",
                "machine"
            ],
            [
                "Preventing health emergencies will be the focus of DeCordova’s event from 9 a.m. – 3 p.m., Wilson said.",
                "human"
            ],
            [
                "Community members can stop by the fire station at 6430 Smoky Hill Ct. for blood screenings and a glimpse into EMS life.",
                "machine"
            ],
            [
                "Station 70 in Oak Trail Shores will also be holding an open house from 3 p.m. – 6 to celebrate their renovated fire station, Wilson said.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3357,
        "sent_and_label": [
            [
                "UNITED NATIONS (AP) — A new U.N. report says migrants are sending home billions of dollars more than they did a decade ago which is helping lift their families out of poverty — and it says the rate of growth in remittances is almost double the increase in migration.",
                "human"
            ],
            [
                "According to the report, migrants sent a record $530 billion in remittances to their home countries in 2018, a 10% increase from the previous year.",
                "machine"
            ],
            [
                "This surge in remittances is crucial for many developing countries, as the funds sent back by migrants often go towards basic needs such as food, education, and healthcare.",
                "machine"
            ],
            [
                "The report highlights the positive impact of these remittances in reducing poverty and improving the quality of life for families left behind.",
                "machine"
            ],
            [
                "Additionally, it underscores the significant contribution of migrants to the global economy through their financial support to their home countries.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 427,
        "sent_and_label": [
            [
                "The annual <Get ready to run> event is just around the corner, and participants are gearing up for a day of fun, fitness, and love.",
                "machine"
            ],
            [
                "This beloved tradition, known for bringing the community together in a heartwarming display of unity and camaraderie, is set to take place this weekend, marking the countdown to Valentine's Day.",
                "machine"
            ],
            [
                "Runners of all ages and abilities are invited to lace up their sneakers and hit the pavement for the RUN 2 LOVE 2 RUN event.",
                "machine"
            ],
            [
                "Whether you're a seasoned marathoner or a casual jogger, this event offers something for everyone.",
                "machine"
            ],
            [
                "From the thrill of the race to the joy of crossing the finish line, participants can look forward to a day filled with excitement and celebration.",
                "machine"
            ],
            [
                "As the sun rises on the day of the run, the streets will be alive with the sound of pounding footsteps and cheering spectators.",
                "machine"
            ],
            [
                "The energy is palpable as runners push themselves to new limits, striving to achieve their personal bests and make lasting memories along the way.",
                "machine"
            ],
            [
                "It's a tradition that takes place every year, the weekend before Valentine's Day.",
                "machine"
            ],
            [
                "RUN 2 LOVE 2 RUN organizers encourage all participants to dress in a Valentine's Day-themed costume of their choosing for the costume contest that will be judged immediately following the run.",
                "machine"
            ],
            [
                "For the full story, please see Friday's paper.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1807,
        "sent_and_label": [
            [
                "TRAVERSE CITY, Mich. (AP) — Attorneys general from three states say a $275 million federal plan for keeping Asian carp from migrating into the Great Lakes is too pricey and rejects the most effective solution.",
                "machine"
            ],
            [
                "** The attorneys from Michigan, Ohio, and Wisconsin are advocating for a more aggressive approach by walling off the lakes from the Mississippi River watershed.",
                "human"
            ],
            [
                "They argue that this method is the most efficient way to prevent the invasive species from causing irreparable harm to the Great Lakes' ecosystem.",
                "machine"
            ],
            [
                "The current plan, which includes measures such as electric barriers and underwater speakers, is deemed insufficient by the attorneys general.",
                "machine"
            ],
            [
                "The invasive Asian carp pose a significant threat to the native fish populations and could have devastating consequences for the region's fishing industry.",
                "machine"
            ],
            [
                "The attorneys are urging federal authorities to reconsider their strategy and prioritize the long-term protection of the Great Lakes.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2244,
        "sent_and_label": [
            [
                "Italy is intensifying its efforts to bring Cesare Battisti, a former member of the Armed Proletarians for Communism, to justice.",
                "machine"
            ],
            [
                "Battisti, who escaped from an Italian prison in 1981, is facing extradition demands from Italy to serve time for four murder convictions.",
                "machine"
            ],
            [
                "The Italian government has formally requested Brazil to send Battisti back to Italy to face the consequences of his alleged crimes.",
                "machine"
            ],
            [
                "A growing number of Italian lawmakers, including ex-Premier Matteo Renzi, are joining the call for Battisti's extradition.",
                "machine"
            ],
            [
                "Justice Minister Andrea Orlando has stated that extradition is possible and emphasized Italy's determination to ensure that Battisti serves his sentence.",
                "machine"
            ],
            [
                "The Italian authorities see his return as a way to provide closure and justice to the families of his victims.",
                "machine"
            ],
            [
                "A chorus of lawmakers, including ex-Premier Matteo Renzi, are demanding that Battisti finally face justice for Italian murder convictions.",
                "machine"
            ],
            [
                "Justice Minister Andrea Orlando says extradition \"is possible\" and that Italy is determined he serve time to \"give back, at least in part, what was taken from our country and the families of his victims.\"",
                "human"
            ],
            [
                "Battisti escaped from Italian prison in 1981 while awaiting trial on four counts of murder allegedly committed when he was a member of the Armed Proletarians for Communism.",
                "machine"
            ],
            [
                "He was convicted in absentia in 1990.",
                "machine"
            ],
            [
                "He has acknowledged membership in the group but denies killing anyone.",
                "machine"
            ],
            [
                "Ex-Brazilian President Luiz Inacio Lula da Silva rejected extradition in 2010.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1765,
        "sent_and_label": [
            [
                "CAMPBELL RIVER, B.C- A wildfire burning near the Strathcona dam, west of Campbell River, is growing in size and is reported to be person-caused, according to the BC Wildfire Service.",
                "machine"
            ],
            [
                "The fire has been spreading rapidly due to dry conditions and strong winds in the area.",
                "machine"
            ],
            [
                "As a result, officials are urging nearby residents to stay vigilant and be prepared to evacuate if necessary.",
                "machine"
            ],
            [
                "Firefighters are working tirelessly to contain the blaze, but challenging terrain and limited access are complicating their efforts.",
                "machine"
            ],
            [
                "Helicopters and air tankers have been deployed to assist in the firefighting operation.",
                "machine"
            ],
            [
                "The BC Wildfire Service is reminding the public to exercise caution and follow all fire safety guidelines to prevent further incidents.",
                "machine"
            ],
            [
                "Local authorities are monitoring the situation closely and coordinating with emergency response teams to ensure the safety of residents and wildlife in the affected areas.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 861,
        "sent_and_label": [
            [
                "The Widnes Vikings head coach, Simon Jukes, is on a mission to turn around his team's fortunes after a string of disappointing results.",
                "machine"
            ],
            [
                "With the team currently struggling near the bottom of the table, Jukes is searching for ways to improve their performance and secure vital victories.",
                "machine"
            ],
            [
                "Jukes acknowledged that the team has been creating opportunities but failing to capitalize on them, leading to frustrating outcomes on the field.",
                "machine"
            ],
            [
                "He emphasized the need for his players to be more clinical and efficient in converting chances into points.",
                "machine"
            ],
            [
                "Despite the setbacks, Jukes remains optimistic about his team's potential and believes they are capable of producing better results with some adjustments.",
                "machine"
            ],
            [
                "The recent loss to Hull FC further highlighted the team's shortcomings, with Widnes falling short by a margin of 24-10.",
                "machine"
            ],
            [
                "The defeat pushed them further away from the top eight positions in the league standings, adding more pressure on Jukes and his players to deliver improved performances.",
                "machine"
            ],
            [
                "The Centurions suffered a fifth straight loss as they went down to Hull FC 24-10, a result that saw them move further adrift of the top eight.",
                "machine"
            ],
            [
                "Jukes was left frustrated with his side’s inability to convert chances.",
                "machine"
            ],
            [
                "“I thought we created enough chances but couldn’t get the ball down,” he said.",
                "machine"
            ],
            [
                "“We need to get a little bit better across the board.",
                "human"
            ],
            [
                "It has been a tough few games and we lost Micky Higham with a hamstring injury, which didn’t help.",
                "machine"
            ],
            [
                "“We are probably at our peak in terms of being busted but I still fancied us with the side we got out there.",
                "human"
            ],
            [
                "We are not a million miles away but we lacked quality as and when we needed it.”",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 911,
        "sent_and_label": [
            [
                "Light-duty trucks electrify the clean vehicle market Image: Fuso New light-duty electric trucks are hitting the roads in the UK, Germany, Japan and the US.",
                "human"
            ],
            [
                "These eco-friendly vehicles are gaining momentum in the clean vehicle market, offering a promising solution to reduce carbon emissions and combat climate change.",
                "machine"
            ],
            [
                "In the UK, companies are increasingly adopting electric light-duty trucks to meet sustainability goals and comply with stricter environmental regulations.",
                "machine"
            ],
            [
                "The shift towards electrification is evident in major cities like London, where electric trucks are helping improve air quality and reduce noise pollution.",
                "machine"
            ],
            [
                "Germany, known for its strong commitment to renewable energy and sustainability, is also embracing electric light-duty trucks as part of its efforts to transition to a greener transportation sector.",
                "machine"
            ],
            [
                "The increased availability of charging infrastructure and government incentives have further accelerated the adoption of these vehicles across the country.",
                "human"
            ],
            [
                "In Japan, renowned for its technological innovation, electric light-duty trucks are becoming a common sight on the streets.",
                "machine"
            ],
            [
                "Companies are recognizing the long-term benefits of electrification, including lower operational costs and a reduced carbon footprint.",
                "machine"
            ],
            [
                "Similarly, in the US, where the push for clean energy solutions is gaining traction, electric light-duty trucks are making a significant impact.",
                "machine"
            ],
            [
                "With advancements in battery technology and an expanding network of charging stations, more businesses are making the switch to electric trucks to support sustainability initiatives.",
                "machine"
            ],
            [
                "Overall, the rise of electric light-duty trucks signifies a positive shift towards a cleaner and more sustainable future in the global transportation industry.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2895,
        "sent_and_label": [
            [
                "BANGOR, Maine — A Maine man who killed his ex-girlfriend before leading police on the longest manhunt in state history is due to be sentenced this week.",
                "machine"
            ],
            [
                "The man, identified as John Smith, was on the run for over two weeks after committing the heinous crime.",
                "machine"
            ],
            [
                "The search involved multiple law enforcement agencies and captured the attention of the entire state.",
                "machine"
            ],
            [
                "Smith was finally apprehended in a remote wooded area, bringing an end to the intense manhunt.",
                "machine"
            ],
            [
                "During the trial, chilling details emerged about the murder, painting a picture of a violent and dangerous individual.",
                "machine"
            ],
            [
                "The victim's family and friends are expected to provide impact statements during the sentencing hearing, seeking justice for their loved one.",
                "machine"
            ],
            [
                "The prosecution is pushing for the maximum penalty, highlighting the severity of the crime and the need for accountability.",
                "machine"
            ],
            [
                "The community eagerly awaits the court's decision as they seek closure and justice for the tragic loss.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1377,
        "sent_and_label": [
            [
                "In a thrilling matchup, Canisius secured a hard-fought victory over Marist with a final score of 73-67, propelled by stellar performances from Takal Molson and Isaiah Crumpton who both achieved double-doubles.",
                "machine"
            ],
            [
                "Molson, with his second double-double of the season, showcased his versatility with an impressive 18 points and 10 rebounds.",
                "machine"
            ],
            [
                "Crumpton, on the other hand, delivered a career-first double-double with a standout performance of 14 points and 12 rebounds.",
                "machine"
            ],
            [
                "The game was a seesaw battle with Marist holding the lead for most of the second half, extending it to as much as 11 points.",
                "machine"
            ],
            [
                "However, Canisius rallied back, taking the lead after a powerful dunk by Jibreel Faulkner with 5:35 left on the clock.",
                "machine"
            ],
            [
                "A crucial 8-0 run further solidified the Griffins' lead, ultimately securing their well-deserved win.",
                "machine"
            ],
            [
                "Despite Marist outshooting Canisius with a 53% to 35% field goal percentage, turnovers proved costly as they committed 24 compared to Canisius' more disciplined play.",
                "human"
            ],
            [
                "Brian Parker of Marist also put up a strong effort with 19 points and 11 rebounds, marking his first double-double of the season.",
                "machine"
            ],
            [
                "Crumpton’s double-double is a career first; Molson’s is his second.",
                "human"
            ],
            [
                "The Red Foxes (5-18, 3-8) had led the entire second half, by as many as 11, when Canisius took the lead on Jibreel Faulkner’s dunk with 5:35 to go.",
                "machine"
            ],
            [
                "An 8-0 spurt extended the Griffins’ lead to 71-62 with 37 seconds remaining.",
                "machine"
            ],
            [
                "Marist outshot Canisius 53 to 35 per cent but had 24 turnovers.",
                "human"
            ],
            [
                "Brian Parker scored 19 points with 11 rebounds for Marist, his first double-double this season.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 921,
        "sent_and_label": [
            [
                "The first match of the Six Nations 2018 kicks off in Cardiff Time to warm yourself in the scrum of a full pub and stoke the flames of national pride: the 2018 Six Nations is here.",
                "human"
            ],
            [
                "Time to warm yourself in the scrum of a full pub and stoke the flames of national pride: the 2018 Six Nations is here.",
                "human"
            ],
            [
                "The clash between Wales and Scotland promises to be an exciting and fiercely contested affair, with both teams looking to make a strong start to the tournament.",
                "machine"
            ],
            [
                "For those eager to catch the action live, the match is scheduled to begin at 2.15pm.",
                "machine"
            ],
            [
                "If you prefer to watch from the comfort of your own home, you can tune in to BBC1 for coverage starting at 1.45pm.",
                "machine"
            ],
            [
                "The broadcast will provide expert analysis, player interviews, and in-depth commentary to enhance your viewing experience.",
                "machine"
            ],
            [
                "If you're on the move or prefer to listen to the match, radio coverage will be live on BBC Radio 5 Live Extra from 2pm.",
                "machine"
            ],
            [
                "This option allows you to stay updated on the game while you go about your day.",
                "machine"
            ],
            [
                "Whether you choose to watch or listen, the Wales v Scotland match is sure to deliver thrilling rugby action to kick off this year's Six Nations tournament.",
                "machine"
            ],
            [
                "The first match of this year’s tournament kicks off at 2.15pm, with coverage on BBC1 from 1.45pm.",
                "machine"
            ],
            [
                "Where else can I follow the match?",
                "human"
            ],
            [
                "Advertisement Radio coverage will be live on BBC Radio 5 Live Extra from 2pm.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1715,
        "sent_and_label": [
            [
                "VALENCIA, Spain (AP) — The Egyptian Football Federation says Mohamed Salah's shoulder injury will not keep him out for longer than three weeks, meaning he should be fit to play at least some part in the country's World Cup campaign.",
                "machine"
            ],
            [
                "The Liverpool forward was injured in the first half of Saturday's Champions League final against Real Madrid and left the field in tears.",
                "machine"
            ],
            [
                "Liverpool manager Jurgen Klopp said after the game that Salah's World Cup campaign was in jeopardy but the EFA gave an optimistic update on Wednesday after its president Hani Abu Reda, national team coach Hector Cuper and doctor Mohamed Abou El-Ela met with the forward in Valencia, where the 25-year-old is undergoing treatment and rehabilitation.",
                "machine"
            ],
            [
                "A post on the federation's Facebook page said that \"the period of absence of Salah due to injury will not exceed three weeks.\"",
                "machine"
            ],
            [
                "This news comes as a relief to Egyptian football fans and the national team, as Salah's presence and form have been crucial to their hopes in the upcoming World Cup in Russia.",
                "machine"
            ],
            [
                "Salah has been in exceptional form this season, breaking numerous records and winning multiple individual awards.",
                "machine"
            ],
            [
                "His absence would have been a significant blow to Egypt's chances in the tournament.",
                "machine"
            ],
            [
                "The Egyptian FA's announcement indicates that Salah is responding well to treatment and is on track for a swift recovery.",
                "machine"
            ],
            [
                "While he may miss some of Egypt's early group stage matches, the expectation is that he will be available for later games as the team progresses in the tournament.",
                "machine"
            ],
            [
                "The news has been met with widespread positivity and support from fans and teammates alike, who are eagerly anticipating Salah's return to action on the world stage.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 29,
        "sent_and_label": [
            [
                "Former world number one Caroline Wozniacki showcased her dominance on the court as she waltzed into the third round of the tournament.",
                "machine"
            ],
            [
                "The Danish tennis star put on a masterclass performance against her 26-year-old opponent, showing her experience and skill.",
                "machine"
            ],
            [
                "Wozniacki took control early on and did not relent as she put her 26-year-old opponent, who was spirited but well short of the world number two's quality, to the sword.",
                "human"
            ],
            [
                "The Dane raced into a 5-0 lead before Garcia Lopez spared herself the ignominy of a bagel by finally getting a game on the board.",
                "machine"
            ],
            [
                "Wozniacki's precision and consistency were on full display, leaving her opponent struggling to keep up with her pace and power.",
                "machine"
            ],
            [
                "With a perfect blend of aggressive play and strategic shot-making, Wozniacki proved why she is a formidable force in the tennis world.",
                "machine"
            ],
            [
                "Her strong performance in this match sets her up nicely for the challenges that lie ahead in the tournament, as she continues her quest for further success on the court.",
                "machine"
            ],
            [
                "Fans can expect more exciting matches from Wozniacki as she looks to make her mark in the competition.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 2301,
        "sent_and_label": [
            [
                "State police have officially joined the search efforts for a missing Franklin man, identified as 42-year-old John Burnett.",
                "machine"
            ],
            [
                "The Franklin community has been rallying together to find Burnett, who was last seen leaving his residence on Tuesday morning.",
                "machine"
            ],
            [
                "Concerns have been growing as there has been no contact from Burnett since his disappearance.",
                "human"
            ],
            [
                "Authorities are intensifying their search, with state police now actively involved in the investigation.",
                "machine"
            ],
            [
                "Helicopters have been deployed to scour the surrounding areas, and ground teams are combing through wooded areas near Burnett’s home.",
                "machine"
            ],
            [
                "The search efforts have expanded as authorities remain committed to locating Burnett and ensuring his safe return.",
                "machine"
            ],
            [
                "The Hancock County Sheriff’s Office and the Maine Warden Service have been involved in the case since Burnett was reported missing by a relative.",
                "machine"
            ],
            [
                "Anyone who may have seen Burnett or has information about where he might be is asked to call state police in Bangor at 973-3700 and ask to speak with Sgt.",
                "machine"
            ],
            [
                "Darryl Peary.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1872,
        "sent_and_label": [
            [
                "Emma Watson's Time's Up tattoo features a grammatical error The \"Beauty and the Beast\" star showed off her temporary ink at the Vanity Fair Oscars party on Sunday night.",
                "machine"
            ],
            [
                "The tattoo was meant to display the phrase \"Time's Up,\" in support of the movement against sexual harassment and assault in Hollywood.",
                "machine"
            ],
            [
                "However, fans quickly noticed that there was a missing apostrophe, leading to the tattoo reading \"Times Up.\"",
                "machine"
            ],
            [
                "Despite the tattoo mishap, Emma Watson was not the only one making headlines during the awards season of 2018.",
                "machine"
            ],
            [
                "The Oscars, Golden Globes, and other prestigious ceremonies celebrated the best in film and television, with notable winners including Guillermo del Toro's \"The Shape of Water\" and Frances McDormand for her powerful performance in \"Three Billboards Outside Ebbing, Missouri.\"",
                "machine"
            ],
            [
                "The awards season also saw a continued emphasis on diversity and inclusion in the entertainment industry.",
                "machine"
            ],
            [
                "Actors and filmmakers used their platforms to advocate for change and address important social issues.",
                "machine"
            ],
            [
                "Time's Up and #MeToo remained at the forefront of discussions, with many stars using their acceptance speeches to call for gender equality and respect in the workplace.",
                "machine"
            ],
            [
                "As the awards season came to a close, it was clear that Hollywood was undergoing a significant transformation.",
                "machine"
            ],
            [
                "The industry was becoming more conscious of the need for representation and equality, signaling a positive shift towards a more inclusive future.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 907,
        "sent_and_label": [
            [
                "Delta Sigma Theta Montgomery Alumnae Chapter to Host Leadership Conference by Rashad Snell Future leaders will gather to discuss their role in moving Montgomery forward at the C.L.A.S.S.",
                "human"
            ],
            [
                "Leadership Conference for area youth on Saturday, October 7, from 9 a.m.- 3 p.m. on the 10th floor of the AUM Library Tower.",
                "human"
            ],
            [
                "This conference aims to empower young individuals with the necessary skills and knowledge to become effective leaders in their communities.",
                "machine"
            ],
            [
                "Participants can expect a day filled with insightful discussions, interactive workshops, and networking opportunities designed to inspire and motivate them to make a positive impact.",
                "machine"
            ],
            [
                "The theme of this year's conference is \"Empowering Tomorrow's Leaders,\" reflecting the commitment of the Delta Sigma Theta Montgomery Alumnae Chapter to nurturing and developing the next generation of leaders.",
                "machine"
            ],
            [
                "Attendees will have the chance to engage with experienced professionals, mentors, and community leaders who will share their expertise and insights on leadership, civic engagement, and community service.",
                "machine"
            ],
            [
                "A workshop will also be offered for parents.",
                "human"
            ],
            [
                "Guest speakers will include Attorney Azzie Taylor, Deputy Attorney General, Chief of Criminal Trials Division, Jaffe Pickett of Legal Services of Alabama and Michael Briddell, Director of Public Information and External Affairs for the city of Montgomery.",
                "human"
            ],
            [
                "For more information, contact event organizer Catrina Waters at (334) 538-0733.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1666,
        "sent_and_label": [
            [
                "ATCHISON COUNTY — A motorist driving on four flat tires led police on a two-hour pursuit in parts of Kansas and Missouri before his arrest.",
                "machine"
            ],
            [
                "The chase began early Thursday in northeast Kansas’ Atchison County when officers attempted to stop a pickup truck driven by 34-year-old Shane Gage on a warrant with several felony violations.",
                "machine"
            ],
            [
                "Police say Gage later drove into neighboring Missouri, through St. Joseph and toward Savannah.",
                "machine"
            ],
            [
                "During the chase, Gage's vehicle was seen swerving and driving at erratic speeds due to the flat tires, causing sparks to fly as the rims scraped against the road.",
                "machine"
            ],
            [
                "Despite the damaged tires, Gage continued to evade law enforcement through multiple jurisdictions, prompting a coordinated effort between Kansas and Missouri authorities to bring the pursuit to a safe conclusion.",
                "machine"
            ],
            [
                "After a two-hour chase, officers were able to apprehend Gage near Savannah, Missouri, where he was taken into custody without further incident.",
                "machine"
            ],
            [
                "Authorities are investigating the circumstances that led to the initial warrant and the subsequent actions of Gage during the lengthy pursuit.",
                "machine"
            ],
            [
                "The incident serves as a reminder of the dangers posed by reckless driving and the importance of cooperation between law enforcement agencies in ensuring public safety on the roads.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 531,
        "sent_and_label": [
            [
                "TOPEKA, Kan. (AP) — Republican Ron Estes plans to take his seat April 25 as the congressman representing south-central Kansas.",
                "machine"
            ],
            [
                "Estes is state treasurer and won a special election for the 4th Congressional District seat previously held by CIA Director Mike Pompeo.",
                "machine"
            ],
            [
                "Estes, a conservative Republican, is set to be sworn in next week, eager to begin serving the constituents of the 4th District.",
                "machine"
            ],
            [
                "He has expressed his commitment to upholding traditional Kansas values and working towards economic growth and job creation in the region.",
                "machine"
            ],
            [
                "The transition from his role as state treasurer to congressman is expected to be smooth, with Estes bringing his experience in financial management and conservative principles to the federal level.",
                "machine"
            ],
            [
                "He has stated that one of his top priorities will be to support policies that benefit both rural and urban communities in the district, focusing on issues such as agriculture, healthcare, and infrastructure.",
                "machine"
            ],
            [
                "Estes defeated Democrat James Thompson for the congressional seat by 7 percentage points.",
                "machine"
            ],
            [
                "The race drew national attention because Pompeo won his last three elections by more than 30 percentage points.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 747,
        "sent_and_label": [
            [
                "After declaring for the NBA draft in April, Washington has decided to return to the University of Kentucky for his sophomore season.",
                "machine"
            ],
            [
                "The talented forward played a crucial role for the Wildcats last season, averaging 10.8 points and 5.7 rebounds per game.",
                "machine"
            ],
            [
                "His decision to come back is seen as a significant boost for Kentucky's upcoming season, as Washington's skillset and experience will be invaluable for the team.",
                "machine"
            ],
            [
                "On the other hand, Wenyen Gabriel has chosen to remain in the NBA draft after testing the waters.",
                "machine"
            ],
            [
                "The sophomore forward had a solid season with Kentucky, showcasing his versatility and defensive prowess.",
                "machine"
            ],
            [
                "Gabriel's decision to stay in the draft reflects his confidence in his abilities and readiness to take the next step in his basketball career.",
                "machine"
            ],
            [
                "Washington's return will undoubtedly be welcomed by Kentucky fans, who are eager to see him continue to develop and excel on the court.",
                "machine"
            ],
            [
                "As for Gabriel, his decision to pursue a professional career signals a new chapter in his basketball journey.",
                "machine"
            ],
            [
                "Both players have shown promise and potential, and their respective choices will shape their futures in the sport.",
                "machine"
            ],
            [
                "He averaged 6.8 points and 5.4 rebounds last season.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 384,
        "sent_and_label": [
            [
                "Suspected Costco thieves walk right into arms of Seattle police.",
                "machine"
            ],
            [
                "They arrested a woman who was sitting in a car pulled up to the store's emergency fire doors.Police say it was the getaway car.Officers were waiting when a man and a woman loaded down with stolen property kicked the doors open.",
                "machine"
            ],
            [
                "The suspects tried to make a run for it but police nabbed them.Investigators say they had been spotted shoplifting from the store before.",
                "machine"
            ],
            [
                "Investigators say they had been spotted shoplifting from the store before.",
                "machine"
            ],
            [
                "In a daring turn of events, Seattle police successfully apprehended the suspects before they could escape.",
                "machine"
            ],
            [
                "The duo's bold attempt to steal from Costco was foiled by the vigilant officers who were already on high alert due to prior reports of shoplifting.",
                "human"
            ],
            [
                "The swift action of law enforcement prevented further losses for the store and ensured that the suspects faced the consequences of their actions.",
                "machine"
            ],
            [
                "This incident serves as a reminder that crime does not pay, and that law enforcement is committed to upholding justice and maintaining public safety.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1776,
        "sent_and_label": [
            [
                "Northwestern hosted a parade of visitors during spring practice this year.",
                "human"
            ],
            [
                "Most of them were 2019 prospects, but there were a number of 2020s, as well.",
                "human"
            ],
            [
                "Among the attendees, one 2020 defensive end left a lasting impression on the coaching staff with his standout performance.",
                "human"
            ],
            [
                "The highly sought-after recruit showcased his athleticism, speed, and football IQ throughout the practice session, catching the attention of Northwestern's coaches and players alike.",
                "machine"
            ],
            [
                "Sources close to the program revealed that the coaching staff was particularly impressed by the DE's pass-rushing skills and ability to disrupt plays in the backfield.",
                "machine"
            ],
            [
                "With Northwestern known for its strong defensive tradition, the prospect's interest in the program has piqued following his visit.",
                "machine"
            ],
            [
                "The coaching staff is reportedly keen on continuing the recruitment process with the talented player, hoping to secure his commitment in the near future.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 3230,
        "sent_and_label": [
            [
                "SKOPJE, Macedonia (AP) — Paleontologists from Bulgaria and Macedonia are excavating the fossilized remains of a prehistoric elephant believed to pre-date the mammoth, after its bones were discovered accidentally by a man working in a field.",
                "machine"
            ],
            [
                "Scientists at the Natural Science Museum of Macedonia and the Natural History Museum of Sofia said Tuesday they began excavating the skeleton in Dolni Disan in central Macedonia last Friday.",
                "machine"
            ],
            [
                "The elephant-like creature, estimated to be around 8 million years old, is providing valuable insights into the ancient fauna of the region.",
                "machine"
            ],
            [
                "The team of researchers is carefully uncovering the remains, hoping to learn more about the species, its size, and its behavior.",
                "machine"
            ],
            [
                "This discovery has sparked excitement in the scientific community, as it sheds light on the evolutionary history of elephants and other prehistoric mammals in the area.",
                "machine"
            ],
            [
                "Further analysis of the remains is expected to reveal more details about this fascinating ancient creature.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1048,
        "sent_and_label": [
            [
                "Getty Image The wildest story of the 2017-18 NBA season (which has featured plenty) came to light on a night when no basketball was being played.",
                "human"
            ],
            [
                "The Ringer published a report from Ben Detrick about multiple Twitter burner accounts that appeared to be tied to Bryan Colangelo, which stunned NBA Twitter and caused fans, media, NBA executives, and even Joel Embiid to lose their collective minds over the possibility Colangelo was bad-mouthing his own players and other teams on secret Twitter accounts.",
                "machine"
            ],
            [
                "Nearly 24 hours after the report dropped, Sixers Twitter has been hard at work trying to determine who exactly is behind the accounts.",
                "human"
            ],
            [
                "There’s plenty of reason to question whether Colangelo himself, ostensibly a busy man being an NBA executive, would have time to operate five separate Twitter accounts just to defend his honor.",
                "human"
            ],
            [
                "The latest twist in this bizarre saga is the speculation that the burner accounts may actually belong to Bryan Colangelo’s wife, Barbara Bottini.",
                "human"
            ],
            [
                "This theory gained traction as internet sleuths dug into the accounts' activity and found connections to Bottini's personal and professional life.",
                "machine"
            ],
            [
                "If proven true, this revelation would shift the narrative surrounding the scandal and raise new questions about the dynamics within the Philadelphia 76ers organization.",
                "machine"
            ],
            [
                "As the investigation continues, NBA fans are eagerly awaiting further developments in this captivating and unprecedented story.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1198,
        "sent_and_label": [
            [
                "Island Coast High School senior, Nancy, is set to make waves in the upcoming Macy's Thanksgiving Day Parade as she joins the prestigious Macy's All-American Marching Band.",
                "machine"
            ],
            [
                "The talented saxophonist was selected after an impressive performance at a summer camp earlier this year.",
                "machine"
            ],
            [
                "Nancy's dedication and musical prowess caught the attention of parade organizers, who were impressed by her skills on the saxophone.",
                "machine"
            ],
            [
                "\"We heard a little rumor that she might have gotten into the Macy's All-American Marching Band in the fall, and we wanted to help her out by giving her a check for $1,000 to cover the fees to go.\"",
                "human"
            ],
            [
                "Nancy attended a summer camp this year and was chosen to play the saxophone with the All-American Band.",
                "machine"
            ],
            [
                "\"Overwhelmed!",
                "machine"
            ],
            [
                "This opportunity to showcase her talent on a national stage is a dream come true for Nancy, who has been practicing diligently to ensure a stellar performance.",
                "machine"
            ],
            [
                "Her passion for music and commitment to excellence have undoubtedly earned her a well-deserved spot among the nation's top young musicians.",
                "machine"
            ],
            [
                "The community eagerly anticipates watching Nancy shine as she represents Island Coast High School and Florida in the Macy's Thanksgiving Day Parade.",
                "machine"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1199,
        "sent_and_label": [
            [
                "LOS ANGELES (AP) — A \"Bachelor in Paradise\" contestant says she's a \"victim\" of events that put the reality show's production on hold.",
                "machine"
            ],
            [
                "In a statement Wednesday, Corinne Olympios said she has hired an attorney to \"obtain justice,\" in her words.",
                "machine"
            ],
            [
                "She also said she's seeking therapy to deal with what she called the physical and emotional trauma she experienced June 4.",
                "machine"
            ],
            [
                "Olympios said she has little memory of what occurred.",
                "machine"
            ],
            [
                "Following Olympios' statement, fellow contestants and members of the production crew have come forward with varying accounts of the incident.",
                "machine"
            ],
            [
                "The controversy has sparked a debate on the safety and well-being of contestants on reality TV shows.",
                "machine"
            ],
            [
                "Many are questioning the responsibility of production companies in ensuring a safe environment for participants.",
                "machine"
            ],
            [
                "Warner Bros. has said it is conducting a \"thorough investigation\" and \"appropriate responsive action\" will follow.",
                "human"
            ],
            [
                "The studio didn't offer details on the allegations or the contestants involved.",
                "machine"
            ],
            [
                "The studio declined comment Wednesday on Olympios' statement.",
                "human"
            ]
        ],
        "domain": "news"
    },
    {
        "id": 1906,
        "sent_and_label": [
            [
                "A small aircraft crashed into the Yuba River near Browns Valley yesterday morning, startling nearby residents and prompting a swift response from emergency services.",
                "machine"
            ],
            [
                "The pilot, identified as Timothy Bennett, found himself in a harrowing situation as his yellow Piper Cub went down in the remote area.",
                "machine"
            ],
            [
                "Witnesses reported seeing the plane engulfed in flames before it plunged into the river.",
                "machine"
            ],
            [
                "Fortunately, the quick actions of the California Highway Patrol and CalFire helped avert a potential tragedy.",
                "machine"
            ],
            [
                "A Highway Patrol rescue helicopter received a call from CalFire about an airplane on fire and going down in Yuba County near Browns Valley around 8:30 yesterday morning… Listen to Brandon Hallam 1 The helicopter was able to land on a sand bar about 50 feet from the plane, and Flight Officer Brandon Hallam went to check on Timothy Bennett, the plane’s pilot.",
                "human"
            ],
            [
                "Bennett was sitting on the yellow Piper Cub waving, but had an apparent broken ankle.",
                "machine"
            ],
            [
                "Hallam carried him to safety… Listen to Brandon Hallam 2 Bennett, estimated to be in his 60s, was flown a short distance to where a ground ambulance was staged, and then taken to U-C Davis Medical Center in Sacramento.",
                "human"
            ],
            [
                "The exact cause of the crash is still under investigation.",
                "machine"
            ],
            [
                "–gf",
                "human"
            ]
        ],
        "domain": "news"
    }
]
